A Machine Learning Framework for Scattering Kernel Derivation Using Molecular Dynamics Data in Very Low Earth Orbit

The free molecular flow regime in VLEO makes gas-surface interactions (GSIs) crucial for satellite aerodynamic modeling. The Direct Simulation Monte Carlo (DSMC) method is required to estimate aerodynamic forces due to the breakdown of the continuum assumption. In DSMC, the Maxwell model is the most widely used approach for GSI. It simplifies the process by treating it as a superposition of diffuse and specular reflections while assuming a constant accommodation coefficient. In reality, this coefficient is influenced by multiple factors, such as the angle and magnitude of the incident velocity. A high-precision GSI model could significantly improve satellite aerodynamics optimization and the design of efficient intakes for atmospheric breathing propulsion systems. This advancement would greatly refine mission planning and fuel requirement calculations, ultimately extending operational lifetimes and lowering costs. To gain a deep understanding of the GSI at the microscopic level, molecular dynamics (MD) simulations provide valuable insights into the physical processes involved. However, due to computational limitations, simulating an entire satellite is impractical. Instead, we use MD to analyze the impact of selected velocity vectors on a amorphous $\text{Al}_2\text{O}_3$ surface. The obtained scattering kernels for the respective velocity vectors are then used to train a conditional Variational Autoencoder (cVAE). This model is able to generate scattering kernels for any incident velocity vector and can be integrated into DSMC simulations, significantly enhancing their accuracy. Applications of this model on a flat plate have shown that the cVAE is able to predict the shift from diffuse to quasi-specular reflection with increasing polar angle. Additionally, the aerodynamic coefficients and molecular fluxes are considerably different from those obtained with the Maxwell model.

==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_11000.0_theta_80.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-3.674969999999999800e+03,0.000000000000000000e+00,-4.674363769531250000e+03,0.000000000000000000e+00,-6.171310000000000400e+03,0.000000000000000000e+00,-6.759478515625000000e+03,0.000000000000000000e+00,5.529789999999999850e+01,0.000000000000000000e+00,6.860910797119140625e+01
2.093687125341223149e-06,-3.674969999999999800e+03,3.196778246923022846e-08,-4.674363769531250000e+03,1.623032134806008026e-06,-6.171310000000000400e+03,1.447976597643856441e-07,-6.759478515625000000e+03,2.333880495076749191e-05,5.529789999999999850e+01,2.922051048827180434e-06,6.860910797119140625e+01
4.885269959129521105e-06,-3.382366599999999835e+03,0.000000000000000000e+00,-4.361548828125000000e+03,4.057580337015034887e-06,-5.919673999999999978e+03,2.533959045876748971e-07,-6.483230957031250000e+03,4.200984891138149493e-05,2.302911419999999794e+02,1.480948599746502804e-05,2.191882629394531250e+02
2.791582833788293297e-06,-3.089763199999999870e+03,6.393556493846045693e-08,-4.048734375000000000e+03,4.869096404418024077e-06,-5.668038000000000466e+03,5.429912241164462383e-07,-6.206983398437500000e+03,6.651559410968734551e-05,4.052843839999999318e+02,3.081435026982199044e-05,3.697674255371093750e+02
4.885269959129521105e-06,-2.797159799999999450e+03,9.590342225680545146e-08,-3.735919433593750000e+03,7.303644606627062797e-06,-5.416402000000000044e+03,1.013583618350699588e-06,-5.930735839843750000e+03,9.102133930799320965e-05,5.802776259999999411e+02,4.748332954344168787e-05,5.203466186523437500e+02
3.489478542235371915e-06,-2.504556399999999485e+03,9.590342225680545146e-08,-3.423104736328125000e+03,1.217274101104506062e-05,-5.164766000000000531e+03,1.628973672349338397e-06,-5.654488281250000000e+03,1.096923832686071788e-04,7.552708679999999504e+02,6.787127663412224031e-05,6.709257812500000000e+02
4.187374250682446298e-06,-2.211952999999999520e+03,2.557422597538418277e-07,-3.110290039062500000e+03,9.738192808836083729e-06,-4.913130000000000109e+03,2.895953195287712565e-06,-5.378240722656250000e+03,1.260295467341445254e-04,9.302641099999999597e+02,8.407537790489116088e-05,8.215049438476562500e+02
6.978957084470743831e-06,-1.919349599999999555e+03,6.713239557976382264e-07,-2.797475097656250000e+03,1.947638561767209631e-05,-4.661494000000000597e+03,5.900515064851507921e-06,-5.101993164062500000e+03,1.598708139127572861e-04,1.105257351999999855e+03,1.077837938624046950e-04,9.720841064453125000e+02
2.093687125341223149e-06,-1.626746199999999590e+03,1.150841067081665470e-06,-2.484660400390625000e+03,2.109941775247818141e-05,-4.409858000000000175e+03,8.724043580624862070e-06,-4.825746093750000000e+03,2.007137225766004020e-04,1.280250593999999865e+03,1.251833740831295825e-04,1.122663330078125000e+03
4.885269959129521105e-06,-1.334142799999999625e+03,1.822165022879303485e-06,-2.171845703125000000e+03,3.246064269612016390e-05,-4.158222000000000662e+03,1.364720355490195493e-05,-4.549498046875000000e+03,2.240525275273679007e-04,1.455243835999999874e+03,1.371372241282029609e-04,1.273242431640625000e+03
1.186422704360026494e-05,-1.041539399999999659e+03,2.045939674811849631e-06,-1.859031005859375000e+03,4.544489977456830942e-05,-3.906586000000000240e+03,2.143003470580489371e-05,-4.273250976562500000e+03,2.042145433192154983e-04,1.630237077999999883e+03,1.477627488255394035e-04,1.423821533203125000e+03
1.465580987738856077e-05,-7.489359999999996944e+02,3.196778246923022502e-06,-1.546216308593750000e+03,5.274854438119535866e-05,-3.654950000000000273e+03,2.950252317699357242e-05,-3.997003173828125000e+03,2.030476030716771600e-04,1.805230319999999892e+03,1.626386390443802083e-04,1.574400756835937500e+03
1.744739271117683120e-05,-4.563325999999997293e+02,4.411557423813050476e-06,-1.233401367187500000e+03,5.112551224638934471e-05,-3.403314000000000306e+03,3.782842204525107372e-05,-3.720755615234375000e+03,2.205517067847530212e-04,1.980223561999999902e+03,1.820305720752563516e-04,1.724979980468750000e+03
2.163476696185930376e-05,-1.637291999999993095e+02,5.850108757665132208e-06,-9.205866699218750000e+02,7.303644606627049244e-05,-3.151678000000000338e+03,5.028098735318291631e-05,-3.444508300781250000e+03,2.485582727256737648e-04,2.155216803999999684e+03,1.914608315552586925e-04,1.875559082031250000e+03
1.744739271117686169e-05,1.288742000000006556e+02,7.192751055576801477e-06,-6.077719726562500000e+02,8.115160674030054866e-05,-2.900042000000000371e+03,6.229919311362693110e-05,-3.168260742187500000e+03,2.508921532207504957e-04,2.330210045999999693e+03,2.084615247424903540e-04,2.026138183593750000e+03
3.489478542235372339e-05,4.214776000000006206e+02,8.599346907174654794e-06,-2.949570312500000000e+02,9.413586381874863320e-05,-2.648406000000000404e+03,7.457079477865860247e-05,-2.892013183593750000e+03,2.532260337158272266e-04,2.505203287999999702e+03,2.147044288651235860e-04,2.176717529296875000e+03
2.931161975477712155e-05,7.140810000000005857e+02,1.067723934472289733e-05,1.785742187500000000e+01,8.602070314471859053e-05,-2.396770000000000437e+03,9.162071921591500743e-05,-2.615765625000000000e+03,2.275533482699830241e-04,2.680196529999999711e+03,2.185562249907583503e-04,2.327296630859375000e+03
3.629057683924786961e-05,1.006684400000000551e+03,1.352237198448438715e-05,3.306723632812500000e+02,9.900496022316667506e-05,-2.145134000000000469e+03,1.061004851923535834e-04,-2.339518066406250000e+03,2.170508860421376267e-04,2.855189771999999721e+03,2.290490489192116401e-04,2.477875732421875000e+03
2.442634979564760637e-05,1.299287800000000516e+03,1.473717072196102590e-05,6.434873046875000000e+02,1.265965065148686277e-04,-1.893498000000000502e+03,1.219558289365538049e-04,-2.063270507812500000e+03,2.228855872798295081e-04,3.030183013999999730e+03,2.446554642558351994e-04,2.628454833984375000e+03
3.140530688011835105e-05,1.591891200000000481e+03,1.806179709511508019e-05,9.563017578125000000e+02,1.541880528065713257e-04,-1.641862000000000080e+03,1.371595832118142975e-04,-1.787022949218750000e+03,1.925451408438317896e-04,3.205176255999999739e+03,2.335645691364569994e-04,2.779033935546875000e+03
3.559268113080079650e-05,1.884494600000000446e+03,2.055531621306060753e-05,1.269116699218750000e+03,1.623032134806007992e-04,-1.390226000000000568e+03,1.598204169649406544e-04,-1.510775390625000000e+03,2.193847665372143576e-04,3.380169497999999749e+03,2.419326428566796056e-04,2.929613281250000000e+03
3.000951546322419805e-05,2.177098000000000411e+03,2.135447868944579465e-05,1.581931152343750000e+03,1.549995688739743327e-04,-1.138590000000000146e+03,1.739743882069093794e-04,-1.234527832031250000e+03,2.240525275273679007e-04,3.555162739999999758e+03,2.555467498524576289e-04,3.080192382812500000e+03
3.349899400545957039e-05,2.469701400000000376e+03,2.464716028377650573e-05,1.894746093750000000e+03,1.671723098850188410e-04,-8.869540000000006330e+02,1.875129693948793946e-04,-9.582802734375000000e+02,2.228855872798295081e-04,3.730155981999999767e+03,2.548822338202223563e-04,3.230771484375000000e+03
4.536322104905984040e-05,2.762304800000000341e+03,2.985795543234620391e-05,2.207561035156250000e+03,1.866486955026916048e-04,-6.353180000000002110e+02,1.972144125990932370e-04,-6.820327148437500000e+02,2.170508860421376267e-04,3.905149223999999776e+03,2.540857237358375674e-04,3.381350830078125000e+03
4.466532534061262499e-05,3.054908200000000306e+03,3.056120004058410108e-05,2.520375488281250000e+03,1.834026312330789264e-04,-3.836820000000006985e+02,2.049976491549330439e-04,-4.057851562500000000e+02,1.668724553979884003e-04,4.080142465999999786e+03,2.590000843099233077e-04,3.531929931640625000e+03
4.466532534061276052e-05,3.347511600000001181e+03,3.621949753763785234e-05,2.833190429687500000e+03,1.971984043789306955e-04,-1.320460000000002765e+02,2.031149172344919799e-04,-1.295380859375000000e+02,1.855434993586010549e-04,4.255135707999998885e+03,2.596641870902051440e-04,3.682509033203125000e+03
3.978005538148324195e-05,3.640115000000001146e+03,3.762613869793520540e-05,3.146005371093750000e+03,1.866486955026909272e-04,1.195899999999992360e+02,1.984089932921494204e-04,1.467094726562500000e+02,1.376989492095285323e-04,4.430128949999999350e+03,2.489057220496391034e-04,3.833088134765625000e+03
3.419688971390659607e-05,3.932718400000001111e+03,4.203769956481290894e-05,3.458819824218750000e+03,1.744759544916465001e-04,3.712259999999996580e+02,1.871871746604095437e-04,4.229570312500000000e+02,1.517022321799882942e-04,4.605122191999998904e+03,2.493701896808063869e-04,3.983667236328125000e+03
4.955059529974228586e-05,4.225321800000001531e+03,4.939014682055300239e-05,3.771634277343750000e+03,1.898947597723029280e-04,6.228619999999991705e+02,1.773047343814902256e-04,6.992045898437500000e+02,1.552030529226042037e-04,4.780115433999999368e+03,2.465813623186526222e-04,4.134246582031250000e+03
4.117584679837738818e-05,4.517925200000001496e+03,4.903865485355360620e-05,4.084449707031250000e+03,1.574341170761833536e-04,8.744979999999995925e+02,1.585534374420022698e-04,9.754521484375000000e+02,1.271964869816824843e-04,4.955108675999998923e+03,2.311077675380853705e-04,4.284825683593750000e+03
5.373796955042472453e-05,4.810528600000001461e+03,5.306660173200716780e-05,4.397264160156250000e+03,1.679838259524218209e-04,1.126133999999999105e+03,1.469334252459103410e-04,1.251699707031250000e+03,1.166940247538377374e-04,5.130101917999999387e+03,2.162318652597718690e-04,4.435404785156250000e+03
5.792534380110718353e-05,5.103132000000001426e+03,5.898046659153416876e-05,4.710078613281250000e+03,1.403922796607202071e-04,1.377769999999999527e+03,1.416842596455008944e-04,1.527947265625000000e+03,8.985439906045460026e-05,5.305095159999998941e+03,2.081298113403332278e-04,4.585983886718750000e+03
4.885269959129521274e-05,5.395735400000001391e+03,6.342417941945916978e-05,5.022894042968750000e+03,1.257849904474656207e-04,1.629405999999999040e+03,1.218112465842044337e-04,1.804195312500000000e+03,9.102133930799344004e-05,5.480088401999999405e+03,1.840892906941300820e-04,4.736562988281250000e+03
4.815480388284813285e-05,5.688338800000001356e+03,6.860296826318517077e-05,5.335708496093750000e+03,1.168583137060330047e-04,1.881041999999999462e+03,1.078382477189732569e-04,2.080442382812500000e+03,7.001641485230264514e-05,5.655081643999998960e+03,1.612441550524343012e-04,4.887142089843750000e+03
6.071692663489546921e-05,5.980942200000001321e+03,7.358972037599548503e-05,5.648522949218750000e+03,1.095546690994055354e-04,2.132677999999998974e+03,1.005255976074491398e-04,2.356689453125000000e+03,6.768253435722554833e-05,5.830074885999998514e+03,1.449736369355288513e-04,5.037721191406250000e+03
6.909167513626036689e-05,6.273545600000001286e+03,7.828922147089490910e-05,5.961338378906250000e+03,8.520918707731542092e-05,2.384313999999999396e+03,8.496017703807660828e-05,2.632937500000000000e+03,5.017843064415022925e-05,6.005068127999998978e+03,1.261131179755241695e-04,5.188300292968750000e+03
7.118536226160159300e-05,6.566149000000001251e+03,8.043106623959641178e-05,6.274152832031250000e+03,7.384796213367336389e-05,2.635949999999999818e+03,7.210910710624368440e-05,2.909184570312500000e+03,3.850902816876625628e-05,6.180061369999998533e+03,1.105067026389005967e-04,5.338879394531250000e+03
8.933065068122552103e-05,6.858752400000001217e+03,8.807110323017704212e-05,6.586967285156250000e+03,6.492128539224080214e-05,2.887586000000000240e+03,6.016353397413009646e-05,3.185432617187500000e+03,2.683962569338267973e-05,6.355054611999998997e+03,8.221565759905573268e-05,5.489458496093750000e+03
1.025906691417199440e-04,7.151355800000001182e+03,9.200342155705820224e-05,6.899782714843750000e+03,6.492128539224032780e-05,3.139221999999998843e+03,4.865192768614031425e-05,3.461679687500000000e+03,1.633716346553719758e-05,6.530047853999998551e+03,6.866822748114375860e-05,5.640038085937500000e+03
9.910119059948457171e-05,7.443959200000001147e+03,1.059733643021709459e-04,7.212597167968750000e+03,5.680612471821028513e-05,3.390857999999999265e+03,3.746646068786080118e-05,3.737927734375000000e+03,1.867104396061404029e-05,6.705041095999999015e+03,5.385873548085841095e-05,5.790617187500000000e+03
1.074759391008494491e-04,7.736562600000001112e+03,1.126546412672248503e-04,7.525411621093750000e+03,4.950248011158324944e-05,3.642493999999999687e+03,2.845268985216241895e-05,4.014174804687500000e+03,4.667760990153485508e-06,6.880034337999998570e+03,4.104155182141861283e-05,5.941196289062500000e+03
1.102675219346377551e-04,8.029166000000001077e+03,1.317709936532812046e-04,7.838226074218750000e+03,3.814125516794146346e-05,3.894130000000000109e+03,2.088709933999582585e-05,4.290422851562500000e+03,1.050246222784539745e-05,7.055027579999999034e+03,3.174411289747264731e-05,6.091775390625000000e+03
1.312043931880499891e-04,8.321769400000001042e+03,1.442071169122272512e-04,8.151041503906250000e+03,4.382186763976221415e-05,4.145765999999998712e+03,1.227157997440592863e-05,4.566669921875000000e+03,8.168581732768598791e-06,7.230020821999998589e+03,2.204821230535756918e-05,6.242354492187500000e+03
1.374854545640736539e-04,8.614372800000001007e+03,1.740328794150885648e-04,8.463855468750000000e+03,3.570670696573217826e-05,4.397401999999999134e+03,8.760273899963588157e-06,4.842917968750000000e+03,2.333880495076755036e-06,7.405014063999999053e+03,1.633692839493362396e-05,6.392933593750000000e+03
1.842444670300276541e-04,8.906976200000000972e+03,1.990624492701139898e-04,8.776669921875000000e+03,2.759154629170213898e-05,4.649037999999999556e+03,5.755696802154992473e-06,5.119165039062500000e+03,3.500820742615114131e-06,7.580007305999998607e+03,9.230998712656499444e-06,6.543512695312500000e+03
1.975044854905220635e-04,9.199579600000000937e+03,2.297208434013274178e-04,9.089486328125000000e+03,1.136122494364213834e-05,4.900673999999999978e+03,3.113155187590366158e-06,5.395413085937500000e+03,5.834701237691887378e-06,7.755000547999999071e+03,5.777694188452134601e-06,6.694092285156250000e+03
2.477529764987114361e-04,9.492183000000000902e+03,2.476867651925250113e-04,9.402300781250000000e+03,5.680612471821028513e-06,5.152309999999998581e+03,1.628970793062733615e-06,5.671660156250000000e+03,0.000000000000000000e+00,7.929993789999998626e+03,3.254103623381087338e-06,6.844671386718750000e+03
2.491487679156055416e-04,9.784786400000000867e+03,2.532811358570438796e-04,9.715115234375000000e+03,5.680612471821028513e-06,5.403945999999999003e+03,7.601890574348569215e-07,5.947908203125000000e+03,0.000000000000000000e+00,8.104987031999999090e+03,1.394615838591894785e-06,6.995250488281250000e+03
2.903246147139811680e-04,1.007738980000000083e+04,2.359226028808511532e-04,1.002792968750000000e+04,5.680612471821028513e-06,5.655581999999999425e+03,4.343937471056324736e-07,6.224155273437500000e+03,0.000000000000000000e+00,8.279980273999999554e+03,1.195385004507338266e-06,7.145829589843750000e+03
2.917204061308770625e-04,1.036999320000000262e+04,2.465359232272525515e-04,1.034074414062500000e+04,4.057580337015020488e-06,5.907217999999999847e+03,1.085980528708489271e-07,6.500402343750000000e+03,0.000000000000000000e+00,8.454973515999998199e+03,5.976925022536691332e-07,7.296408691406250000e+03
9.561171205724979568e-05,1.066259660000000258e+04,2.570197674854210075e-05,1.065355859375000000e+04,4.057580337015034887e-06,6.158854000000000269e+03,3.619947892546937501e-08,6.776650390625000000e+03,2.333880495076742754e-06,8.629966757999998663e+03,3.320503134049100542e-07,7.446987792968750000e+03
9.561171205724979568e-05,1.095520000000000073e+04,2.570197674854210075e-05,1.096637500000000000e+04,4.057580337015034887e-06,6.410489999999999782e+03,3.619947892546937501e-08,7.052897460937500000e+03,2.333880495076742754e-06,8.804959999999999127e+03,3.320503134049100542e-07,7.597567382812500000e+03
0.000000000000000000e+00,1.095520000000000073e+04,0.000000000000000000e+00,1.096637500000000000e+04,0.000000000000000000e+00,6.410489999999999782e+03,0.000000000000000000e+00,7.052897460937500000e+03,0.000000000000000000e+00,8.804959999999999127e+03,0.000000000000000000e+00,7.597567382812500000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_5000.0_theta_80.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-2.450199999999999818e+03,0.000000000000000000e+00,-3.862281005859375000e+03,0.000000000000000000e+00,-3.387840000000000146e+03,0.000000000000000000e+00,-4.671125488281250000e+03,0.000000000000000000e+00,2.959900000000000020e+01,0.000000000000000000e+00,5.217386627197265625e+01
5.461351346903156751e-06,-2.450199999999999818e+03,1.532054958481908910e-07,-3.862281005859375000e+03,4.469748654393942583e-06,-3.387840000000000146e+03,5.481211861685043950e-08,-4.671125488281250000e+03,2.872914134626188289e-05,2.959900000000000020e+01,1.311475140031564099e-05,5.217386627197265625e+01
0.000000000000000000e+00,-2.299558399999999892e+03,2.553421747223715154e-07,-3.666465576171875000e+03,2.979832436262627824e-06,-3.249794200000000274e+03,3.288718315174191061e-07,-4.488684082031250000e+03,1.070813450178852334e-04,1.083498199999999940e+02,4.682090131174631594e-05,1.337613830566406250e+02
4.096013510177362269e-06,-2.148916799999999967e+03,1.532054958481908910e-07,-3.470649902343750000e+03,5.959664872525236166e-06,-3.111748400000000402e+03,3.288727117011026635e-07,-4.306242187500000000e+03,1.175283055074349733e-04,1.871006399999999701e+02,8.800365069984215731e-05,2.153488769531250000e+02
5.461351346903149128e-06,-1.998275199999999813e+03,2.553424930803181516e-07,-3.274834472656250000e+03,2.085882705383839815e-05,-2.973702600000000075e+03,7.673696606359061794e-07,-4.123800781250000000e+03,1.305870061193722498e-04,2.658514599999999746e+02,1.321280932305301950e-04,2.969364013671875000e+02
8.192027020354734703e-06,-1.847633599999999660e+03,6.128219833927635639e-07,-3.079019042968750000e+03,1.638907839944445303e-05,-2.835656800000000203e+03,1.151052950630351842e-06,-3.941359375000000000e+03,2.141626900357704668e-04,3.446022799999999506e+02,1.736785139856216148e-04,3.785238952636718750e+02
1.228804053053210460e-05,-1.696991999999999734e+03,8.681644764730818743e-07,-2.883203613281250000e+03,8.939497308787854672e-06,-2.697611000000000331e+03,1.699173403311471958e-06,-3.758917724609375000e+03,2.324448708924824235e-04,4.233530999999999267e+02,2.266278704853899031e-04,4.601114196777343750e+02
1.911472971416102110e-05,-1.546350399999999809e+03,1.634189918223177529e-06,-2.687388183593750000e+03,2.532857570823233989e-05,-2.559565200000000004e+03,2.740605930842522266e-06,-3.576476074218750000e+03,2.402800912596447216e-04,5.021039199999999596e+02,2.738163727903167050e-04,5.416989135742187500e+02
1.501871620398368170e-05,-1.395708799999999655e+03,3.268383911428072764e-06,-2.491572509765625000e+03,5.065715141646467978e-05,-2.421519400000000132e+03,4.056091349840287887e-06,-3.394034667968750000e+03,3.081853344417184509e-04,5.808547399999999925e+02,3.039680414144965617e-04,6.232864379882812500e+02
3.003743240796736340e-05,-1.245067199999999730e+03,4.289753883749345159e-06,-2.295757080078125000e+03,5.363698385272730083e-05,-2.283473600000000260e+03,8.441054971289247124e-06,-3.211593017578125000e+03,3.238557751760431556e-04,6.596055599999999686e+02,3.438025629708317760e-04,7.048739624023437500e+02
2.867209457124153334e-05,-1.094425599999999804e+03,6.741037614992884176e-06,-2.099941650390625000e+03,8.194539199722214657e-05,-2.145427800000000389e+03,1.249716304464190079e-05,-3.029151367187500000e+03,2.951266338297812422e-04,7.383563799999999446e+02,3.759153157331698012e-04,7.864614868164062500e+02
3.686412159159631379e-05,-9.437839999999996508e+02,1.205215816013879338e-05,-1.904126098632812500e+03,7.747564334282820145e-05,-2.007382000000000289e+03,1.808797493847695982e-05,-2.846709960937500000e+03,3.656436171342422234e-04,8.171071999999999207e+02,3.941782066522084944e-04,8.680490112304687500e+02
4.369081077522525401e-05,-7.931423999999997250e+02,1.572909757374759920e-05,-1.708310546875000000e+03,1.102538001417172363e-04,-1.869336200000000190e+03,2.669346604557054346e-05,-2.664268310546875000e+03,3.708670973790166190e-04,8.958580199999998968e+02,4.213879541867093640e-04,9.496364746093750000e+02
5.188283779557991587e-05,-6.425007999999997992e+02,2.001885145749694690e-05,-1.512495117187500000e+03,1.311126271955556242e-04,-1.731290400000000318e+03,4.083502836955358456e-05,-2.481826660156250000e+03,4.387723405610913512e-04,9.746088399999999865e+02,4.476181242556451570e-04,1.031223999023437500e+03
5.597885130575727729e-05,-4.918591999999996460e+02,2.900687104846140347e-05,-1.316679687500000000e+03,1.594210353400503345e-04,-1.593244600000000446e+03,5.349655618167730337e-05,-2.299385253906250000e+03,3.839257979909543698e-04,1.053359659999999849e+03,4.672282959161535936e-04,1.112811401367187500e+03
5.734418914248315478e-05,-3.412175999999994929e+02,3.886312744682442612e-05,-1.120864013671875000e+03,1.966689407933331247e-04,-1.455198800000000347e+03,7.459929343753344926e-05,-2.116943603515625000e+03,4.126549393372162290e-04,1.132110479999999825e+03,4.602419336739655754e-04,1.194398925781250000e+03
6.963222967301525260e-05,-1.905759999999995671e+02,4.524668977383238525e-05,-9.250485839843750000e+02,1.892193597026768973e-04,-1.317153000000000247e+03,9.745581648670313929e-05,-1.934502197265625000e+03,4.439958208058655841e-04,1.210861299999999801e+03,4.750726324687857801e-04,1.275986450195312500e+03
6.690155399956367380e-05,-3.993439999999964130e+01,5.612427997905393158e-05,-7.292331542968750000e+02,1.966689407933334499e-04,-1.179107200000000375e+03,1.230530416269114472e-04,-1.752060546875000000e+03,4.910071430088395897e-04,1.289612119999999777e+03,4.797302072969111255e-04,1.357573974609375000e+03
7.099756750974104877e-05,1.107072000000002845e+02,6.286532179637433946e-05,-5.334177246093750000e+02,2.234874327196971207e-04,-1.041061400000000503e+03,1.487600899261321116e-04,-1.569618896484375000e+03,4.492193010506404676e-04,1.368362939999999753e+03,4.751952002274206690e-04,1.439161499023437500e+03
7.099756750974083193e-05,2.613488000000002103e+02,7.037230335348558389e-05,-3.376022949218750000e+02,2.562655895185851932e-04,-9.030156000000006316e+02,1.795094482530667774e-04,-1.387177490234375000e+03,5.092893238655516819e-04,1.447113759999999729e+03,4.776465554001182306e-04,1.520749023437500000e+03
7.645891885664420637e-05,4.119904000000005908e+02,7.920724135351470455e-05,-1.417866210937500000e+02,3.024529922806567682e-04,-7.649698000000003049e+02,2.108074082004068016e-04,-1.204735839843750000e+03,4.518310411730279636e-04,1.525864579999999705e+03,4.755629035033252273e-04,1.602336547851562500e+03
7.236290534646683140e-05,5.626320000000005166e+02,9.034006141677503249e-05,5.402880859375000000e+01,3.352311490795456539e-04,-6.269240000000004329e+02,2.473119482497213159e-04,-1.022294433593750000e+03,4.309371201939283212e-04,1.604615399999999681e+03,4.651453399644505044e-04,1.683924072265625000e+03
9.966966208098261939e-05,7.132736000000004424e+02,9.672373637882452377e-05,2.498444824218750000e+02,2.935134949718679292e-04,-4.888782000000005610e+02,2.821724090402405569e-04,-8.398527832031250000e+02,3.995962387252790203e-04,1.683366219999999657e+03,4.609773402257748547e-04,1.765511474609375000e+03
9.011229722390208681e-05,8.639152000000003682e+02,1.064267511158766227e-04,4.456599121093750000e+02,3.128824058075759689e-04,-3.508324000000002343e+02,3.091403489990364960e-04,-6.574111328125000000e+02,4.387723405610907007e-04,1.762117039999999633e+03,4.543586812594913949e-04,1.847098999023437500e+03
1.160537161216920922e-04,1.014556800000000294e+03,1.053543126449392833e-04,6.414753417968750000e+02,3.471504788245961923e-04,-2.127866000000003623e+02,3.295295751804539473e-04,-4.749697265625000000e+02,4.518310411730265541e-04,1.840867859999999609e+03,4.347478398779110100e-04,1.928686523437500000e+03
9.557364857080495981e-05,1.165198400000000220e+03,1.077034635812782051e-04,8.372907714843750000e+02,3.486403950427274757e-04,-7.474080000000049040e+01,3.459192805909431460e-04,-2.925278320312500000e+02,4.048197189700539038e-04,1.919618679999999813e+03,4.227361995316930338e-04,2.010274047851562500e+03
1.201497296318694536e-04,1.315840000000000600e+03,1.090312445452958583e-04,1.033106201171875000e+03,3.233118193344951697e-04,6.330499999999938154e+01,3.387937051707525676e-04,-1.100864257812500000e+02,3.813140578685657897e-04,1.998369499999999789e+03,4.098671981136027369e-04,2.091861572265625000e+03
1.215150674685952498e-04,1.466481600000000526e+03,1.150573273819913687e-04,1.228921630859375000e+03,2.875538300993426329e-04,2.013507999999992535e+02,3.253099239910073760e-04,7.235498046875000000e+01,3.865375381133429500e-04,2.077120319999999992e+03,3.930742138289500275e-04,2.173448974609375000e+03
1.215150674685948839e-04,1.617123200000000452e+03,1.214405868872979992e-04,1.424737060546875000e+03,3.292714842070204118e-04,3.393965999999995802e+02,2.998214864000471125e-04,2.547963867187500000e+02,3.969844986028904401e-04,2.155871139999999741e+03,3.737096552178153976e-04,2.255036621093750000e+03
1.378991215093047090e-04,1.767764800000000832e+03,1.272626985512305886e-04,1.620552978515625000e+03,2.652050868273739237e-04,4.774423999999994521e+02,2.892983620597366370e-04,4.372382812500000000e+02,3.186322949312691936e-04,2.234621959999999945e+03,3.489498867387030097e-04,2.336624023437500000e+03
1.256110809787725976e-04,1.918406400000000758e+03,1.349740418422561942e-04,1.816368408203125000e+03,2.637151706092417188e-04,6.154881999999993241e+02,2.671542661385290451e-04,6.196796875000000000e+02,3.551966566446914807e-04,2.313372779999999693e+03,3.270112693083410257e-04,2.418211669921875000e+03
1.556485133867399780e-04,2.069048000000000684e+03,1.404894396927910635e-04,2.012183837890625000e+03,2.339168462466163214e-04,7.535339999999996508e+02,2.541631137910453924e-04,8.021210937500000000e+02,3.003501140745570472e-04,2.392123599999999897e+03,2.872983963876079715e-04,2.499799072265625000e+03
1.351684458358531438e-04,2.219689600000000610e+03,1.464133855322544457e-04,2.207999267578125000e+03,2.234874327196971207e-04,8.915797999999995227e+02,2.237978803126003749e-04,9.845629882812500000e+02,2.925148937073929873e-04,2.470874419999999645e+03,2.420716854887456618e-04,2.581386718750000000e+03
1.460911485296594590e-04,2.370331200000000536e+03,1.562696057651547302e-04,2.403814697265625000e+03,2.294470975922223628e-04,1.029625599999999395e+03,1.901980516004710315e-04,1.167004394531250000e+03,3.107970745641049711e-04,2.549625239999999849e+03,2.130230832300961921e-04,2.662974121093750000e+03
1.761285809376268393e-04,2.520972800000000461e+03,1.675557439593048097e-04,2.599630126953125000e+03,1.892193597026768973e-04,1.167671399999999267e+03,1.701911728102644002e-04,1.349445800781250000e+03,2.298331307700957949e-04,2.628376060000000052e+03,1.856898765047892714e-04,2.744561523437500000e+03
1.501871620398368204e-04,2.671614400000000387e+03,1.775651696880532391e-04,2.795445556640625000e+03,1.817697786120203176e-04,1.305717199999999139e+03,1.520488170431431353e-04,1.531887695312500000e+03,2.167744301581572852e-04,2.707126879999999801e+03,1.631379308281116314e-04,2.826149169921875000e+03
1.829552701212557660e-04,2.822256000000000313e+03,1.852765129790788718e-04,2.991260986328125000e+03,1.966689407933334499e-04,1.443762999999999010e+03,1.260678728187560158e-04,1.714329101562500000e+03,2.115509499133836214e-04,2.785877700000000004e+03,1.331083867222449934e-04,2.907736572265625000e+03
2.129927025292231192e-04,2.972897600000000239e+03,2.030478441816218596e-04,3.187076416015625000e+03,1.579311191219182650e-04,1.581808799999998882e+03,9.438621564549927435e-05,1.896770507812500000e+03,1.384222264865341684e-04,2.864628519999999753e+03,1.068792454411069504e-04,2.989324218750000000e+03
2.170887160393991796e-04,3.123539200000000164e+03,2.289911477944293677e-04,3.382892333984375000e+03,1.281327947592930032e-04,1.719854599999999664e+03,7.602440852157156764e-05,2.079212402343750000e+03,1.410339666089224233e-04,2.943379339999999956e+03,8.763581630424049495e-05,3.070911621093750000e+03
2.034353376721426002e-04,3.274180800000001000e+03,2.658626037952272598e-04,3.578707763671875000e+03,1.147235487961111814e-04,1.857900399999999536e+03,5.179745209292367024e-05,2.261653808593750000e+03,1.384222264865341684e-04,3.022130159999999705e+03,5.981315570557360894e-05,3.152499267578125000e+03
2.375687835902873149e-04,3.424822400000000926e+03,3.049810737351320539e-04,3.774523193359375000e+03,1.147235487961111814e-04,1.995946199999999408e+03,3.836848303179531003e-05,2.444095214843750000e+03,9.924612465072317924e-05,3.100880979999999909e+03,4.620797586950862806e-05,3.234086669921875000e+03
3.003743240796736408e-04,3.575464000000000851e+03,3.495123687599821418e-04,3.970338623046875000e+03,6.704622981590912265e-05,2.133991999999999280e+03,2.340471200965633065e-05,2.626536621093750000e+03,8.879916416117287017e-05,3.179631799999999657e+03,3.370618405539496762e-05,3.315674316406250000e+03
2.798942565287868066e-04,3.726105600000000777e+03,3.881716579806997452e-04,4.166154296875000000e+03,5.959664872525256325e-05,2.272037799999999152e+03,1.743025372015844307e-05,2.808978515625000000e+03,9.924612465072317924e-05,3.258382619999999861e+03,2.267506927362933933e-05,3.397261718750000000e+03
3.126623646102057522e-04,3.876747200000000703e+03,4.441427324639054099e-04,4.361969726562500000e+03,2.830840814449496433e-05,2.410083599999999024e+03,1.035949041858473337e-05,2.991419921875000000e+03,5.745828269252361669e-05,3.337133439999999609e+03,1.568864963208780816e-05,3.478849121093750000e+03
3.495264862018020321e-04,4.027388800000000629e+03,2.835833728150013761e-04,4.557785156250000000e+03,4.320757032580782223e-05,2.548129399999998896e+03,5.919692967313544333e-06,3.173861328125000000e+03,3.395262159103687818e-05,3.415884259999999813e+03,7.966916231275172224e-06,3.560436767578125000e+03
3.495264862018020321e-04,4.178030400000000554e+03,7.384504899882802077e-05,4.753600585937500000e+03,1.638907839944445303e-05,2.686175199999999677e+03,3.672411947328979565e-06,3.356303222656250000e+03,1.828218085671206171e-05,3.494635079999999562e+03,4.535000284275382655e-06,3.642024169921875000e+03
3.932172969770273471e-04,4.328672000000000480e+03,2.083594743535396583e-05,4.949416015625000000e+03,1.787899461757577033e-05,2.824220999999999549e+03,1.808799914356064543e-06,3.538744628906250000e+03,1.567044073432471144e-05,3.573385899999999765e+03,2.206222956353125066e-06,3.723611816406250000e+03
4.164280402013657194e-04,4.479313600000000406e+03,5.719671844999126596e-06,5.145231445312500000e+03,1.340924596318182521e-05,2.962266799999999421e+03,7.673696606359061794e-07,3.721186035156250000e+03,2.611740122387437084e-06,3.652136719999999514e+03,1.348243327757545829e-06,3.805199218750000000e+03
3.454304726916246977e-04,4.629955200000000332e+03,1.787397451562227432e-06,5.341046875000000000e+03,1.489916218131313912e-06,3.100312599999999293e+03,3.836827765615214507e-07,3.903627441406250000e+03,1.305870061193718500e-05,3.730887539999999717e+03,8.579755941373264497e-07,3.886786865234375000e+03
2.143580403659476144e-04,4.780596800000000258e+03,5.106849861606363032e-07,5.536862304687500000e+03,2.979832436262627824e-06,3.238358399999999165e+03,2.740605930842522372e-07,4.086069824218750000e+03,2.611740122387451907e-06,3.809638359999999921e+03,3.677038260588541776e-07,3.968374267578125000e+03
3.003743240796754297e-05,4.931238400000001093e+03,2.553424930803181516e-07,5.732677734375000000e+03,2.979832436262608342e-06,3.376404199999999037e+03,3.288727117011026635e-07,4.268511230468750000e+03,7.835220367162309981e-06,3.888389179999999669e+03,2.451351505013720025e-07,4.049961669921875000e+03
3.003743240796754297e-05,5.081880000000000109e+03,2.553424930803181516e-07,5.928493164062500000e+03,2.979832436262608342e-06,3.514449999999999818e+03,3.288727117011026635e-07,4.450952636718750000e+03,7.835220367162309981e-06,3.967139999999999873e+03,2.451351505013720025e-07,4.131549316406250000e+03
0.000000000000000000e+00,5.081880000000000109e+03,0.000000000000000000e+00,5.928493164062500000e+03,0.000000000000000000e+00,3.514449999999999818e+03,0.000000000000000000e+00,4.450952636718750000e+03,0.000000000000000000e+00,3.967139999999999873e+03,0.000000000000000000e+00,4.131549316406250000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_0.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-5.074199999999999818e+03,0.000000000000000000e+00,-6.196845703125000000e+03,0.000000000000000000e+00,-5.443939999999999600e+03,0.000000000000000000e+00,-5.139513183593750000e+03,0.000000000000000000e+00,5.422710000000000008e+01,0.000000000000000000e+00,1.022004928588867188e+02
3.377437655495546419e-06,-5.074199999999999818e+03,8.897365328513926702e-08,-6.196845703125000000e+03,1.106516610220039065e-06,-5.443939999999999600e+03,9.382874421587940656e-08,-5.139513183593750000e+03,2.995599685240345282e-05,5.422710000000000008e+01,5.494311027529192664e-06,1.022004928588867188e+02
2.251625103663687448e-06,-4.875398000000000138e+03,0.000000000000000000e+00,-5.972060058593750000e+03,0.000000000000000000e+00,-5.241671199999999772e+03,1.407434387305601523e-07,-4.926358886718750000e+03,6.205170776569286122e-05,1.588269579999999905e+02,2.142781450439191468e-05,2.114043579101562500e+02
0.000000000000000000e+00,-4.676595999999999549e+03,0.000000000000000000e+00,-5.747273925781250000e+03,0.000000000000000000e+00,-5.039402399999999943e+03,3.753149768635176262e-07,-4.713205078125000000e+03,8.558856243543839983e-05,2.634268159999999739e+02,5.182965649664527568e-05,3.206082153320312500e+02
3.377437655495546419e-06,-4.477793999999999869e+03,4.448673000812403846e-08,-5.522488281250000000e+03,0.000000000000000000e+00,-4.837133599999999205e+03,6.568012095111559518e-07,-4.500050781250000000e+03,9.628713273986824555e-05,3.680266740000000141e+02,9.010673232746226990e-05,4.298121032714843750e+02
1.125812551831846053e-06,-4.278992000000000189e+03,8.897365328513926702e-08,-5.297702148437500000e+03,1.106516610220039065e-06,-4.634864799999999377e+03,1.313605428151894613e-06,-4.286896484375000000e+03,1.219637014704998346e-04,4.726265319999999974e+02,1.256365173874089995e-04,5.390159301757812500e+02
4.503250207327384214e-06,-4.080190000000000055e+03,1.334604799277089138e-07,-5.072916503906250000e+03,3.319549830660117195e-06,-4.432595999999999549e+03,1.735831767993769233e-06,-4.073742675781250000e+03,1.561991264446750563e-04,5.772263899999999239e+02,1.640967674866252736e-04,6.482198486328125000e+02
2.251625103663697613e-06,-3.881387999999999920e+03,2.224336500406201989e-07,-4.848130859375000000e+03,4.426066440880156261e-06,-4.230327199999999721e+03,2.533378995486090078e-06,-3.860588378906250000e+03,1.797359811144208389e-04,6.818262479999999641e+02,1.938576209649473740e-04,7.574237060546875000e+02
5.629062759159231326e-06,-3.682586000000000240e+03,2.224341332128481808e-07,-4.623344726562500000e+03,5.532583051100195326e-06,-4.028058399999999892e+03,4.550699306706495070e-06,-3.647434326171875000e+03,2.225302623321398152e-04,7.864261059999998906e+02,2.244426211549768637e-04,8.666275634765625000e+02
1.350975062198215518e-05,-3.483784000000000106e+03,6.673023996385445424e-07,-4.398559082031250000e+03,1.106516610220036524e-06,-3.825789600000000064e+03,6.239618637030555122e-06,-3.434280273437500000e+03,2.460671170018853809e-04,8.910259639999999308e+02,2.608882201838144048e-04,9.758314208984375000e+02
1.463556317381403533e-05,-3.284981999999999971e+03,1.156654980211225066e-06,-4.173773437500000000e+03,1.327819932264046878e-05,-3.623520799999999781e+03,1.177552088642608543e-05,-3.221126220703125000e+03,2.867216841587185913e-04,9.956258219999999710e+02,2.872609149584505949e-04,1.085035278320312500e+03
1.801300082930953685e-05,-3.086180000000000291e+03,1.957420372273064245e-06,-3.948987304687500000e+03,1.327819932264046878e-05,-3.421251999999999953e+03,1.571631465615980081e-05,-3.007972167968750000e+03,2.631848294889730256e-04,1.100225680000000011e+03,3.169301965799163428e-04,1.194239135742187500e+03
2.814531379579615663e-05,-2.887378000000000156e+03,3.114074482770605103e-06,-3.724201660156250000e+03,1.549123254308051303e-05,-3.218983200000000124e+03,2.472390241891054668e-05,-2.794817871093750000e+03,3.337953934982097770e-04,1.204825538000000051e+03,3.421124572154196522e-04,1.303442993164062500e+03
3.827762676228286111e-05,-2.688576000000000022e+03,5.783281182288267224e-06,-3.499415771484375000e+03,1.991729898396070317e-05,-3.016714399999999841e+03,3.274626923794983426e-05,-2.581663818359375000e+03,3.016996825849203347e-04,1.309425396000000092e+03,3.735216041171565042e-04,1.412646850585937500e+03
4.728412717693754314e-05,-2.489774000000000342e+03,7.829681489092256980e-06,-3.274629882812500000e+03,2.987594847594105476e-05,-2.814445600000000013e+03,4.766500206166674700e-05,-2.368509765625000000e+03,3.444939638026402596e-04,1.414025254000000132e+03,3.976050024703833667e-04,1.521850708007812500e+03
7.205200331723832360e-05,-2.290972000000000207e+03,1.339052027591360287e-05,-3.049844238281250000e+03,3.540853152704116877e-05,-2.612176800000000185e+03,5.859611787707641250e-05,-2.155355468750000000e+03,3.872882450203587209e-04,1.518625111999999945e+03,4.154615145573765781e-04,1.631054565429687500e+03
7.430362842090186028e-05,-2.092170000000000528e+03,2.077532547791246788e-05,-2.825058349609375000e+03,3.651504813726128576e-05,-2.409907999999999902e+03,8.655711567910808889e-05,-1.942201416015625000e+03,3.594719622288412440e-04,1.623224969999999985e+03,4.371640446323376249e-04,1.740258422851562500e+03
1.013231296648661571e-04,-1.893368000000000393e+03,2.807115712326074158e-05,-2.600272460937500000e+03,7.192357966430254262e-05,-2.207639200000000073e+03,1.151280010170900982e-04,-1.729047363281250000e+03,3.872882450203587209e-04,1.727824828000000025e+03,4.564857064290329643e-04,1.849462280273437500e+03
1.125812551831848840e-04,-1.694566000000000258e+03,4.390845020706553677e-05,-2.375486572265625000e+03,9.184087864826303573e-05,-2.005370400000000245e+03,1.481088423842516130e-04,-1.515893310546875000e+03,3.915676731421306863e-04,1.832424686000000065e+03,4.490678840463716319e-04,1.958666137695312500e+03
1.317200685643260029e-04,-1.495764000000000578e+03,6.477281959158139295e-05,-2.150700683593750000e+03,1.073321111913437927e-04,-1.803101599999999962e+03,1.891118339671049543e-04,-1.302739257812500000e+03,4.343619543598508282e-04,1.937024544000000105e+03,4.618884459835590904e-04,2.067870117187500000e+03
1.902623212595824559e-04,-1.296962000000000444e+03,8.981870788640243584e-05,-1.925915039062500000e+03,1.139712108526640203e-04,-1.600832800000000134e+03,2.316637001505020093e-04,-1.089584960937500000e+03,3.937073872030166419e-04,2.041624401999999918e+03,4.493431015942356255e-04,2.177073974609375000e+03
2.341690107810234811e-04,-1.098160000000000764e+03,1.162440780170344632e-04,-1.701128906250000000e+03,1.803622074658663642e-04,-1.398564000000000306e+03,2.823776057176891107e-04,-8.764311523437500000e+02,3.808691028377008542e-04,2.146224259999999958e+03,4.359736104932047441e-04,2.286277832031250000e+03
2.780757003024666475e-04,-8.993580000000001746e+02,1.679822574023429353e-04,-1.476343261718750000e+03,2.290489383155480967e-04,-1.196295200000000477e+03,3.229116232189489940e-04,-6.632768554687500000e+02,4.086853856292183311e-04,2.250824117999999999e+03,4.288310056584075138e-04,2.395481689453125000e+03
3.129758894092539868e-04,-7.005560000000004948e+02,2.120237552187191718e-04,-1.251557617187500000e+03,2.522857871301677820e-04,-9.940264000000006490e+02,3.579574791713913151e-04,-4.501225585937500000e+02,3.851485309594727654e-04,2.355423976000000039e+03,3.939421281961283448e-04,2.504685546875000000e+03
3.287372651348983098e-04,-5.017540000000008149e+02,2.602924226856749481e-04,-1.026771484375000000e+03,2.489662372995087524e-04,-7.917575999999999112e+02,3.720778851880698792e-04,-2.369687500000000000e+02,4.493399527860515957e-04,2.460023834000000079e+03,3.617088345826840762e-04,2.613889404296875000e+03
3.433728283087138732e-04,-3.029520000000002256e+02,3.060248804742364982e-04,-8.019858398437500000e+02,2.888008352674302265e-04,-5.894888000000000829e+02,3.609591789984881215e-04,-2.381445312500000000e+01,3.487733919244114661e-04,2.564623692000000119e+03,3.251716636969901285e-04,2.723093261718750000e+03
3.827762676228285569e-04,-1.041500000000005457e+02,3.503329988139768049e-04,-5.772001953125000000e+02,3.562983484908525587e-04,-3.872200000000002547e+02,3.544388932031273436e-04,1.893398437500000000e+02,3.444939638026395549e-04,2.669223550000000159e+03,2.912900766601311353e-04,2.832297119140625000e+03
3.399953906532183242e-04,9.465199999999913416e+01,3.675056748942677628e-04,-3.524140625000000000e+02,3.784286806952533535e-04,-1.849512000000004264e+02,3.268524304760159790e-04,4.024936523437500000e+02,3.123982528893515221e-04,2.773823408000000200e+03,2.620786543229472855e-04,2.941500976562500000e+03
3.478760785160396997e-04,2.934539999999988140e+02,3.766254743559945949e-04,-1.276284179687500000e+02,3.651504813726128441e-04,1.731759999999940192e+01,2.896493333944197691e-04,6.156479492187500000e+02,2.310891185756836917e-04,2.878423265999999785e+03,2.290212139977956818e-04,3.050704833984375000e+03
3.163533270647494815e-04,4.922559999999994034e+02,3.665706552669420882e-04,9.715722656250000000e+01,3.662569979828312738e-04,2.195863999999992302e+02,2.459726164214422737e-04,8.288022460937500000e+02,3.059791107066922458e-04,2.983023123999999825e+03,2.028316629368721966e-04,3.159908691406250000e+03
2.589368869213252034e-04,6.910579999999990832e+02,3.358310543247582103e-04,3.219433593750000000e+02,3.131442006922710792e-04,4.218551999999999680e+02,1.985885371329087655e-04,1.041956054687500000e+03,2.289494045147976819e-04,3.087622981999999865e+03,1.689500759000132034e-04,3.269112548828125000e+03
1.902623212595815885e-04,8.898599999999987631e+02,2.994846664146910437e-04,5.467290039062500000e+02,2.722030861141296033e-04,6.241239999999997963e+02,1.578672237761116390e-04,1.255110351562500000e+03,2.011331217232802321e-04,3.192222839999999906e+03,1.405628002745367160e-04,3.378316406250000000e+03
1.835074459485913580e-04,1.088661999999999352e+03,2.369368386983258595e-04,7.715151367187500000e+02,2.290489383155480967e-04,8.263927999999996246e+02,1.236662848765290824e-04,1.468264160156250000e+03,1.583388405055610390e-04,3.296822697999999946e+03,1.066812132376777092e-04,3.487520263671875000e+03
1.328458811161581507e-04,1.287463999999999032e+03,1.920051437893305422e-04,9.963007812500000000e+02,1.803622074658663642e-04,1.028661599999999453e+03,8.979410821459661368e-05,1.681418457031250000e+03,1.668976967491048885e-04,3.401422555999999986e+03,8.342196159615827681e-05,3.596724121093750000e+03
1.137070677350162187e-04,1.486265999999998712e+03,1.490305455272155515e-04,1.221086425781250000e+03,1.836817572965264780e-04,1.230930399999999281e+03,6.342837638790577712e-05,1.894572753906250000e+03,1.433608420793592957e-04,3.506022414000000026e+03,6.703059921886701724e-05,3.705927978515625000e+03
1.080780049758574854e-04,1.685067999999999302e+03,1.107721983399983991e-04,1.445872558593750000e+03,1.239298603446443753e-04,1.433199199999999109e+03,4.710202959637146633e-05,2.107726562500000000e+03,1.027062749225260717e-04,3.610622272000000066e+03,4.386291943420397122e-05,3.815131835937500000e+03
6.980037821357462429e-05,1.883869999999998981e+03,8.510311450554129437e-05,1.670658203125000000e+03,9.626694508914296160e-05,1.635467999999998938e+03,3.612414927417710705e-05,2.320880859375000000e+03,7.916942025278051950e-05,3.715222130000000107e+03,3.278272475458250559e-05,3.924335693359375000e+03
5.629062759159217773e-05,2.082671999999998661e+03,6.392770874967417026e-05,1.895444335937500000e+03,8.188222915628288405e-05,1.837736799999999675e+03,2.838319512530352112e-05,2.534034667968750000e+03,6.205170776569284767e-05,3.819821988000000147e+03,2.151933825173261817e-05,4.033539550781250000e+03
4.165506441777841007e-05,2.281473999999999251e+03,4.715593380861148249e-05,2.120229492187500000e+03,5.532583051100195326e-05,2.040005599999999504e+03,1.876574884317588131e-05,2.747188964843750000e+03,3.637513903506147544e-05,3.924421846000000187e+03,1.547560921082047916e-05,4.142743652343750000e+03
3.152275145129176319e-05,2.480275999999998930e+03,3.492208305637737025e-05,2.345015625000000000e+03,4.426066440880156261e-05,2.242274399999999332e+03,1.276070921335959929e-05,2.960343261718750000e+03,3.637513903506147544e-05,4.029021703999999772e+03,8.333057603655728374e-06,4.251947753906250000e+03
2.476787614030067204e-05,2.679077999999998610e+03,2.624717070479318416e-05,2.569801757812500000e+03,3.208898169638112950e-05,2.444543199999999160e+03,8.210052733095401243e-06,3.173497558593750000e+03,2.353685466974545729e-05,4.133621561999999358e+03,5.860585736642074037e-06,4.361151367187500000e+03
2.251625103663687448e-05,2.877879999999998290e+03,1.881796854635502551e-05,2.794587890625000000e+03,3.208898169638112950e-05,2.646811999999998989e+03,5.395152792413066089e-06,3.386650878906250000e+03,3.423542497417520814e-05,4.238221419999999853e+03,3.113450093673568689e-06,4.470355468750000000e+03
1.350975062198212299e-05,3.076681999999998880e+03,1.307909862238846724e-05,3.019373046875000000e+03,1.770426576352062504e-05,2.849080799999998817e+03,4.081550373390754397e-06,3.599805175781250000e+03,8.558856243543876575e-06,4.342821278000000348e+03,1.648289738430583694e-06,4.579559082031250000e+03
1.125812551831848806e-05,3.275483999999999469e+03,9.965027521819784403e-06,3.244159179687500000e+03,1.438471593286050785e-05,3.051349599999998645e+03,2.017318000641407453e-06,3.812959472656250000e+03,2.139714060885969144e-06,4.447421135999999933e+03,1.465152985258150009e-06,4.688763183593750000e+03
7.880687862822940797e-06,3.474285999999999149e+03,7.117907724389608611e-06,3.468945312500000000e+03,1.327819932264046878e-05,3.253618399999998474e+03,1.360516791130251607e-06,4.026113769531250000e+03,8.558856243543802036e-06,4.552020993999999519e+03,4.578582606751621136e-07,4.797966796875000000e+03
6.754875310991092838e-06,3.673087999999998829e+03,4.893540300893644217e-06,3.693730468750000000e+03,6.639099661320174252e-06,3.455887199999998302e+03,6.098868374032161426e-07,4.239268066406250000e+03,4.279428121771938287e-06,4.656620852000000014e+03,1.831441231572687511e-07,4.907170898437500000e+03
3.377437655495546419e-06,3.871889999999998508e+03,3.425478210625551206e-06,3.918516601562500000e+03,4.426066440880156261e-06,3.658155999999999949e+03,1.407437611387783143e-07,4.452422363281250000e+03,2.139714060885950509e-06,4.761220709999999599e+03,1.831433042700648137e-07,5.016374511718750000e+03
3.377437655495546419e-06,4.070691999999998188e+03,2.446780780258927987e-06,4.143302734375000000e+03,4.426066440880156261e-06,3.860424799999999777e+03,3.284006047555779759e-07,4.665575683593750000e+03,8.558856243543876575e-06,4.865820568000000094e+03,0.000000000000000000e+00,5.125578613281250000e+03
0.000000000000000000e+00,4.269493999999997868e+03,1.112168250203101074e-06,4.368087890625000000e+03,3.319549830660117195e-06,4.062693599999999606e+03,9.382874421587940656e-08,4.878729980468750000e+03,0.000000000000000000e+00,4.970420425999999679e+03,9.157165213503240683e-08,5.234782226562500000e+03
0.000000000000000000e+00,4.468295999999999367e+03,5.338407600974885409e-07,4.592874023437500000e+03,1.106516610220039065e-06,4.264962399999999434e+03,4.691437210793970328e-08,5.091884277343750000e+03,0.000000000000000000e+00,5.075020284000000174e+03,0.000000000000000000e+00,5.343986328125000000e+03
1.125812551831843724e-06,4.667097999999999047e+03,2.224346163871752691e-07,4.817660156250000000e+03,3.319549830660102372e-06,4.467231199999999262e+03,4.691437210793970328e-08,5.305038574218750000e+03,2.139714060885950509e-06,5.179620141999999760e+03,9.157165213503240683e-08,5.453189941406250000e+03
1.125812551831843724e-06,4.865899999999999636e+03,2.224346163871752691e-07,5.042445312500000000e+03,3.319549830660102372e-06,4.669500000000000000e+03,4.691437210793970328e-08,5.518192871093750000e+03,2.139714060885950509e-06,5.284220000000000255e+03,9.157165213503240683e-08,5.562394042968750000e+03
0.000000000000000000e+00,4.865899999999999636e+03,0.000000000000000000e+00,5.042445312500000000e+03,0.000000000000000000e+00,4.669500000000000000e+03,0.000000000000000000e+00,5.518192871093750000e+03,0.000000000000000000e+00,5.284220000000000255e+03,0.000000000000000000e+00,5.562394042968750000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_10.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-5.042020000000000437e+03,0.000000000000000000e+00,-5.558370605468750000e+03,0.000000000000000000e+00,-4.450489999999999782e+03,0.000000000000000000e+00,-5.650192871093750000e+03,0.000000000000000000e+00,5.356889999999999930e+01,0.000000000000000000e+00,6.776142120361328125e+01
1.035207412376585818e-06,-5.042020000000000437e+03,4.537247299916920574e-08,-5.558370605468750000e+03,1.136395538085650859e-06,-4.450489999999999782e+03,4.539842213882429561e-08,-5.650192871093750000e+03,3.699501429229953587e-05,5.356889999999999930e+01,1.912512113522722355e-06,6.776142120361328125e+01
0.000000000000000000e+00,-4.828305400000000191e+03,0.000000000000000000e+00,-5.337972656250000000e+03,2.272791076171301717e-06,-4.255805199999999786e+03,9.079664300692946177e-08,-5.429920898437500000e+03,6.310914202804037874e-05,1.552329220000000021e+02,1.396133741014489899e-05,1.723359222412109375e+02
1.035207412376585818e-06,-4.614590800000000854e+03,0.000000000000000000e+00,-5.117574218750000000e+03,2.272791076171301717e-06,-4.061120399999999790e+03,1.361952664164728868e-07,-5.209648437500000000e+03,8.704709245246951689e-05,2.568969440000000191e+02,3.691148648392314556e-05,2.769104309082031250e+02
0.000000000000000000e+00,-4.400876200000000608e+03,0.000000000000000000e+00,-4.897176269531250000e+03,1.136395538085650859e-06,-3.866435599999999795e+03,2.723899290207883324e-07,-4.989376464843750000e+03,1.066326882542751643e-04,3.585609660000000076e+02,7.430110103110955020e-05,3.814849243164062500e+02
3.105622237129764230e-06,-4.187161600000000362e+03,1.814894899152812953e-07,-4.676778320312500000e+03,9.091164304685206868e-06,-3.671750799999999799e+03,4.085857992494186340e-07,-4.769104003906250000e+03,1.240421067447690731e-04,4.602249879999999962e+02,1.008850213485464325e-04,4.860594177246093750e+02
3.105622237129764230e-06,-3.973447000000000571e+03,4.083522569925228252e-07,-4.456379882812500000e+03,1.250035091894216135e-05,-3.477065999999999804e+03,3.177882505242530897e-07,-4.548832031250000000e+03,1.305706386787042076e-04,5.618890099999999848e+02,1.392308513910475948e-04,5.906339111328125000e+02
5.176037061882929090e-06,-3.759732400000000780e+03,4.990966501283299781e-07,-4.235981933593750000e+03,1.363674645702781115e-05,-3.282381199999999808e+03,1.815936885552971824e-06,-4.328559570312500000e+03,1.610371210370687106e-04,6.635530320000000302e+02,1.730824094112812922e-04,6.952084350585937500e+02
6.211244474259514908e-06,-3.546017800000000534e+03,7.713311865619644057e-07,-4.015583740234375000e+03,2.045511968554172011e-05,-3.087696399999999812e+03,2.587710061912984823e-06,-4.108287597656250000e+03,1.915036033954328342e-04,7.652170539999999619e+02,1.982318371796989304e-04,7.997828979492187500e+02
1.242248894851905692e-05,-3.332303200000000288e+03,1.996386600513319912e-06,-3.795185546875000000e+03,2.386430629979867290e-05,-2.893011599999999817e+03,3.495670755766783934e-06,-3.888015625000000000e+03,2.306747949990440747e-04,8.668810760000000073e+02,2.251026264934931516e-04,9.043574218750000000e+02
7.246451886636115973e-06,-3.118588600000000497e+03,2.359365982424832624e-06,-3.574787353515625000e+03,3.181907506639822827e-05,-2.698326799999999821e+03,5.311615390242442242e-06,-3.667743164062500000e+03,2.829030504705260722e-04,9.685450980000000527e+02,2.493915250191292032e-04,1.008931945800781250e+03
1.966894083515512970e-05,-2.904874000000000706e+03,5.353951813901965906e-06,-3.354389160156250000e+03,4.318303044725473982e-05,-2.503641999999999825e+03,9.397462966965369315e-06,-3.447471191406250000e+03,2.480842134895382546e-04,1.070209119999999984e+03,2.937619677963846125e-04,1.113506469726562500e+03
3.002101495892105394e-05,-2.691159400000000460e+03,9.165229393265695749e-06,-3.133991210937500000e+03,4.091023937108344022e-05,-2.308957199999999830e+03,1.248455225079940267e-05,-3.227198974609375000e+03,3.111933555175779693e-04,1.171873141999999916e+03,3.077229521113608005e-04,1.218080932617187500e+03
3.830267425793367273e-05,-2.477444800000000669e+03,1.492752708111096142e-05,-2.913593017578125000e+03,7.954768766599557407e-05,-2.114272399999999834e+03,1.888572267757291474e-05,-3.006926757812500000e+03,3.155457101402021512e-04,1.273537164000000075e+03,3.460691931820038779e-04,1.322655517578125000e+03
4.347871131981670092e-05,-2.263730200000000423e+03,2.259549155358626292e-05,-2.693194824218750000e+03,8.863885197068078602e-05,-1.919587599999999838e+03,2.851020910318165881e-05,-2.786654541015625000e+03,3.634216109890604546e-04,1.375201186000000007e+03,3.693062238377726081e-04,1.427229980468750000e+03
6.832368921685466568e-05,-2.050015600000000632e+03,3.266814437203614232e-05,-2.472796875000000000e+03,1.090939716562224892e-04,-1.724902799999999843e+03,3.840702256064107238e-05,-2.566382568359375000e+03,3.416598378759423097e-04,1.476865207999999939e+03,3.839364986721918965e-04,1.531804443359375000e+03
8.799263005200998850e-05,-1.836301000000000386e+03,5.317647945003661178e-05,-2.252398681640625000e+03,1.386402556464494179e-04,-1.530217999999999847e+03,4.962042040044999601e-05,-2.346110351562500000e+03,3.655977883003721932e-04,1.578529230000000098e+03,4.219003261450680474e-04,1.636379028320312500e+03
1.211192672480607889e-04,-1.622586400000000594e+03,7.164305550478481473e-05,-2.032000488281250000e+03,2.068239879315884736e-04,-1.335533199999999852e+03,7.313677700377395655e-05,-2.125838134765625000e+03,3.721263202343073548e-04,1.680193252000000030e+03,4.232390851128900477e-04,1.740953491210937500e+03
1.666683933926303175e-04,-1.408871800000000803e+03,1.027231650809580846e-04,-1.811602294921875000e+03,2.193243388505306316e-04,-1.140848399999999856e+03,9.506419059335983015e-05,-1.905565917968750000e+03,3.721263202343065416e-04,1.781857273999999961e+03,4.466668456532524160e-04,1.845527954101562500e+03
2.329216677847323249e-04,-1.195157200000000557e+03,1.352099695375242249e-04,-1.591204101562500000e+03,2.579617871454428129e-04,-9.461635999999998603e+02,1.250271159952783993e-04,-1.685293701171875000e+03,4.700542992433355918e-04,1.883521296000000120e+03,4.568036849490004418e-04,1.950102539062500000e+03
2.722595494550426182e-04,-9.814426000000007662e+02,1.739576760837971024e-04,-1.370806152343750000e+03,2.931900488260979262e-04,-7.514787999999998647e+02,1.601202348836333004e-04,-1.465021484375000000e+03,4.482925261302172300e-04,1.985185318000000052e+03,4.625412233825235944e-04,2.054677001953125000e+03
3.053861866510928494e-04,-7.677280000000009750e+02,2.241853890888950642e-04,-1.150407714843750000e+03,3.227363328163249090e-04,-5.567939999999998690e+02,1.966655287530091791e-04,-1.244749511718750000e+03,3.808310294795543634e-04,2.086849340000000211e+03,4.531699106077691588e-04,2.159251464843750000e+03
3.499001053832860217e-04,-5.540134000000007291e+02,2.749571863749653640e-04,-9.300097656250000000e+02,3.466006391161235447e-04,-3.621091999999998734e+02,2.427907615984323210e-04,-1.024477050781250000e+03,4.417639941962830442e-04,2.188513362000000143e+03,4.347141619799363530e-04,2.263825927734375000e+03
3.602521795070518884e-04,-3.402988000000004831e+02,3.108007514799191644e-04,-7.096118164062500000e+02,3.466006391161235447e-04,-1.674243999999998778e+02,2.910492843320025883e-04,-8.042050781250000000e+02,4.417639941962810926e-04,2.290177384000000075e+03,4.211343378360080667e-04,2.368400390625000000e+03
3.530057276204172454e-04,-1.265842000000002372e+02,3.450122846856826437e-04,-4.892133789062500000e+02,3.613737811112370090e-04,2.726040000000011787e+01,3.434837004952141391e-04,-5.839331054687500000e+02,3.960642706587365336e-04,2.391841406000000461e+03,4.103296236374629814e-04,2.472975097656250000e+03
3.147030533624820751e-04,8.713039999999909924e+01,3.610741401273884991e-04,-2.688154296875000000e+02,3.795561097206074600e-04,2.219452000000001135e+02,3.623702055120955564e-04,-3.636606445312500000e+02,3.481883698098782844e-04,2.493505428000000393e+03,3.784862853314096306e-04,2.577549560546875000e+03
3.053861866510928494e-04,3.008449999999993452e+02,3.614363191662826771e-04,-4.841748046875000000e+01,2.931900488260979262e-04,4.166300000000001091e+02,3.679987941070850710e-04,-1.433886718750000000e+02,3.351313059420078528e-04,2.595169450000000325e+03,3.448260598547405300e-04,2.682124023437500000e+03
2.939989051149515887e-04,5.145595999999995911e+02,3.397944502907781681e-04,1.719809570312500000e+02,2.863716755975840612e-04,6.113148000000001048e+02,3.573763790768248500e-04,7.688378906250000000e+01,3.286027740080725828e-04,2.696833472000000256e+03,3.192940138255625712e-04,2.786698486328125000e+03
2.267104233104722899e-04,7.282741999999989275e+02,3.144766103572418014e-04,3.923789062500000000e+02,2.386430629979867087e-04,8.059996000000001004e+02,3.332244184989703074e-04,2.971557617187500000e+02,3.220742420741374212e-04,2.798497494000000188e+03,2.834343986160430028e-04,2.891272949218750000e+03
2.008302380010576504e-04,9.419887999999991735e+02,2.642033249441707102e-04,6.127768554687500000e+02,1.954600325507319688e-04,1.000684400000000096e+03,2.974498024907008755e-04,5.174277343750000000e+02,2.916077597157717255e-04,2.900161516000000120e+03,2.490085866768766741e-04,2.995847412109375000e+03
1.490698673822283713e-04,1.155703399999999419e+03,2.268623649958460310e-04,8.331752929687500000e+02,1.715957262509333061e-04,1.195369200000000092e+03,2.504176965177548338e-04,7.377001953125000000e+02,2.676698092913439020e-04,3.001825538000000506e+03,2.188870912389076712e-04,3.100422119140625000e+03
1.345769636089567272e-04,1.369417999999999665e+03,1.759086881003863595e-04,1.053573242187500000e+03,1.318218824179354987e-04,1.390054000000000087e+03,2.138714926028223288e-04,9.579721679687500000e+02,2.110891991972386984e-04,3.103489560000000438e+03,1.889562657440286414e-04,3.204996582031250000e+03
1.128376079490478652e-04,1.583132599999999002e+03,1.395203544724452852e-04,1.273971679687500000e+03,1.090939716562224892e-04,1.584738800000000083e+03,1.641152960318498547e-04,1.178244628906250000e+03,1.980321353293682668e-04,3.205153582000000370e+03,1.629460915120570957e-04,3.309571044921875000e+03
9.006304487676297210e-05,1.796847199999999248e+03,1.167887454998615303e-04,1.494369628906250000e+03,7.613850105173861451e-05,1.779423600000000079e+03,1.294309015177880597e-04,1.398516601562500000e+03,1.588609437257569449e-04,3.306817604000000301e+03,1.314852557682385441e-04,3.414145507812500000e+03
6.314765215497200341e-05,2.010561799999999494e+03,1.011803906277693112e-04,1.714767578125000000e+03,6.022896351853950376e-05,1.974108400000000074e+03,9.747019626793877755e-05,1.618788574218750000e+03,1.370991706126395589e-04,3.408481626000000233e+03,1.130295071404058060e-04,3.518719970703125000e+03
5.900682250546538570e-05,2.224276399999998830e+03,8.044539462752700598e-05,1.935166015625000000e+03,4.431942598534039301e-05,2.168793200000000070e+03,7.554297443900362451e-05,1.839061035156250000e+03,1.240421067447691273e-04,3.510145648000000165e+03,9.505188671536662784e-05,3.623294433593750000e+03
4.761954096932295271e-05,2.437990999999999076e+03,6.374818333274254200e-05,2.155563964843750000e+03,3.977384383299778704e-05,2.363478000000000065e+03,5.633931698579972062e-05,2.059333007812500000e+03,1.196897521221451080e-04,3.611809670000000096e+03,6.751154462130374157e-05,3.727868896484375000e+03
4.554912614456977938e-05,2.651705599999999322e+03,5.118014954306286386e-05,2.375962402343750000e+03,3.977384383299778704e-05,2.558162800000000061e+03,4.094937676921951236e-05,2.279605468750000000e+03,1.001041563203400027e-04,3.713473692000000483e+03,5.125534333947335771e-05,3.832443603515625000e+03
2.795060013416793821e-05,2.865420199999999568e+03,3.815824979230130083e-05,2.596360351562500000e+03,2.500070183788432270e-05,2.752847600000000057e+03,2.987209554927978990e-05,2.499877441406250000e+03,5.440443278279347855e-05,3.815137714000000415e+03,3.748525109901783070e-05,3.937018066406250000e+03
3.209142978367416629e-05,3.079134799999998904e+03,3.094395803055545891e-05,2.816758300781250000e+03,2.045511968554172011e-05,2.947532400000000052e+03,2.242687025066723562e-05,2.720149902343750000e+03,4.134736891492304017e-05,3.916801736000000346e+03,2.572329731029539897e-05,4.041592529296875000e+03
2.070414824753180445e-05,3.292849399999999150e+03,2.245932437701605812e-05,3.037156738281250000e+03,1.136395538085650986e-05,3.142217200000000048e+03,1.534463266817107772e-05,2.940421386718750000e+03,3.917119160361130157e-05,4.018465758000000278e+03,1.692577789398976389e-05,4.146166992187500000e+03
2.173935565990820816e-05,3.506563999999998487e+03,1.946483404006433659e-05,3.257555175781250000e+03,1.363674645702781115e-05,3.336902000000000044e+03,1.053241058880381481e-05,3.160693847656250000e+03,2.393795042442913137e-05,4.120129780000000210e+03,1.147505007727542176e-05,4.250741210937500000e+03
1.552811118564885419e-05,3.720278599999999642e+03,1.447378682074368081e-05,3.477952636718750000e+03,5.681977690428254928e-06,3.531586800000000039e+03,6.446561653491991415e-06,3.380966308593750000e+03,1.305706386787043329e-05,4.221793802000000142e+03,9.945089836016584751e-06,4.355315917968750000e+03
8.281659299012722120e-06,3.933993199999998978e+03,1.052639041508631285e-05,3.698351074218750000e+03,6.818373228513874234e-06,3.726271600000000035e+03,3.904272958618181999e-06,3.601238769531250000e+03,1.523324117918217359e-05,4.323457824000000073e+03,5.450648786705826312e-06,4.459890136718750000e+03
8.281659299012652663e-06,4.147707799999998315e+03,7.395729483754048730e-06,3.918749511718750000e+03,5.681977690428281186e-06,3.920956400000000940e+03,2.451509361187095309e-06,3.821510253906250000e+03,1.088088655655869639e-05,4.425121846000000005e+03,2.199394867580590875e-06,4.564464843750000000e+03
6.211244474259541166e-06,4.361422399999999470e+03,5.807663677289001451e-06,4.139146972656250000e+03,4.545582152342625457e-06,4.115641200000000026e+03,1.271153002097012359e-06,4.041782714843750000e+03,4.352354622623439083e-06,4.526785867999999937e+03,2.103759180833827521e-06,4.669039062500000000e+03
1.035207412376581583e-06,4.575136999999998807e+03,4.537237247882031987e-06,4.359545410156250000e+03,1.136395538085645776e-06,4.310325999999999112e+03,1.134963069365750635e-06,4.262055175781250000e+03,4.352354622623478894e-06,4.628449890000000778e+03,1.338755842348799389e-06,4.773613769531250000e+03
3.105622237129770583e-06,4.788851599999999962e+03,2.495491543597991708e-06,4.579943847656250000e+03,2.272791076171291553e-06,4.505010800000000017e+03,3.177882505242530897e-07,4.482326660156250000e+03,2.176177311311739447e-06,4.730113912000000710e+03,8.606327742706659392e-07,4.878188476562500000e+03
0.000000000000000000e+00,5.002566199999999299e+03,1.225054056928148552e-06,4.800341308593750000e+03,0.000000000000000000e+00,4.699695600000000923e+03,3.177882505242530897e-07,4.702599121093750000e+03,0.000000000000000000e+00,4.831777934000000641e+03,3.825016692425140659e-07,4.982762695312500000e+03
1.035207412376581583e-06,5.216280799999998635e+03,2.268618623941015993e-07,5.020739746093750000e+03,0.000000000000000000e+00,4.894380400000000009e+03,9.079704554926005665e-08,4.922871582031250000e+03,0.000000000000000000e+00,4.933441956000000573e+03,9.562586380785177543e-08,5.087337402343750000e+03
1.035207412376585818e-06,5.429995399999999790e+03,2.722360442472190635e-07,5.241138183593750000e+03,1.136395538085645776e-06,5.089065199999999095e+03,4.539832150346473088e-08,5.143143066406250000e+03,2.176177311311739447e-06,5.035105978000000505e+03,9.562541731062851647e-08,5.191911621093750000e+03
1.035207412376585818e-06,5.643710000000000036e+03,2.722360442472190635e-07,5.461535156250000000e+03,1.136395538085645776e-06,5.283750000000000000e+03,4.539832150346473088e-08,5.363415527343750000e+03,2.176177311311739447e-06,5.136770000000000437e+03,9.562541731062851647e-08,5.296486328125000000e+03
0.000000000000000000e+00,5.643710000000000036e+03,0.000000000000000000e+00,5.461535156250000000e+03,0.000000000000000000e+00,5.283750000000000000e+03,0.000000000000000000e+00,5.363415527343750000e+03,0.000000000000000000e+00,5.136770000000000437e+03,0.000000000000000000e+00,5.296486328125000000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_20.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-4.079869999999999891e+03,0.000000000000000000e+00,-5.515153808593750000e+03,0.000000000000000000e+00,-4.467909999999999854e+03,0.000000000000000000e+00,-5.258048828125000000e+03,0.000000000000000000e+00,8.826640000000000441e+01,0.000000000000000000e+00,8.216481781005859375e+01
2.267478425031218541e-06,-4.079869999999999891e+03,4.408235306779168699e-08,-5.515153808593750000e+03,4.605293999275963884e-06,-4.467909999999999854e+03,4.668253143320841775e-08,-5.258048828125000000e+03,2.434581719400242698e-05,8.826640000000000441e+01,3.028288037331450338e-06,8.216481781005859375e+01
2.267478425031218541e-06,-3.885030799999999999e+03,0.000000000000000000e+00,-5.288305664062500000e+03,2.302646999637987024e-06,-4.276046599999999671e+03,1.867305513702767393e-07,-5.043835937500000000e+03,4.647837827945918679e-05,1.880726720000000114e+02,1.466827123987358678e-05,1.878350830078125000e+02
2.267478425031213459e-06,-3.690191600000000108e+03,4.408235306779168699e-08,-5.061457519531250000e+03,1.151323499818990971e-06,-4.084183199999999943e+03,6.535554400649179942e-07,-4.829623535156250000e+03,6.639768325637028621e-05,2.878789439999999900e+02,4.050335542365093443e-05,2.935053405761718750e+02
2.267478425031218541e-06,-3.495352399999999761e+03,8.816470613558337398e-08,-4.834609375000000000e+03,8.059264498732956068e-06,-3.892319799999999759e+03,7.469222054811069572e-07,-4.615410644531250000e+03,1.195158298614664339e-04,3.876852159999999685e+02,7.409842826336141366e-05,3.991755981445312500e+02
5.668696062578046564e-06,-3.300513199999999870e+03,2.644941184067501087e-07,-4.607761230468750000e+03,5.756617499094954220e-06,-3.700456400000000031e+03,1.447158474429460970e-06,-4.401198242187500000e+03,8.853024434182707990e-05,4.874914880000000039e+02,1.048544808630963535e-04,5.048458557128906250e+02
1.247113133767170346e-05,-3.105673999999999978e+03,4.408235306779168831e-07,-4.380913085937500000e+03,1.726985249728486520e-05,-3.508592999999999847e+03,2.194078977360795972e-06,-4.186985351562500000e+03,1.283688542956491296e-04,5.872977599999999256e+02,1.432759294888641584e-04,6.105161132812500000e+02
7.936174487609265528e-06,-2.910834800000000087e+03,7.934823552202503261e-07,-4.154064941406250000e+03,1.266455849800890047e-05,-3.316729599999999664e+03,4.108067448128878788e-06,-3.972772460937500000e+03,1.549279275981973797e-04,6.871040319999999610e+02,1.726124804410093707e-04,7.161863403320312500e+02
2.834348031289016844e-05,-2.715995600000000195e+03,1.102058826694792049e-06,-3.927216796875000000e+03,1.496720549764691841e-05,-3.124866199999999480e+03,5.228449479436754128e-06,-3.758559814453125000e+03,1.947665375520193616e-04,7.869103039999998828e+02,2.009079409600404687e-04,8.218565673828125000e+02
3.061095873792152463e-05,-2.521156399999999849e+03,2.380447065660750978e-06,-3.700368652343750000e+03,2.878308749547483971e-05,-2.933002799999999752e+03,9.383199512203461691e-06,-3.544347167968750000e+03,2.368184036143871599e-04,8.867165759999999182e+02,2.336512982714743084e-04,9.275268554687500000e+02
4.648330771313987611e-05,-2.326317200000000412e+03,3.923325200635835577e-06,-3.473520507812500000e+03,3.914499899384569175e-05,-2.741139400000000023e+03,1.414482314526193400e-05,-3.330134521484375000e+03,2.434581719400244460e-04,9.865228479999999536e+02,2.687605050996302479e-04,1.033197143554687500e+03
4.988452535068681383e-05,-2.131478000000000065e+03,6.347858841762002609e-06,-3.246672119140625000e+03,4.720426349257862410e-05,-2.549275999999999840e+03,1.759931435031957363e-05,-3.115921875000000000e+03,2.655907330254809280e-04,1.086329119999999875e+03,2.930817766995898925e-04,1.138867431640625000e+03
7.709426645106144140e-05,-1.936638800000000174e+03,9.654035321846378968e-06,-3.019823974609375000e+03,6.677676298950148014e-05,-2.357412599999999657e+03,2.534864345834069588e-05,-2.901708984375000000e+03,3.120691113049400877e-04,1.186135391999999911e+03,3.193896847574830846e-04,1.244537597656250000e+03
1.258450525892326364e-04,-1.741799600000000282e+03,1.860275299460809211e-05,-2.792975830078125000e+03,5.871749849076867653e-05,-2.165549199999999473e+03,3.580554241721420583e-05,-2.687496337890625000e+03,3.076425990878487262e-04,1.285941663999999946e+03,3.433320818667107426e-04,1.350207885742187500e+03
1.485198368395444703e-04,-1.546960400000000391e+03,2.583225889772592615e-05,-2.566127685546875000e+03,9.440852698515724819e-05,-1.973685799999999745e+03,5.013703875926584137e-05,-2.473283691406250000e+03,3.319884162818519460e-04,1.385747935999999982e+03,3.680319759718130783e-04,1.455878173828125000e+03
2.131429719529345725e-04,-1.352121200000000044e+03,4.170190600213093606e-05,-2.339279541015625000e+03,1.139810264820803685e-04,-1.781822399999999561e+03,6.712955670919690352e-05,-2.259070800781250000e+03,3.762535384527646931e-04,1.485554207999999790e+03,4.017212479394120686e-04,1.561548339843750000e+03
2.199454072280282175e-04,-1.157282000000000153e+03,6.131855311729823127e-05,-2.112431396484375000e+03,1.427641139775548830e-04,-1.589958999999999833e+03,8.533576471794988838e-05,-2.044858154296875000e+03,4.072391239724041149e-04,1.585360479999999825e+03,4.120363518323204494e-04,1.667218627929687500e+03
2.743648894287774591e-04,-9.624428000000002612e+02,8.569609436378703522e-05,-1.885583251953125000e+03,1.761524954723056298e-04,-1.398095599999999649e+03,1.060628322971455932e-04,-1.830645507812500000e+03,3.939595873211300847e-04,1.685166751999999860e+03,4.320987557341238357e-04,1.772888916015625000e+03
2.845685423414179944e-04,-7.676036000000003696e+02,1.176998826910038119e-04,-1.658735107421875000e+03,2.072382299674188568e-04,-1.206232199999999466e+03,1.405612623445006001e-04,-1.616432861328125000e+03,4.293716850578608679e-04,1.784973023999999896e+03,4.533914013846226791e-04,1.878559204101562500e+03
3.140457618668230939e-04,-5.727644000000004780e+02,1.624432962285736427e-04,-1.431886962890625000e+03,2.475345524610830577e-04,-1.014368799999999737e+03,1.674502402509186105e-04,-1.402220214843750000e+03,3.961728434296766599e-04,1.884779295999999931e+03,4.362631548547334136e-04,1.984229492187500000e+03
2.823010639163867162e-04,-3.779252000000001317e+02,2.061731652980617030e-04,-1.205038574218750000e+03,2.406266114621696578e-04,-8.225053999999995540e+02,2.062905766263132179e-04,-1.188007324218750000e+03,4.249451728407695065e-04,1.984585567999999739e+03,4.554728227971517607e-04,2.089899658203125000e+03
3.231156755669486406e-04,-1.830860000000002401e+02,2.489330477738196327e-04,-9.781904296875000000e+02,3.200679329496794760e-04,-6.306419999999998254e+02,2.467171786245064922e-04,-9.737949218750000000e+02,4.824898316629559585e-04,2.084391839999999775e+03,4.538650955929070903e-04,2.195570068359375000e+03
3.083770658042457656e-04,1.175319999999965148e+01,2.876814361204085304e-04,-7.513422851562500000e+02,3.511536674447922422e-04,-4.387785999999996420e+02,2.969942649780720053e-04,-7.595820312500000000e+02,4.515042461433185967e-04,2.184198112000000037e+03,4.322885230751458792e-04,2.301240234375000000e+03
2.811673247038704265e-04,2.065923999999995431e+02,3.235203891645231362e-04,-5.244941406250000000e+02,3.557589614440682035e-04,-2.469151999999994587e+02,3.353680702610170616e-04,-5.453691406250000000e+02,4.183054045151334130e-04,2.284004383999999845e+03,4.206475581411467574e-04,2.406910400390625000e+03
3.049758481666996071e-04,4.014315999999998894e+02,3.308380597737765514e-04,-2.976459960937500000e+02,3.500023439449732247e-04,-5.505179999999927531e+01,3.495587953718647003e-04,-3.311567382812500000e+02,3.917463312125835095e-04,2.383810655999999653e+03,3.896085484895743436e-04,2.512580810546875000e+03
2.607600188785895185e-04,5.962707999999993262e+02,3.301768244777597778e-04,-7.079785156250000000e+01,2.970414629533010787e-04,1.368116000000009080e+02,3.589419841899394977e-04,-1.169438476562500000e+02,4.160921484065877593e-04,2.483616927999999916e+03,3.727636804713221614e-04,2.618250976562500000e+03
2.018055798277789401e-04,7.911099999999996726e+02,3.157618950245918358e-04,1.560502929687500000e+02,3.338838149475073600e-04,3.286750000000001819e+02,3.433974839699388917e-04,9.726904296875000000e+01,3.585474895843984884e-04,2.583423199999999724e+03,3.388838932966134389e-04,2.723921142578125000e+03
1.961368837651999584e-04,9.859491999999991094e+02,2.865793772937137631e-04,3.828984375000000000e+02,2.809229339558337504e-04,5.205384000000003653e+02,3.231364825806686946e-04,3.114814453125000000e+02,3.342016723903976539e-04,2.683229471999999987e+03,3.051003061283428250e-04,2.829591552734375000e+03
1.269787918017479774e-04,1.180788399999999456e+03,2.470375065919046286e-04,6.097465820312500000e+02,2.233567589648842607e-04,7.124018000000005486e+02,2.820558549194452638e-04,5.256943359375000000e+02,3.098558551963951388e-04,2.783035743999999795e+03,2.742495927915439432e-04,2.935261718750000000e+03
1.417174015644515029e-04,1.375627599999999802e+03,2.031755652894518503e-04,8.365947265625000000e+02,2.233567589648842607e-04,9.042652000000007320e+02,2.478381243061998358e-04,7.399072265625000000e+02,2.102593303118386117e-04,2.882842015999999603e+03,2.489817155161658550e-04,3.040931884765625000e+03
1.235775741642011413e-04,1.570466799999999239e+03,1.744338710892516899e-04,1.063442871093750000e+03,1.830604364712204392e-04,1.096128600000000915e+03,2.062901064033480247e-04,9.541196289062500000e+02,2.633774769169358707e-04,2.982648287999999866e+03,2.137784092878183980e-04,3.146602294921875000e+03
1.031702683389206941e-04,1.765305999999999585e+03,1.538914945596607693e-04,1.290291015625000000e+03,1.646392604741156993e-04,1.287992000000000189e+03,1.689444663522578639e-04,1.168332519531250000e+03,2.279653791802039762e-04,3.082454559999999674e+03,1.706248700401546926e-04,3.252272460937500000e+03
8.616418015118610719e-05,1.960145199999999022e+03,1.305278474337311990e-04,1.517139160156250000e+03,1.324022024791839699e-04,1.479855400000000373e+03,1.355660712820372349e-04,1.382544921875000000e+03,1.903400253349284610e-04,3.182260831999999937e+03,1.516984462542598057e-04,3.357942871093750000e+03
9.296661542627975222e-05,2.154984399999999368e+03,1.124540826759365901e-04,1.743987304687500000e+03,9.555985048497625208e-05,1.671718800000000556e+03,1.027482516844917287e-04,1.596757812500000000e+03,1.991930497691111568e-04,3.282067103999999745e+03,1.186711488476867153e-04,3.463613037109375000e+03
6.689061353842110937e-05,2.349823599999999715e+03,9.825956498810767216e-05,1.970835449218750000e+03,7.023073348895843759e-05,1.863582200000000739e+03,8.519581406268877293e-05,1.810970703125000000e+03,1.549279275981968647e-04,3.381873375999999553e+03,1.043811600966670184e-04,3.569283203125000000e+03
7.596052723854565319e-05,2.544662799999999152e+03,8.115561199780448943e-05,2.197683593750000000e+03,7.138205698877778029e-05,2.055445600000000923e+03,6.736289285811975121e-05,2.025183105468750000e+03,1.283688542956494007e-04,3.481679647999999816e+03,8.024970831167330847e-05,3.674953613281250000e+03
5.441948220074937712e-05,2.739501999999999498e+03,6.978236490631423475e-05,2.424531738281250000e+03,5.065823399203560188e-05,2.247309000000000196e+03,4.939023083743819401e-05,2.239395996093750000e+03,1.394351348383771809e-04,3.581485919999999624e+03,6.416176477383521383e-05,3.780623779296875000e+03
5.328574298823352115e-05,2.934341199999998935e+03,5.404496486111260329e-05,2.651379882812500000e+03,4.605293999275963376e-05,2.439172400000000380e+03,4.075384994119094916e-05,2.453608398437500000e+03,8.853024434182718832e-05,3.681292191999999886e+03,4.599216773522786397e-05,3.886294189453125000e+03
4.421582928810865884e-05,3.129180399999999281e+03,4.527247915348288490e-05,2.878228027343750000e+03,2.878308749547477195e-05,2.631035800000000563e+03,2.707586823126088095e-05,2.667821289062500000e+03,9.738326877600989766e-05,3.781098463999999694e+03,3.596087111217902816e-05,3.991964355468750000e+03
2.494226267534346451e-05,3.324019599999999627e+03,3.892480154288567573e-05,3.105076660156250000e+03,2.417779349619880722e-05,2.822899200000000747e+03,2.049363129917849938e-05,2.882034179687500000e+03,6.197117103927874857e-05,3.880904735999999502e+03,2.327993235156852747e-05,4.097634765625000000e+03
2.947721952540577369e-05,3.518858799999999064e+03,3.037267588777966000e-05,3.331924316406250000e+03,2.187514649656093158e-05,3.014762600000000930e+03,1.423823699698659375e-05,3.096247070312500000e+03,3.762535384527655199e-05,3.980711007999999765e+03,1.551995490104568498e-05,4.203305175781250000e+03
2.380852346282785249e-05,3.713697999999999411e+03,2.578823205276118327e-05,3.558772949218750000e+03,1.957249949692284587e-05,3.206626000000000204e+03,9.990061726706602233e-06,3.310458984375000000e+03,3.098558551963937429e-05,4.080517279999999573e+03,1.305953459142746267e-05,4.308975585937500000e+03
2.267478425031213543e-05,3.908537199999998847e+03,2.049825005488757553e-05,3.785620605468750000e+03,1.036191149837091980e-05,3.398489400000000387e+03,6.768967057815220237e-06,3.524671875000000000e+03,1.770604886836527639e-05,4.180323551999999836e+03,6.529737123000927941e-06,4.414645507812500000e+03
1.247113133767173226e-05,4.103376399999999194e+03,1.622234084686515165e-05,4.012469238281250000e+03,5.756617499094954220e-06,3.590352800000000570e+03,3.641237451790256730e-06,3.738884765625000000e+03,1.991930497691111635e-05,4.280129824000000553e+03,5.110229052783335794e-06,4.520315917968750000e+03
1.133739212515606772e-05,4.298215599999998631e+03,1.291610164748830140e-05,4.239316894531250000e+03,9.210587998551927769e-06,3.782216200000000754e+03,2.567539228826463155e-06,3.953097656250000000e+03,1.549279275981975491e-05,4.379936096000000362e+03,3.501469419440696403e-06,4.625986328125000000e+03
1.020365291264046078e-05,4.493054799999998977e+03,9.125066726361647380e-06,4.466165527343750000e+03,4.605293999275963884e-06,3.974079600000000937e+03,1.587206068729086164e-06,4.167310546875000000e+03,4.426512217091358908e-06,4.479742368000000170e+03,1.514141941565432851e-06,4.731656250000000000e+03
5.668696062578033858e-06,4.687893999999999323e+03,6.391927436470319014e-06,4.693013183593750000e+03,3.453970499456972702e-06,4.165943000000001120e+03,8.869721407958861214e-07,4.381523437500000000e+03,6.639768325637038785e-06,4.579548639999999978e+03,1.135606456174074692e-06,4.837326660156250000e+03
3.401217637546852163e-06,4.882733199999999670e+03,4.408244795343791578e-06,4.919861816406250000e+03,0.000000000000000000e+00,4.357806400000001304e+03,5.601903771985009866e-07,4.595735351562500000e+03,6.639768325636977799e-06,4.679354911999999786e+03,3.785372345341293666e-07,4.942997070312500000e+03
3.401217637546820400e-06,5.077572399999998197e+03,3.438416138239206625e-06,5.146709472656250000e+03,1.151323499818990971e-06,4.549669800000001487e+03,4.668253143320841775e-08,4.809948242187500000e+03,2.213256108545679454e-06,4.779161184000000503e+03,9.463387134783955322e-08,5.048666992187500000e+03
5.668696062578033858e-06,5.272411599999998543e+03,1.675133022230640715e-06,5.373558105468750000e+03,2.302646999638003542e-06,4.741533200000001671e+03,1.400475942996252466e-07,5.024161132812500000e+03,0.000000000000000000e+00,4.878967456000000311e+03,0.000000000000000000e+00,5.154337402343750000e+03
3.401217637546804306e-06,5.467250799999998890e+03,3.967394696795217765e-07,5.600405761718750000e+03,1.151323499818990971e-06,4.933396600000000035e+03,1.400475942996252466e-07,5.238374023437500000e+03,4.426512217091358908e-06,4.978773728000000119e+03,1.892686172670646833e-07,5.260007812500000000e+03
3.401217637546804306e-06,5.662090000000000146e+03,3.967394696795217765e-07,5.827254882812500000e+03,1.151323499818990971e-06,5.125260000000000218e+03,1.400475942996252466e-07,5.452586914062500000e+03,4.426512217091358908e-06,5.078579999999999927e+03,1.892686172670646833e-07,5.365677734375000000e+03
0.000000000000000000e+00,5.662090000000000146e+03,0.000000000000000000e+00,5.827254882812500000e+03,0.000000000000000000e+00,5.125260000000000218e+03,0.000000000000000000e+00,5.452586914062500000e+03,0.000000000000000000e+00,5.078579999999999927e+03,0.000000000000000000e+00,5.365677734375000000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_30.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-4.097979999999999563e+03,0.000000000000000000e+00,-5.013273437500000000e+03,0.000000000000000000e+00,-5.314789999999999964e+03,0.000000000000000000e+00,-5.706572753906250000e+03,0.000000000000000000e+00,8.339379999999999882e+01,0.000000000000000000e+00,1.005369415283203125e+02
2.088991098070472644e-06,-4.097979999999999563e+03,4.390186389993461925e-08,-5.013273437500000000e+03,1.107096302636236397e-06,-5.314789999999999964e+03,4.508431294853168318e-08,-5.706572753906250000e+03,5.528806635933968450e-05,8.339379999999999882e+01,3.709397643386341927e-06,1.005369415283203125e+02
0.000000000000000000e+00,-3.887793399999999565e+03,8.780353958018933082e-08,-4.785492675781250000e+03,0.000000000000000000e+00,-5.116488400000000183e+03,4.508441219656627165e-08,-5.484766113281250000e+03,6.166745863157122877e-05,1.866351240000000189e+02,1.981361453776786334e-05,2.110670166015625000e+02
2.088991098070472644e-06,-3.677606799999999566e+03,8.780372779986923850e-08,-4.557711425781250000e+03,0.000000000000000000e+00,-4.918186799999999494e+03,9.016862589706336637e-08,-5.262959960937500000e+03,7.229977908529036082e-05,2.898764479999999821e+02,5.129826229641269416e-05,3.215970764160156250e+02
1.044495549035236322e-06,-3.467420199999999568e+03,5.268212374811359320e-07,-4.329930664062500000e+03,1.107096302636236397e-06,-4.719885199999999713e+03,5.860973585553616373e-07,-5.041153320312500000e+03,9.356441999272870622e-05,3.931177720000000022e+02,7.816875905959661875e-05,4.321271362304687500e+02
4.177982196140945289e-06,-3.257233599999999569e+03,5.268223667992154045e-07,-4.102149414062500000e+03,0.000000000000000000e+00,-4.521583599999999933e+03,5.410117553823800659e-07,-4.819347167968750000e+03,1.148290609001671058e-04,4.963590960000000223e+02,1.165294181312965090e-04,5.426572265625000000e+02
1.148945103938759954e-05,-3.047046999999999571e+03,1.185349054814033569e-06,-3.874368652343750000e+03,1.107096302636236397e-06,-4.323282000000000153e+03,7.664350073416266180e-07,-4.597540527343750000e+03,1.169555249909108049e-04,5.996004199999999855e+02,1.546185292046882117e-04,6.531872558593750000e+02
9.400459941317128594e-06,-2.836860399999999572e+03,2.458501743317995566e-06,-3.646587646484375000e+03,4.428385210544924412e-06,-4.124980400000000373e+03,2.254215647426584067e-06,-4.375734375000000000e+03,1.424730940798368058e-04,7.028417440000000624e+02,1.885460461068493433e-04,7.637173461914062500e+02
2.193440652973996277e-05,-2.626673799999999574e+03,3.292636263372315421e-06,-3.418806640625000000e+03,5.535481513181181137e-06,-3.926678799999999683e+03,3.291158467792088185e-06,-4.153927734375000000e+03,2.041405527114084140e-04,8.060830680000001394e+02,2.247351822963402637e-04,8.742473754882812500e+02
2.820137982395138409e-05,-2.416487199999999575e+03,6.629174343589595692e-06,-3.191025634765625000e+03,8.856770421089891175e-06,-3.728377199999999903e+03,5.319954783554333805e-06,-3.932121337890625000e+03,2.360375140725654442e-04,9.093243919999999889e+02,2.611052246198905871e-04,9.847774658203125000e+02
6.058074184404370669e-05,-2.206300599999999577e+03,1.119496329546587226e-05,-2.963244628906250000e+03,1.328515563163480458e-05,-3.530075600000000122e+03,9.738222315658780668e-06,-3.710314941406250000e+03,2.764403317966982734e-04,1.012565716000000066e+03,2.850808979283503820e-04,1.095307617187500000e+03
7.102569733439608346e-05,-1.996113999999999578e+03,1.685829766846625482e-05,-2.735463623046875000e+03,1.992773344745220771e-05,-3.331773999999999887e+03,1.348022440917581190e-05,-3.488508544921875000e+03,2.232787295281024370e-04,1.115807040000000143e+03,3.031755280729616438e-04,1.205837646484375000e+03
1.086275370996645775e-04,-1.785927399999999579e+03,2.796548730425835422e-05,-2.507682617187500000e+03,1.882063714481601536e-05,-3.133472399999999652e+03,2.006251926209660027e-05,-3.266702148437500000e+03,3.274754699745510071e-04,1.219048364000000220e+03,3.441594852578183802e-04,1.316367675781250000e+03
1.545853412572149757e-04,-1.575740799999999581e+03,4.205794053747570905e-05,-2.279901855468750000e+03,4.539094840808568550e-05,-2.935170799999999872e+03,2.939500439726632278e-05,-3.044895507812500000e+03,3.125902213393434606e-04,1.322289688000000069e+03,3.643353779617477021e-04,1.426897827148437500e+03
1.671192878456378387e-04,-1.365554199999999582e+03,6.567711800006645242e-05,-2.052120849609375000e+03,4.096256319754064504e-05,-2.736869200000000092e+03,3.692409294687288256e-05,-2.823089111328125000e+03,3.125902213393434606e-04,1.425531012000000146e+03,3.864108267381734262e-04,1.537427856445312500e+03
2.026321365128358736e-04,-1.155367599999999584e+03,9.021823361640144746e-05,-1.824339843750000000e+03,5.092642992126675228e-05,-2.538567599999999857e+03,5.139617333264356755e-05,-2.601282714843750000e+03,3.572459672449647449e-04,1.528772336000000223e+03,3.941006093015396537e-04,1.647957885742187500e+03
2.329225074348577134e-04,-9.451809999999995853e+02,1.212568181257911318e-04,-1.596558837890625000e+03,6.089029664499298828e-05,-2.340265999999999622e+03,6.248692652547717440e-05,-2.379476318359375000e+03,4.167869617857912446e-04,1.632013660000000073e+03,4.207001508622117548e-04,1.758488037109375000e+03
2.590348961607386079e-04,-7.349943999999995867e+02,1.616025878063132287e-04,-1.368777832031250000e+03,9.188899311880760739e-05,-2.141964399999999841e+03,8.471351727371690234e-05,-2.157669921875000000e+03,4.763279563266185576e-04,1.735254984000000150e+03,4.396995125140536502e-04,1.869018066406250000e+03
2.757468249453023891e-04,-5.248077999999995882e+02,2.021239647542151985e-04,-1.140996826171875000e+03,9.853157093462479538e-05,-1.943662800000000061e+03,1.043252149927519556e-04,-1.935863525390625000e+03,3.806370722431469248e-04,1.838496308000000226e+03,4.400614051169457952e-04,1.979548095703125000e+03
2.579904006117033580e-04,-3.146211999999995896e+02,2.438309521002368684e-04,-9.132158203125000000e+02,1.394941341321654336e-04,-1.745361199999999826e+03,1.280394487738299584e-04,-1.714057128906250000e+03,4.274192822395104173e-04,1.941737632000000076e+03,4.396090393633305597e-04,2.090078125000000000e+03
2.872362759846900293e-04,-1.044345999999995911e+02,2.696007682809713332e-04,-6.854350585937500000e+02,1.339586526189845905e-04,-1.547059599999999591e+03,1.592381438782720850e-04,-1.492250488281250000e+03,4.614427076914127458e-04,2.044978956000000153e+03,4.464849988182827785e-04,2.200608154296875000e+03
2.966367359260071155e-04,1.057520000000004075e+02,2.757476071554893111e-04,-4.576538085937500000e+02,1.738141195138891008e-04,-1.348757999999999811e+03,1.932764496103553050e-04,-1.270444335937500000e+03,3.848900004246337265e-04,2.148220280000000002e+03,4.358091670329621698e-04,2.311138183593750000e+03
2.548569139645977168e-04,3.159386000000004060e+02,2.889614487584030644e-04,-2.298730468750000000e+02,1.970631418692491571e-04,-1.150456400000000031e+03,2.318691319269403452e-04,-1.048637695312500000e+03,4.508103872376925431e-04,2.251461604000000079e+03,4.082148560624300417e-04,2.421668212890625000e+03
2.277000296896815182e-04,5.261252000000004045e+02,2.877328160001714746e-04,-2.091796875000000000e+00,2.590605348168792898e-04,-9.521547999999993408e+02,2.758709109320653472e-04,-8.268315429687500000e+02,4.146604976950492532e-04,2.354702928000000156e+03,3.912050396260922762e-04,2.532198242187500000e+03
2.182995697483644049e-04,7.363118000000004031e+02,2.684159958842002305e-04,2.256889648437500000e+02,2.978089054091475501e-04,-7.538531999999995605e+02,3.109465064060230053e-04,-6.050249023437500000e+02,3.763841440616583884e-04,2.457944251999999778e+03,3.505834590518431561e-04,2.642728515625000000e+03
1.775642433359901748e-04,9.464984000000004016e+02,2.413280285361503756e-04,4.534697265625000000e+02,3.011301943170562457e-04,-5.555515999999997803e+02,3.294317999203097706e-04,-3.832182617187500000e+02,3.423607186097570899e-04,2.561185575999999855e+03,3.410837782259222356e-04,2.753258544921875000e+03
1.462293768649330851e-04,1.156685000000000400e+03,2.074363069271910711e-04,6.812509765625000000e+02,3.465211427251419516e-04,-3.572500000000000000e+02,3.266809316250605531e-04,-1.614121093750000000e+02,3.508665749727324281e-04,2.664426899999999932e+03,2.899664480673954238e-04,2.863788574218750000e+03
1.524963501591445030e-04,1.366871600000000399e+03,1.926409658389353582e-04,9.090317382812500000e+02,3.155224462513258688e-04,-1.589484000000002197e+02,3.222182939688591672e-04,6.039453125000000000e+01,3.232225417930626333e-04,2.767668224000000009e+03,2.646339658649396898e-04,2.974318603515625000e+03
1.681637833946730614e-04,1.577058200000000397e+03,1.749928295051394165e-04,1.136812988281250000e+03,3.354501796987796147e-04,3.935320000000047003e+01,3.060774006075815895e-04,2.822006835937500000e+02,2.828197240689297770e-04,2.870909548000000086e+03,2.302541685901782708e-04,3.084848632812500000e+03
1.044495549035236322e-04,1.787244800000000396e+03,1.562463986829469207e-04,1.364593750000000000e+03,3.055585795276011913e-04,2.376548000000002503e+02,2.779904856040276784e-04,5.040073242187500000e+02,2.360375140725665013e-04,2.974150872000000163e+03,1.964167763710097827e-04,3.195378662109375000e+03
1.441403857668626125e-04,1.997431400000000394e+03,1.439981135917855538e-04,1.592375000000000000e+03,2.789882682643302168e-04,4.359564000000000306e+02,2.468366133932109593e-04,7.258134765625000000e+02,2.020140886206641187e-04,3.077392195999999785e+03,1.674658019883772076e-04,3.305908935546875000e+03
9.504909496220651888e-05,2.207618000000000393e+03,1.317053093702840025e-04,1.820155761718750000e+03,2.579534385142430398e-04,6.342580000000007203e+02,2.068472831578460679e-04,9.476201171875000000e+02,1.807494477132258004e-04,3.180633519999999862e+03,1.435808901974903518e-04,3.416438964843750000e+03
7.520367953053702875e-05,2.417804600000000391e+03,1.104570895722354961e-04,2.047937011718750000e+03,2.048128159877036928e-04,8.325596000000005006e+02,1.706892088231409268e-04,1.169426269531250000e+03,1.594848068057874821e-04,3.283874843999999939e+03,1.175246227892501246e-04,3.526968994140625000e+03
8.042615727571319681e-05,2.627991200000000390e+03,9.965723105285158637e-05,2.275717773437500000e+03,2.025986233824312200e-04,1.030861200000000281e+03,1.365152996081539093e-04,1.391232910156250000e+03,1.722435913502504622e-04,3.387116168000000016e+03,9.137788223028686110e-05,3.637499023437500000e+03
7.207019288343130623e-05,2.838177800000000389e+03,8.442310330635204019e-05,2.503498535156250000e+03,1.583147712769817912e-04,1.229162800000000061e+03,1.095551216376560469e-04,1.613039550781250000e+03,1.552318786242998130e-04,3.490357492000000093e+03,6.903101400169194685e-05,3.748029052734375000e+03
5.431376854983228876e-05,3.048364400000000387e+03,7.147223442909355154e-05,2.731279785156250000e+03,1.516721934611636681e-04,1.427464399999999841e+03,8.859067494386474505e-05,1.834845703125000000e+03,1.360937018076053022e-04,3.593598816000000170e+03,5.645524605118712290e-05,3.858559082031250000e+03
6.371422849114942921e-05,3.258551000000000386e+03,6.435999451227877464e-05,2.959060546875000000e+03,1.239947858952584493e-04,1.625766000000000531e+03,7.046693626323309275e-05,2.056652343750000000e+03,8.293209953900984523e-05,3.696840140000000247e+03,3.881289592960073843e-05,3.969089111328125000e+03
4.386881305947992553e-05,3.468737600000000384e+03,5.935519275620798477e-05,3.186841796875000000e+03,9.631737832935255298e-05,1.824067600000000311e+03,5.545370492669396151e-05,2.278458496093750000e+03,8.293209953900947931e-05,3.800081463999999869e+03,2.895140823137801409e-05,4.079619384765625000e+03
3.342385756912756231e-05,3.678924200000000383e+03,5.031164387966404334e-05,3.414623046875000000e+03,5.867610403972024443e-05,2.022369200000000092e+03,4.170298947739180121e-05,2.500265136718750000e+03,6.804685090380265108e-05,3.903322787999999946e+03,2.288965657386710033e-05,4.190149414062500000e+03
4.073532641237439275e-05,3.889110800000000381e+03,4.486760872547674559e-05,3.642403320312500000e+03,6.863997076344665661e-05,2.220670800000000781e+03,3.128865094285626061e-05,2.722071777343750000e+03,5.316160226859559246e-05,4.006564112000000023e+03,1.538040165042453376e-05,4.300679687500000000e+03
3.029037092202172460e-05,4.099297399999999470e+03,3.740430786116065329e-05,3.870184570312500000e+03,4.096256319754073991e-05,2.418972400000000562e+03,2.213639765772905122e-05,2.943877441406250000e+03,3.189696136115763330e-05,4.109805436000000554e+03,1.076632871689528008e-05,4.411209960937500000e+03
3.029037092202172460e-05,4.309484000000000378e+03,3.266305675957246747e-05,4.097965820312500000e+03,3.764127428963203072e-05,2.617274000000000342e+03,1.537375071544930114e-05,3.165684082031250000e+03,2.764403317966994728e-05,4.213046760000000177e+03,5.880741807515262860e-06,4.521739746093750000e+03
1.671192878456385569e-05,4.519670600000001286e+03,2.581424063657566194e-05,4.325746093750000000e+03,2.767740756590590315e-05,2.815575600000000122e+03,1.023413903931669020e-05,3.387490722656250000e+03,3.402342545190117646e-05,4.316288083999999799e+03,3.437987321361517910e-06,4.632270019531250000e+03
2.297890207877530073e-05,4.729857200000000375e+03,2.138016188777609839e-05,4.553527343750000000e+03,1.882063714481592727e-05,3.013877199999999903e+03,6.582309690485625017e-06,3.609297363281250000e+03,1.701171272595073731e-05,4.419529408000000331e+03,2.985607379200056509e-06,4.742799804687500000e+03
2.088991098070463835e-05,4.940043799999999464e+03,1.641926190149540441e-05,4.781308593750000000e+03,8.856770421089848823e-06,3.212178800000000592e+03,3.967437007163330403e-06,3.831104003906250000e+03,1.488524863520676555e-05,4.522770731999999953e+03,8.142601550593068845e-07,4.853330078125000000e+03
1.253394658842278335e-05,5.150230400000000373e+03,1.339009719310430725e-05,5.009089843750000000e+03,8.856770421089930139e-06,3.410480400000001282e+03,2.389468586272179136e-06,4.052909667968750000e+03,1.275878454446305298e-05,4.626012056000000484e+03,7.237836070788015877e-07,4.963859863281250000e+03
6.266973294211445885e-06,5.360417000000001281e+03,9.746192893401016223e-06,5.236870117187500000e+03,1.660644453954346803e-05,3.608782000000000153e+03,1.217276449610355201e-06,4.274716308593750000e+03,1.275878454446305298e-05,4.729253380000000107e+03,1.809459017697003969e-07,5.074390136718750000e+03
4.177982196140963924e-06,5.570603600000000370e+03,6.365756619563726233e-06,5.464651367187500000e+03,5.535481513181206548e-06,3.807083600000000843e+03,5.410117553823800659e-07,4.496522949218750000e+03,4.252928181487647058e-06,4.832494703999999729e+03,4.523667528107260881e-07,5.184920410156250000e+03
2.088991098070463751e-06,5.780790199999999459e+03,3.775568388875312414e-06,5.692432617187500000e+03,1.107096302636231103e-06,4.005385199999999713e+03,6.311803812794435513e-07,4.718329589843750000e+03,4.252928181487684327e-06,4.935736028000000260e+03,0.000000000000000000e+00,5.295450195312500000e+03
3.133486647105695838e-06,5.990976800000000367e+03,1.404856633283029293e-06,5.920212890625000000e+03,4.428385210544924412e-06,4.203686800000000403e+03,1.803380457801513723e-07,4.940136230468750000e+03,0.000000000000000000e+00,5.038977351999999883e+03,0.000000000000000000e+00,5.405980468750000000e+03
1.044495549035240981e-06,6.201163400000001275e+03,4.829194676910413063e-07,6.147994140625000000e+03,2.214192605272482535e-06,4.401988400000001093e+03,1.352529388455950165e-07,5.161941894531250000e+03,2.126464090743842164e-06,5.142218676000000414e+03,9.047295088485019846e-08,5.516510253906250000e+03
1.044495549035240981e-06,6.411350000000000364e+03,4.829194676910413063e-07,6.375775390625000000e+03,2.214192605272482535e-06,4.600289999999999964e+03,1.352529388455950165e-07,5.383748535156250000e+03,2.126464090743842164e-06,5.245460000000000036e+03,9.047295088485019846e-08,5.627040527343750000e+03
0.000000000000000000e+00,6.411350000000000364e+03,0.000000000000000000e+00,6.375775390625000000e+03,0.000000000000000000e+00,4.600289999999999964e+03,0.000000000000000000e+00,5.383748535156250000e+03,0.000000000000000000e+00,5.245460000000000036e+03,0.000000000000000000e+00,5.627040527343750000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_40.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-3.841119999999999891e+03,0.000000000000000000e+00,-4.841213378906250000e+03,0.000000000000000000e+00,-5.014909999999999854e+03,0.000000000000000000e+00,-6.103091308593750000e+03,0.000000000000000000e+00,8.524070000000000391e+01,0.000000000000000000e+00,5.674470520019531250e+01
2.100727050897600110e-06,-3.841119999999999891e+03,4.355769373921957295e-08,-4.841213378906250000e+03,2.156382764019021777e-06,-5.014909999999999854e+03,1.268663958917092992e-07,-6.103091308593750000e+03,1.886993892640469235e-05,8.524070000000000391e+01,1.851452352938485964e-06,5.674470520019531250e+01
1.050363525448800055e-06,-3.633384599999999864e+03,1.306730812176587188e-07,-4.611632812500000000e+03,1.078191382009515759e-06,-4.812536199999999553e+03,0.000000000000000000e+00,-5.866622070312500000e+03,3.983653773352103714e-05,1.893098860000000059e+02,1.251934616597956332e-05,1.701691741943359375e+02
3.151090576346399954e-06,-3.425649199999999837e+03,3.049038561745370636e-07,-4.382052246093750000e+03,2.156382764019021777e-06,-4.610162400000000162e+03,8.457759726113952836e-08,-5.630152343750000000e+03,8.386639522846529784e-05,2.933790719999999510e+02,3.553024273722830105e-05,2.835936279296875000e+02
3.151090576346399954e-06,-3.217913799999999810e+03,3.484615499137565836e-07,-4.152471679687500000e+03,7.547339674066610101e-06,-4.407788599999999860e+03,3.805991876751278975e-07,-5.393683105468750000e+03,1.048329940355816189e-04,3.974482579999999530e+02,7.123685255598257826e-05,3.970181274414062500e+02
8.402908203590419076e-06,-3.010178399999999783e+03,8.711538747843915648e-07,-3.922891113281250000e+03,1.186010520210462147e-05,-4.205414800000000469e+03,4.651758244027338645e-07,-5.157213867187500000e+03,1.488628515305258186e-04,5.015174439999999549e+02,9.971396069407957130e-05,5.104425659179687500e+02
6.302181152692786355e-06,-2.802443000000000211e+03,1.306730812176587188e-06,-3.693310546875000000e+03,1.293829658411413236e-05,-4.003041000000000167e+03,1.014931167133674393e-06,-4.920744140625000000e+03,1.237029329619863960e-04,6.055866300000000138e+02,1.368311085066459612e-04,6.238670043945312500e+02
2.520872461077125723e-05,-2.594707599999999729e+03,3.092596255484589997e-06,-3.463729980468750000e+03,1.293829658411416116e-05,-3.800667199999999866e+03,1.649263146592220836e-06,-4.684274902343750000e+03,1.761194299797772325e-04,7.096558159999999589e+02,1.730666662361765649e-04,7.372915039062500000e+02
3.151090576346393516e-05,-2.386972200000000157e+03,5.314038636184788111e-06,-3.234149414062500000e+03,7.547339674066593160e-06,-3.598293400000000020e+03,2.029862334267348787e-06,-4.447805664062500000e+03,1.656361305762190652e-04,8.137250019999999040e+02,2.084206923791371647e-04,8.507160034179687500e+02
5.356853979788886189e-05,-2.179236799999999675e+03,7.796835470633086573e-06,-3.004568847656250000e+03,2.479840178621880634e-05,-3.395919600000000173e+03,4.863206821539595932e-06,-4.211336425781250000e+03,1.824094096219121221e-04,9.177941879999998491e+02,2.449206310769732101e-04,9.641404418945312500e+02
7.352544678141607459e-05,-1.971501399999999876e+03,1.472250048385621756e-05,-2.774988525390625000e+03,3.989308113435199605e-05,-3.193545800000000327e+03,7.907997179373081977e-06,-3.974866943359375000e+03,2.536958455661071123e-04,1.021863373999999794e+03,2.683724989856571129e-04,1.077564941406250000e+03
1.029356254939824041e-04,-1.763766000000000076e+03,2.265000074439417878e-05,-2.545407958984375000e+03,5.067499495444701345e-05,-2.991172000000000480e+03,1.205230760971238326e-05,-3.738397460937500000e+03,2.599858252082425710e-04,1.125932559999999967e+03,2.957031514011369323e-04,1.190989379882812500e+03
1.134392607484704051e-04,-1.556030600000000049e+03,3.393144342285205018e-05,-2.315827392578125000e+03,4.959680357243761268e-05,-2.788798200000000179e+03,1.852247467682037189e-05,-3.501928222656250000e+03,3.291756012717264373e-04,1.230001745999999912e+03,3.330851843521066597e-04,1.304413940429687500e+03
1.428494394610368024e-04,-1.348295200000000023e+03,5.196432863088895317e-05,-2.086246826171875000e+03,5.822233462851372012e-05,-2.586424400000000333e+03,2.423148161531647429e-05,-3.265458740234375000e+03,2.914357234189171001e-04,1.334070931999999857e+03,3.559197695154723987e-04,1.417838378906250000e+03
1.848639804789888334e-04,-1.140559799999999996e+03,7.640019481859113709e-05,-1.856666259765625000e+03,8.194254503272283430e-05,-2.384050600000000486e+03,3.531111039987445130e-05,-3.028989501953125000e+03,3.144989821067443146e-04,1.438140117999999802e+03,3.710836506402460239e-04,1.531262817382812500e+03
1.880150710553352080e-04,-9.328243999999999687e+02,1.092862535917019285e-04,-1.627085693359375000e+03,7.978616226870399210e-05,-2.181676800000000185e+03,4.871669602241637088e-05,-2.792520019531250000e+03,2.977257030610520167e-04,1.542209303999999975e+03,3.901275650497808777e-04,1.644687377929687500e+03
2.205763403442480069e-04,-7.250889999999999418e+02,1.406477930839400024e-04,-1.397505126953125000e+03,1.045845640549228052e-04,-1.979303000000000338e+03,6.267193486540591023e-05,-2.556050781250000000e+03,3.753021186473824385e-04,1.646278489999999920e+03,3.966517322393139228e-04,1.758111816406250000e+03
2.090223415643112099e-04,-5.173535999999999149e+02,1.709639479264368311e-04,-1.167924560546875000e+03,1.229138175490845225e-04,-1.776929200000000492e+03,8.123669829719620946e-05,-2.319581298828125000e+03,3.962687174544987190e-04,1.750347675999999865e+03,4.297133902943800639e-04,1.871536254882812500e+03
2.111230686152088291e-04,-3.096181999999998880e+02,1.968809850685002930e-04,-9.383439941406250000e+02,1.326175399871701527e-04,-1.574555400000000645e+03,1.040727334298321825e-04,-2.083111816406250000e+03,4.088486767387685523e-04,1.854416861999999810e+03,4.277742334035032992e-04,1.984960693359375000e+03
2.436843379041216280e-04,-1.018827999999998610e+02,2.231460650260218878e-04,-7.087636718750000000e+02,1.628068986834361662e-04,-1.372181600000000799e+03,1.264435079054035892e-04,-1.846642578125000000e+03,3.899787378123629892e-04,1.958486047999999755e+03,4.393228394251238317e-04,2.098385009765625000e+03
2.069216145134140515e-04,1.058526000000001659e+02,2.307686614303853265e-04,-4.791831054687500000e+02,2.382802954241024739e-04,-1.169807800000000498e+03,1.507592558177951270e-04,-1.610173339843750000e+03,3.962687174544995863e-04,2.062555233999999928e+03,4.233660075852479663e-04,2.211809570312500000e+03
2.069216145134131571e-04,3.135879999999997381e+02,2.367796231663976117e-04,-2.496025390625000000e+02,2.749388024124259085e-04,-9.674340000000006512e+02,1.779089758388069820e-04,-1.373703613281250000e+03,4.361052551880207251e-04,2.166624419999999645e+03,4.157829642241388582e-04,2.325233886718750000e+03
1.943172522080284449e-04,5.213234000000002197e+02,2.212730841952354399e-04,-2.002197265625000000e+01,2.070127453458261177e-04,-7.650602000000008047e+02,2.163917825926254645e-04,-1.137234375000000000e+03,4.885217522058095830e-04,2.270693605999999363e+03,4.077600105039529176e-04,2.438658447265625000e+03
1.922165251571299855e-04,7.290587999999997919e+02,2.116468338788679332e-04,2.095585937500000000e+02,2.803297593224741524e-04,-5.626864000000005035e+02,2.487850023436419472e-04,-9.007651367187500000e+02,4.025586970966327682e-04,2.374762791999999536e+03,3.857197590973469089e-04,2.552083007812500000e+03
1.701588911227059871e-04,9.367942000000002736e+02,1.954869295016174713e-04,4.391391601562500000e+02,3.008153955806535870e-04,-3.603126000000011118e+02,2.705631749571537768e-04,-6.642958984375000000e+02,4.256219557844625307e-04,2.478831977999999708e+03,3.598867811626239692e-04,2.665507324218750000e+03
1.691085275972564457e-04,1.144529599999999846e+03,1.865140445913382277e-04,6.687197265625000000e+02,3.018935869626630623e-04,-1.579388000000008105e+02,2.946260600591795614e-04,-4.278261718750000000e+02,3.459488803174187894e-04,2.582901163999999426e+03,3.291174311808121649e-04,2.778931884765625000e+03
1.523027111900763597e-04,1.352265000000000327e+03,1.801546213054121715e-04,8.983002929687500000e+02,2.932680559065882898e-04,4.443499999999949068e+01,3.060017468908028128e-04,-1.913569335937500000e+02,3.375622407945737518e-04,2.686970349999999598e+03,2.973789136995087920e-04,2.892356445312500000e+03
1.544034382409732742e-04,1.560000399999999900e+03,1.724449095135702833e-04,1.127880859375000000e+03,2.717042282663967778e-04,2.468087999999988824e+02,3.028717503974890680e-04,4.511230468750000000e+01,3.438522204367071506e-04,2.791039535999999316e+03,2.718106188937701503e-04,3.005780761718750000e+03
1.197414419011634659e-04,1.767735800000000381e+03,1.570254859298865881e-04,1.357461425781250000e+03,2.630786972103207042e-04,4.491825999999991836e+02,2.865488995207407389e-04,2.815820312500000000e+02,2.620824850889536136e-04,2.895108721999999489e+03,2.322248362524134311e-04,3.119205322265625000e+03
1.218421689520605430e-04,1.975471199999999953e+03,1.551525050991001402e-04,1.587041992187500000e+03,2.307329557500363906e-04,6.515563999999994849e+02,2.601184003766346159e-04,5.180512695312500000e+02,2.830490838960711950e-04,2.999177907999999661e+03,1.993399715015088615e-04,3.232629882812500000e+03
1.239428960029586907e-04,2.183206600000000435e+03,1.409962546338537734e-04,1.816622558593750000e+03,2.221074246939592600e-04,8.539301999999988766e+02,2.288669781886435437e-04,7.545205078125000000e+02,2.411158862818373332e-04,3.103247093999999379e+03,1.643383047739174860e-04,3.346054199218750000e+03
1.239428960029581215e-04,2.390942000000000007e+03,1.302810619740057561e-04,2.046203125000000000e+03,1.908398746156842862e-04,1.056303999999999178e+03,1.976151479485431983e-04,9.909897460937500000e+02,2.201492874747220014e-04,3.207316279999999551e+03,1.433555036096653755e-04,3.459478759765625000e+03
9.978453491763623288e-05,2.598677400000000489e+03,1.189125039080694488e-04,2.275783691406250000e+03,1.800579607955883404e-04,1.258677799999998570e+03,1.617546547619293370e-04,1.227459472656250000e+03,2.012793485483163841e-04,3.311385465999999269e+03,1.163769111059930584e-04,3.572903076171875000e+03
1.092378066466754514e-04,2.806412800000000061e+03,1.106800997913569583e-04,2.505364257812500000e+03,1.552595590093695951e-04,1.461051599999998871e+03,1.371002851603071769e-04,1.463928710937500000e+03,1.174129533198512083e-04,3.415454651999999442e+03,9.345418619117624981e-05,3.686327636718750000e+03
1.102881701721237595e-04,3.014148199999999633e+03,1.030139456932542948e-04,2.734944824218750000e+03,1.304611572231514189e-04,1.663425399999999172e+03,1.151098721840219707e-04,1.700397949218750000e+03,1.362828922462564732e-04,3.519523837999999614e+03,7.485167439397658160e-05,3.799752197265625000e+03
7.877726440866017672e-05,3.221883600000000115e+03,9.617538777619682045e-05,2.964525390625000000e+03,9.164626747080842383e-05,1.865799199999998564e+03,8.770714946478129633e-05,1.936867675781250000e+03,1.216062730812744860e-04,3.623593023999999332e+03,5.977541343171462689e-05,3.913176513671875000e+03
9.453271729039179193e-05,3.429618999999999687e+03,9.556578331702751780e-05,3.194105957031250000e+03,7.655158812267562037e-05,2.068172999999998865e+03,6.863457845505792224e-05,2.173336425781250000e+03,1.069296539162935424e-04,3.727662209999999504e+03,4.399409366618882482e-05,4.026601074218750000e+03
9.033126318859700083e-05,3.637354400000000169e+03,8.389193971696065925e-05,3.423686035156250000e+03,5.175318633645652943e-05,2.270546799999998257e+03,5.658229573189618055e-05,2.409806152343750000e+03,1.111229736777163458e-04,3.831731395999999222e+03,3.121010443661910991e-05,4.140025390625000000e+03
7.772690088321104187e-05,3.845089799999999741e+03,7.613901059168829029e-05,3.653267089843750000e+03,4.636222942640896990e-05,2.472920599999998558e+03,4.034359719836130240e-05,2.646275878906250000e+03,5.451315689850235347e-05,3.935800581999999395e+03,2.565587426224638610e-05,4.253450195312500000e+03
5.776999389968412733e-05,4.052825200000000223e+03,6.977927696083643721e-05,3.882847167968750000e+03,5.283137771846626901e-05,2.675294399999998859e+03,3.142051250283920630e-05,2.882744628906250000e+03,4.822317725636767399e-05,4.039869767999999567e+03,1.833821940394243533e-05,4.366874511718750000e+03
6.407217505237695096e-05,4.260560599999999795e+03,6.477042834659066492e-05,4.112428222656250000e+03,3.558031560631385763e-05,2.877668199999998251e+03,2.160953147907245848e-05,3.119214355468750000e+03,4.402985749494401675e-05,4.143938953999999285e+03,1.322467745476617809e-05,4.480298828125000000e+03
5.461890332333725135e-05,4.468295999999999367e+03,5.671199663109178818e-05,4.342008300781250000e+03,2.695478455023777391e-05,3.080041999999998552e+03,1.535086560063433239e-05,3.355684082031250000e+03,2.935323832996293759e-05,4.248008139999999912e+03,7.229459219781828739e-06,4.593723144531250000e+03
4.411526806884970438e-05,4.676031400000000758e+03,4.756510272661533686e-05,4.571589355468750000e+03,1.401648796612370593e-05,3.282415799999998853e+03,8.204009994011851869e-06,3.592152832031250000e+03,3.564321797209784746e-05,4.352077325999999630e+03,4.584554850985608833e-06,4.707147949218750000e+03
4.096417749250329596e-05,4.883766800000000330e+03,4.033433861781182689e-05,4.801169433593750000e+03,1.725106211215225214e-05,3.484789599999998245e+03,5.032356645811394510e-06,3.828622558593750000e+03,1.886993892640457716e-05,4.456146511999999348e+03,3.085758072778775339e-06,4.820572265625000000e+03
2.941017871256646846e-05,5.091502199999999903e+03,3.654498277255519083e-05,5.030750488281250000e+03,9.703722438085555645e-06,3.687163399999997637e+03,3.552266419981498698e-06,4.065092285156250000e+03,1.257995928426982822e-05,4.560215697999999975e+03,1.410626189225722758e-06,4.933996582031250000e+03
3.361163281436137815e-05,5.299237599999999475e+03,2.757196149576121772e-05,5.260330566406250000e+03,4.312765528038063036e-06,3.889537199999998847e+03,1.945280720229614727e-06,4.301561035156250000e+03,1.048329940355819103e-05,4.664284883999999693e+03,7.053161309208628892e-07,5.047421386718750000e+03
2.415836108532245442e-05,5.506973000000000866e+03,2.134331532604534355e-05,5.489911621093750000e+03,5.390956910047579007e-06,4.091910999999998239e+03,8.880666049953746744e-07,4.538030761718750000e+03,4.193319761423239650e-06,4.768354069999999410e+03,2.644935490953235702e-07,5.160845703125000000e+03
1.575545288173203534e-05,5.714708400000000438e+03,1.459179636821486193e-05,5.719491699218750000e+03,0.000000000000000000e+00,4.294284799999997631e+03,5.074645357120733933e-07,4.774499511718750000e+03,2.096659880711638036e-06,4.872423256000000038e+03,1.763282736532153448e-07,5.274270019531250000e+03
1.365472583083443142e-05,5.922443800000000010e+03,9.190692926113403218e-06,5.949072753906250000e+03,0.000000000000000000e+00,4.496658599999998842e+03,2.537322678560366967e-07,5.010969238281250000e+03,4.193319761423276073e-06,4.976492441999999755e+03,8.816451636510786115e-08,5.387694824218750000e+03
7.352544678141617115e-06,6.130179199999999582e+03,3.833068896725097919e-06,6.178652832031250000e+03,1.078191382009515759e-06,4.699032399999998233e+03,0.000000000000000000e+00,5.247438964843750000e+03,0.000000000000000000e+00,5.080561627999999473e+03,0.000000000000000000e+00,5.501119140625000000e+03
7.352544678141584081e-06,6.337914599999999155e+03,8.275961810451718860e-07,6.408233886718750000e+03,1.078191382009501359e-06,4.901406199999997625e+03,4.228879863056976418e-08,5.483907714843750000e+03,6.289979642134914109e-06,5.184630814000000100e+03,8.816413682660767240e-08,5.614543457031250000e+03
7.352544678141584081e-06,6.545649999999999636e+03,8.275961810451718860e-07,6.637814453125000000e+03,1.078191382009501359e-06,5.103779999999999745e+03,4.228879863056976418e-08,5.720376953125000000e+03,6.289979642134914109e-06,5.288699999999999818e+03,8.816413682660767240e-08,5.727968261718750000e+03
0.000000000000000000e+00,6.545649999999999636e+03,0.000000000000000000e+00,6.637814453125000000e+03,0.000000000000000000e+00,5.103779999999999745e+03,0.000000000000000000e+00,5.720376953125000000e+03,0.000000000000000000e+00,5.288699999999999818e+03,0.000000000000000000e+00,5.727968261718750000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_50.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-3.990349999999999909e+03,0.000000000000000000e+00,-5.421897949218750000e+03,0.000000000000000000e+00,-5.041659999999999854e+03,0.000000000000000000e+00,-6.520187011718750000e+03,0.000000000000000000e+00,7.783360000000000412e+01,0.000000000000000000e+00,7.416107940673828125e+01
9.556463427820989544e-07,-3.990349999999999909e+03,3.944188196323508303e-08,-5.421897949218750000e+03,2.086689482098217738e-06,-5.041659999999999854e+03,3.908620722560452546e-08,-6.520187011718750000e+03,1.422471758035068284e-05,7.783360000000000412e+01,2.959538616392496538e-06,7.416107940673828125e+01
0.000000000000000000e+00,-3.768980799999999817e+03,0.000000000000000000e+00,-5.168360351562500000e+03,0.000000000000000000e+00,-4.838898000000000138e+03,0.000000000000000000e+00,-6.264342285156250000e+03,2.438523013774402385e-05,1.819379279999999994e+02,1.128324017884082047e-05,1.822860412597656250e+02
1.911292685564197909e-06,-3.547611600000000180e+03,3.944188196323508303e-08,-4.914822753906250000e+03,3.130034223147326396e-06,-4.636135999999999513e+03,1.172586216768135565e-07,-6.008497070312500000e+03,6.299517785583872884e-05,2.860422560000000090e+02,2.830059400999932726e-05,2.904110107421875000e+02
3.822585371128395818e-06,-3.326242400000000089e+03,7.888376392647016606e-08,-4.661285156250000000e+03,5.216723705245544134e-06,-4.433373999999999796e+03,1.172586216768135565e-07,-5.752652343750000000e+03,7.518779292471075093e-05,3.901465840000000185e+02,5.530637399136729612e-05,3.985359497070312500e+02
8.600817085038891437e-06,-3.104873199999999997e+03,1.577675278529403321e-07,-4.407747558593750000e+03,9.390102669441958435e-06,-4.230612000000000080e+03,2.736034505792316584e-07,-5.496807617187500000e+03,1.117656381313267223e-04,4.942509120000000280e+02,8.434684461559693966e-05,5.066609191894531250e+02
9.556463427820991238e-06,-2.883503999999999905e+03,3.155350557058806642e-07,-4.154209960937500000e+03,1.252013689258927848e-05,-4.027849999999999909e+03,4.299474589242534460e-07,-5.240962890625000000e+03,1.381829707805494662e-04,5.983552400000000944e+02,1.186590265190494789e-04,6.147858886718750000e+02
2.580245125511672683e-05,-2.662134799999999814e+03,3.944188196323508171e-07,-3.900672363281250000e+03,1.565017111573663240e-05,-3.825087999999999738e+03,1.016241387865717649e-06,-4.985117675781250000e+03,1.788250210101228371e-04,7.024595680000001039e+02,1.466820809248554967e-04,7.229108276367187500e+02
2.389115856955247301e-05,-2.440765600000000177e+03,1.617117160492638530e-06,-3.647134765625000000e+03,2.608361852622772067e-05,-3.622326000000000022e+03,2.345172433536271236e-06,-4.729272949218750000e+03,1.869534310560375275e-04,8.065638960000001134e+02,1.787746673899630703e-04,8.310358276367187500e+02
5.638313422414383577e-05,-2.219396400000000085e+03,2.405957116541436800e-06,-3.393597167968750000e+03,2.504027378517855696e-05,-3.419564000000000306e+03,4.338560721872011507e-06,-4.473428222656250000e+03,1.910176360789948727e-04,9.106682240000001229e+02,2.053179190751444941e-04,9.391607666015625000e+02
3.727020736850186007e-05,-1.998027199999999993e+03,5.679631002705851427e-06,-3.140059814453125000e+03,3.860375541881694663e-05,-3.216802000000000135e+03,7.348206958413649648e-06,-4.217583007812500000e+03,1.991460461249097529e-04,1.014772552000000132e+03,2.427745664739884210e-04,1.047285766601562500e+03
6.498395130918287459e-05,-1.776657999999999902e+03,9.742144844919064535e-06,-2.886522216796875000e+03,4.903720282930811622e-05,-3.014039999999999964e+03,1.110048285207168261e-05,-3.961738281250000000e+03,2.601091214692692805e-04,1.118876880000000028e+03,2.646011560693641343e-04,1.155410766601562500e+03
8.409687816482471477e-05,-1.555288800000000265e+03,1.743331182774990817e-05,-2.632984619140625000e+03,7.616416609658478037e-05,-2.811278000000000247e+03,1.579081265071220861e-05,-3.705893554687500000e+03,3.048153767218006742e-04,1.222981208000000152e+03,2.889251816803442064e-04,1.263535766601562500e+03
1.204114391905444700e-04,-1.333919600000000173e+03,2.508503692861751379e-05,-2.379447021484375000e+03,6.573071868609385473e-05,-2.608516000000000076e+03,2.544512090386854232e-05,-3.450048583984375000e+03,2.418201988659618234e-04,1.327085536000000047e+03,3.132485549132948055e-04,1.371660644531250000e+03
1.213670855333268188e-04,-1.112550400000000081e+03,4.105899912372772045e-05,-2.125909423828125000e+03,8.451092402497762930e-05,-2.405754000000000360e+03,3.818718801917283444e-05,-3.194203857421875000e+03,3.251364018365866413e-04,1.431189863999999943e+03,3.263815028901733968e-04,1.479785644531250000e+03
1.376130733606222630e-04,-8.911812000000004446e+02,6.152933586264672195e-05,-1.872371826171875000e+03,1.085078530691073071e-04,-2.202992000000000189e+03,4.889684523923125469e-05,-2.938358886718750000e+03,3.190400943021506506e-04,1.535294192000000066e+03,3.431217746587954406e-04,1.587910644531250000e+03
1.739276343863420317e-04,-6.698120000000003529e+02,8.294627776868336805e-05,-1.618834228515625000e+03,1.231146794437945624e-04,-2.000230000000000473e+03,6.867440056262709436e-05,-2.682514160156250000e+03,3.352969143939806820e-04,1.639398520000000190e+03,3.676300578034682586e-04,1.696035522460937500e+03
1.471695367884432305e-04,-4.484428000000002612e+02,1.058226712078799166e-04,-1.365296630859375000e+03,1.074645083280579639e-04,-1.797468000000000302e+03,8.786570999703227647e-05,-2.426669189453125000e+03,3.515537344858100629e-04,1.743502848000000085e+03,3.901040462427745334e-04,1.804160522460937500e+03
1.490808294740074403e-04,-2.270736000000001695e+02,1.264112316921684278e-04,-1.111759277343750000e+03,1.606750901215627620e-04,-1.594706000000000131e+03,1.078779319426684735e-04,-2.170824218750000000e+03,3.942278872268612931e-04,1.847607175999999981e+03,4.093415025983365620e-04,1.912285522460937500e+03
1.863510368425093139e-04,-5.704400000000077853e+00,1.474337547785727412e-04,-8.582216796875000000e+02,1.450249190058257840e-04,-1.391944000000000415e+03,1.271083458976658871e-04,-1.914979492187500000e+03,3.454574269513733132e-04,1.951711504000000104e+03,4.259884393063583549e-04,2.020410400390625000e+03
1.920849148992018890e-04,2.156648000000000138e+02,1.585169236102417932e-04,-6.046840820312500000e+02,2.243191193255583910e-04,-1.189182000000000244e+03,1.525140895202215278e-04,-1.659134765625000000e+03,4.043883997842554964e-04,2.055815832000000228e+03,4.168323699421965694e-04,2.128535400390625000e+03
1.605485855873932681e-04,4.370340000000001055e+02,1.619878092230064945e-04,-3.511464843750000000e+02,2.211890851024105780e-04,-9.864200000000005275e+02,1.794447773727503575e-04,-1.403289550781250000e+03,4.206452198760848773e-04,2.159920160000000124e+03,4.024971098265895872e-04,2.236660400390625000e+03
1.500364758167895452e-04,6.584031999999992877e+02,1.641176708490211644e-04,-9.760888671875000000e+01,2.483160483696879198e-04,-7.836580000000003565e+02,2.030137603297898672e-04,-1.147444824218750000e+03,4.328378349449550156e-04,2.264024488000000019e+03,4.036994219653179780e-04,2.344785400390625000e+03
1.471695367884432305e-04,8.797723999999993794e+02,1.602523664166241439e-04,1.559287109375000000e+02,2.357959114770985921e-04,-5.808960000000006403e+02,2.253319846556100603e-04,-8.916000976562500000e+02,3.454574269513740721e-04,2.368128816000000370e+03,4.012032180347228048e-04,2.452910400390625000e+03
1.366574270178401581e-04,1.101141599999999471e+03,1.613172972296314652e-04,4.094663085937500000e+02,2.253624640666064874e-04,-3.781340000000009240e+02,2.464380662288561405e-04,-6.357553710937500000e+02,4.043883997842554964e-04,2.472233144000000266e+03,3.848323699421964963e-04,2.561035156250000000e+03
1.567260002162642251e-04,1.322510799999999563e+03,1.604495758264403034e-04,6.630039062500000000e+02,2.681395984496209970e-04,-1.753720000000002983e+02,2.679359505315189621e-04,-3.799101562500000000e+02,4.064205022957341961e-04,2.576337472000000162e+03,3.719768786127167519e-04,2.669160156250000000e+03
1.357017806750580532e-04,1.543879999999999654e+03,1.612778553476682441e-04,9.165415039062500000e+02,2.775297011190629723e-04,2.738999999999941792e+01,2.692257953699638993e-04,-1.240654296875000000e+02,3.231042993251087006e-04,2.680441800000000057e+03,3.414566473988439707e-04,2.777285156250000000e+03
1.328348416467117386e-04,1.765249199999999746e+03,1.554404568171094652e-04,1.170079101562500000e+03,2.712696326727670752e-04,2.301519999999991342e+02,2.616425718217229744e-04,1.317792968750000000e+02,3.231042993251072911e-04,2.784546127999999953e+03,3.247167630057803153e-04,2.885410156250000000e+03
1.615042319301754001e-04,1.986618399999999838e+03,1.508651985093741944e-04,1.423616699218750000e+03,2.618795300033262925e-04,4.329139999999997599e+02,2.539430883447525928e-04,3.876245117187500000e+02,3.352969143939806820e-04,2.888650456000000304e+03,2.963236994219653063e-04,2.993535156250000000e+03
1.309235489611475559e-04,2.207987599999999020e+03,1.500369189881462536e-04,1.677154296875000000e+03,2.493593931107370462e-04,6.356759999999994761e+02,2.278335019180487478e-04,6.434692382812500000e+02,2.316596863085685146e-04,2.992754784000000200e+03,2.743127581122609278e-04,3.101660156250000000e+03
1.318791953039296608e-04,2.429356799999999112e+03,1.419513331856830604e-04,1.930691894531250000e+03,1.951054665761833655e-04,8.384379999999991924e+02,1.996132603011622857e-04,8.993139648437500000e+02,3.007511716988420280e-04,3.096859112000000096e+03,2.409248554913294958e-04,3.209784912109375000e+03
1.490808294740074403e-04,2.650725999999999203e+03,1.366266791206463180e-04,2.184229492187500000e+03,1.763252612372986016e-04,1.041199999999998909e+03,1.762393720263144223e-04,1.155158691406250000e+03,2.235312762626537970e-04,3.200963440000000446e+03,2.090173410404623988e-04,3.317909912109375000e+03
1.347461343322759754e-04,2.872095199999999295e+03,1.304343036524184139e-04,2.437767089843750000e+03,1.804986402014958392e-04,1.243961999999999534e+03,1.515372254136687245e-04,1.411003906250000000e+03,2.296275837970898149e-04,3.305067768000000342e+03,1.839537572254335257e-04,3.426034912109375000e+03
1.108549757627234753e-04,3.093464399999999387e+03,1.284227676722934344e-04,2.691304687500000000e+03,1.418948847826788113e-04,1.446723999999999251e+03,1.288278931467581087e-04,1.666848632812500000e+03,2.032102511478670981e-04,3.409172096000000238e+03,1.550057803468207957e-04,3.534159912109375000e+03
1.041654513632487818e-04,3.314833599999999478e+03,1.242421674588440131e-04,2.944842285156250000e+03,1.314614373721871403e-04,1.649485999999998967e+03,1.085033112582781454e-04,1.922693847656250000e+03,1.564718933838576552e-04,3.513276424000000134e+03,1.361387283236994224e-04,3.642284912109375000e+03
1.194557928477623651e-04,3.536202799999999570e+03,1.193903467720502367e-04,3.198379394531250000e+03,1.053778188459599956e-04,1.852247999999999593e+03,8.868660419489666688e-05,2.178538574218750000e+03,1.259903557116770511e-04,3.617380752000000030e+03,1.088554913294797739e-04,3.750409912109375000e+03
1.003428659921203894e-04,3.757571999999999662e+03,1.162354500003851682e-04,3.451917480468750000e+03,1.095511978101564336e-04,2.055009999999999309e+03,6.691558677023493160e-05,2.434383300781250000e+03,1.259903557116775932e-04,3.721485080000000380e+03,9.285570099282196711e-05,3.858534912109375000e+03
1.108549757627241530e-04,3.978941199999999753e+03,1.128824487815024058e-04,3.705454589843750000e+03,7.303413187343761788e-05,2.257771999999999025e+03,5.100750042941389897e-05,2.690228027343750000e+03,1.137977406428055576e-04,3.825589408000000276e+03,7.611560693641619040e-05,3.966659667968750000e+03
1.165888538194155896e-04,4.200310399999998481e+03,1.072426835938402668e-04,3.958992675781250000e+03,5.008054757035699872e-05,2.460533999999998741e+03,3.826539687386682598e-05,2.946072753906250000e+03,1.178619456657624013e-04,3.929693736000000172e+03,5.826589595375722186e-05,4.074784667968750000e+03
1.032098050204671106e-04,4.421679599999999482e+03,9.710572638017433858e-05,4.212529785156250000e+03,5.634061601665187936e-05,2.663295999999999367e+03,2.634410367005744988e-05,3.201917480468750000e+03,9.957302306245444275e-05,4.033798064000000522e+03,4.578034682080924623e-05,4.182909667968750000e+03
8.218558547926017974e-05,4.643048799999998664e+03,9.505511859549653204e-05,4.466067871093750000e+03,3.756041067776792183e-05,2.866057999999999083e+03,1.665066072232867432e-05,3.457762207031250000e+03,6.502728036731775382e-05,4.137902392000000873e+03,3.764161849710982483e-05,4.291034667968750000e+03
7.167347570865771720e-05,4.864417999999999665e+03,8.811299461141732794e-05,4.719604980468750000e+03,4.173378964196435307e-05,3.068819999999998799e+03,1.039693112201080175e-05,3.713607910156250000e+03,3.251364018365859231e-05,4.242006720000000314e+03,2.765317919075144432e-05,4.399159667968750000e+03
8.122993913647875248e-05,5.085787199999998847e+03,8.002773262666492587e-05,4.973143066406250000e+03,3.443037645462043408e-05,3.271581999999998516e+03,5.823844876615072752e-06,3.969452636718750000e+03,3.251364018365887691e-05,4.346111048000000665e+03,2.071676300578034600e-05,4.507284667968750000e+03
6.689524399474665068e-05,5.307156399999998030e+03,7.186297053804940665e-05,5.226680175781250000e+03,1.773686059783477010e-05,3.474343999999999141e+03,2.384258640761875729e-06,4.225297363281250000e+03,2.641733264922260837e-05,4.450215376000000106e+03,1.257803468208092460e-05,4.615409667968750000e+03
5.542748788136197483e-05,5.528525599999999031e+03,6.168722219226413408e-05,5.480218261718750000e+03,1.669351585678581645e-05,3.677105999999999767e+03,2.110655190182643859e-06,4.481142089843750000e+03,1.625682009182929615e-05,4.554319704000000456e+03,9.526011560693640727e-06,4.723534667968750000e+03
4.204843908241218120e-05,5.749894799999998213e+03,4.961779195217681386e-05,5.733755371093750000e+03,9.390102669441938106e-06,3.879867999999998574e+03,7.035517300608813921e-07,4.736986816406250000e+03,1.828892260330812123e-05,4.658424032000000807e+03,4.809270273077461913e-06,4.831659667968750000e+03
3.344762199737360317e-05,5.971263999999999214e+03,3.356510619284959978e-05,5.987293457031250000e+03,5.216723705245567004e-06,4.082629999999999200e+03,1.954310361280225942e-07,4.992831542968750000e+03,1.422471758035063371e-05,4.762528360000000248e+03,3.884393063583814452e-06,4.939784179687500000e+03
2.484680491233446948e-05,6.192633199999998396e+03,2.189020233184271240e-05,6.240830566406250000e+03,2.086689482098208421e-06,4.285391999999998006e+03,7.817211606727077835e-08,5.248676269531250000e+03,2.032102511478679807e-06,4.866632688000000599e+03,1.387283236994219538e-06,5.047909179687500000e+03
1.433469514173154446e-05,6.414002399999999398e+03,1.270031045134849909e-05,6.494368652343750000e+03,3.130034223147312420e-06,4.488153999999998632e+03,0.000000000000000000e+00,5.504521972656250000e+03,2.032102511478662019e-06,4.970737016000000040e+03,9.248554913294797624e-07,5.156034179687500000e+03
1.911292685564205956e-06,6.635371599999998580e+03,2.484833778209172500e-06,6.747905761718750000e+03,2.086689482098227056e-06,4.690915999999999258e+03,0.000000000000000000e+00,5.760366699218750000e+03,6.096307534435986481e-06,5.074841344000000390e+03,3.699421965317919156e-07,5.264159179687500000e+03
4.778231713910455809e-06,6.856740799999997762e+03,1.972101694197129330e-07,7.001443847656250000e+03,1.043344741049099552e-06,4.893677999999998065e+03,3.908620722560452546e-08,6.016211425781250000e+03,6.096307534436038997e-06,5.178945672000000741e+03,5.549132947976878998e-07,5.372284179687500000e+03
4.778231713910455809e-06,7.078109999999999673e+03,1.972101694197129330e-07,7.254980468750000000e+03,1.043344741049099552e-06,5.096439999999999600e+03,3.908620722560452546e-08,6.272056152343750000e+03,6.096307534436038997e-06,5.283050000000000182e+03,5.549132947976878998e-07,5.480409179687500000e+03
0.000000000000000000e+00,7.078109999999999673e+03,0.000000000000000000e+00,7.254980468750000000e+03,0.000000000000000000e+00,5.096439999999999600e+03,0.000000000000000000e+00,6.272056152343750000e+03,0.000000000000000000e+00,5.283050000000000182e+03,0.000000000000000000e+00,5.480409179687500000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_60.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-3.920119999999999891e+03,0.000000000000000000e+00,-4.629737304687500000e+03,0.000000000000000000e+00,-5.163859999999999673e+03,0.000000000000000000e+00,-5.890171386718750000e+03,0.000000000000000000e+00,7.373709999999999809e+01,0.000000000000000000e+00,1.131649780273437500e+02
9.231435272291101591e-07,-3.920119999999999891e+03,1.229018765340230632e-07,-4.629737304687500000e+03,2.014162832490185571e-06,-5.163859999999999673e+03,4.270403269527503708e-08,-5.890171386718750000e+03,2.593392396853680683e-05,7.373709999999999809e+01,5.035549199117449339e-06,1.131649780273437500e+02
0.000000000000000000e+00,-3.694582799999999679e+03,2.048364608900384475e-07,-4.385640136718750000e+03,4.028325664980371141e-06,-4.957120799999999690e+03,1.281118309524355514e-07,-5.656001464843750000e+03,3.149119339036614024e-05,1.861321580000000040e+02,1.860592754928142321e-05,2.303319396972656250e+02
9.231435272291101591e-07,-3.469045599999999922e+03,2.048366657631716286e-07,-4.141542968750000000e+03,2.014162832490185571e-06,-4.750381599999999708e+03,5.124483923433003920e-07,-5.421831054687500000e+03,7.965419504622018925e-05,2.985272159999999531e+02,3.738254194484034527e-05,3.474989013671875000e+02
5.538861163374672601e-06,-3.243508399999999710e+03,6.145099972895148594e-07,-3.897446044921875000e+03,6.042488497470557559e-06,-4.543642399999999725e+03,7.259685558196755641e-07,-5.187661132812500000e+03,7.409692562439087278e-05,4.109222739999999590e+02,6.435259503746489486e-05,4.646658935546875000e+02
8.308291745061991538e-06,-3.017971199999999953e+03,8.603131357381614160e-07,-3.653349121093750000e+03,9.063732746205835068e-06,-4.336903199999999742e+03,9.821927519913258131e-07,-4.953491210937500000e+03,1.148502347178059009e-04,5.233173319999999649e+02,9.593150464430476494e-05,5.818328857421875000e+02
7.385148217832881273e-06,-2.792433999999999742e+03,1.761593563654330246e-06,-3.409251953125000000e+03,1.409913982743129730e-05,-4.130163999999999760e+03,2.562236619048711346e-06,-4.719321289062500000e+03,1.148502347178057925e-04,6.357123899999999139e+02,1.206824527625667852e-04,6.989998168945312500e+02
8.308291745062010172e-06,-2.566896799999999530e+03,3.687056296020691420e-06,-3.165154785156250000e+03,2.014162832490185571e-05,-3.923424799999999777e+03,4.398515367613327932e-06,-4.485150878906250000e+03,1.407841586863425756e-04,7.481074479999999767e+02,1.514932568893602829e-04,8.161668090820312500e+02
1.661658349012402034e-05,-2.341359599999999773e+03,6.022197973437245897e-06,-2.921057617187500000e+03,1.913454690865676292e-05,-3.716685599999999795e+03,8.839725551810383823e-06,-4.250980957031250000e+03,1.667180826548797111e-04,8.605025060000000394e+02,1.859738787621167066e-04,9.333337402343750000e+02
3.138687992578974393e-05,-2.115822400000000016e+03,9.996019291433875137e-06,-2.676960693359375000e+03,4.431158231478408256e-05,-3.509946399999999812e+03,1.272578847555311252e-05,-4.016810791015625000e+03,2.259956231543920407e-04,9.728975639999998748e+02,2.179794797422882210e-04,1.050500732421875000e+03
3.877202814362262605e-05,-1.890285199999999804e+03,1.528081526593260284e-05,-2.432863525390625000e+03,3.524784956857824410e-05,-3.303207199999999830e+03,1.763676550314858670e-05,-3.782640625000000000e+03,2.389625851386604593e-04,1.085292621999999938e+03,2.445227914885104753e-04,1.167667724609375000e+03
4.154145872531004409e-05,-1.664747999999999593e+03,2.560455761125480202e-05,-2.188766601562500000e+03,4.934698939600954987e-05,-3.096467999999999847e+03,2.600672879735518942e-05,-3.548470703125000000e+03,2.167335074513431934e-04,1.197687680000000000e+03,2.564715491877745529e-04,1.284834716796875000e+03
6.092747279712127918e-05,-1.439210799999999836e+03,3.580541336357871804e-05,-1.944669433593750000e+03,6.747445488842121323e-05,-2.889728799999999865e+03,3.937307709550325746e-05,-3.314300537109375000e+03,2.871255867945151047e-04,1.310082738000000063e+03,2.719195859275373066e-04,1.402001708984375000e+03
6.554319043326695333e-05,-1.213673599999999624e+03,5.018498311197703898e-05,-1.700572265625000000e+03,5.941780355846047095e-05,-2.682989599999999882e+03,4.945126986112848407e-05,-3.080130371093750000e+03,2.278480462950017993e-04,1.422477795999999898e+03,3.078512072946099076e-04,1.519168701171875000e+03
8.954492214122368639e-05,-9.881363999999998668e+02,5.731324175703274645e-05,-1.456475341796875000e+03,1.037293858732445535e-04,-2.476250399999999900e+03,6.469654208209049749e-05,-2.845960449218750000e+03,3.445507041534173775e-04,1.534872853999999961e+03,3.262017648958669982e-04,1.636335693359375000e+03
9.323749625014032057e-05,-7.625991999999996551e+02,7.415087300626811966e-05,-1.212378173828125000e+03,1.097718743707151170e-04,-2.269511199999999917e+03,7.844730806122024013e-05,-2.611790283203125000e+03,3.278788958879301193e-04,1.647267912000000024e+03,3.482209386642662655e-04,1.753502441406250000e+03
1.172392279580969859e-04,-5.370619999999998981e+02,8.295876666046556817e-05,-9.682812500000000000e+02,1.389772354418228112e-04,-2.062771999999999935e+03,9.595586142472431609e-05,-2.377620361328125000e+03,3.538128198564662518e-04,1.759662969999999859e+03,3.634982788654681201e-04,1.870669433593750000e+03
1.144697973764096695e-04,-3.115247999999996864e+02,9.643700578703010104e-05,-7.241840820312500000e+02,1.238710141981464092e-04,-1.856032799999999952e+03,1.150445441380539832e-04,-2.143450195312500000e+03,3.741894744031737320e-04,1.872058027999999922e+03,3.680217371373324079e-04,1.987836425781250000e+03
9.600692683182765052e-05,-8.598759999999947468e+01,1.013121135562129982e-04,-4.800869140625000000e+02,1.762392478428912476e-04,-1.649293599999999969e+03,1.332364430997507213e-04,-1.909280029296875000e+03,3.630749355595165356e-04,1.984453085999999985e+03,3.906390284966536298e-04,2.105003417968750000e+03
1.126235103219516844e-04,1.395496000000002823e+02,1.066380748534736302e-04,-2.359897460937500000e+02,1.470338867717835534e-04,-1.442554399999999987e+03,1.528804370490846262e-04,-1.675109863281250000e+03,3.649273587001248577e-04,2.096848143999999593e+03,3.897001975345685491e-04,2.222170410156250000e+03
1.144697973764094391e-04,3.650868000000000393e+02,1.095465392839925414e-04,8.106933593750000000e+00,1.742250850104010553e-04,-1.235815200000000004e+03,1.752146461487134529e-04,-1.440939941406250000e+03,3.760418975437835177e-04,2.209243201999999656e+03,3.998566415789429960e-04,2.339337402343750000e+03
1.264706632303883342e-04,5.906240000000007058e+02,1.131926282878352338e-04,2.522041015625000000e+02,2.034304460815087494e-04,-1.029076000000000022e+03,1.935342726254793281e-04,-1.206770019531250000e+03,3.408458578721978603e-04,2.321638259999999718e+03,3.980643279240533654e-04,2.456504394531250000e+03
1.135466538491807854e-04,8.161612000000004628e+02,1.181496706413741636e-04,4.963012695312500000e+02,2.185366673251851514e-04,-8.223368000000000393e+02,2.113422578089161393e-04,-9.725996093750000000e+02,3.297313190285392544e-04,2.434033317999999781e+03,3.689605680994173802e-04,2.573671386718750000e+03
1.310863808665339067e-04,1.041698400000000220e+03,1.202390025424525480e-04,7.403984375000000000e+02,2.296145629038811686e-04,-6.155976000000000568e+02,2.187727594978939910e-04,-7.384296875000000000e+02,3.612225124189068041e-04,2.546428375999999844e+03,3.712649713699897624e-04,2.690838378906250000e+03
1.357020985026789099e-04,1.267235599999999977e+03,1.238441242541172378e-04,9.844956054687500000e+02,2.316287257363713610e-04,-4.088584000000000742e+02,2.349998019104176581e-04,-5.042597656250000000e+02,3.575176661376857691e-04,2.658823433999999452e+03,3.532564865518132507e-04,2.808005371093750000e+03
1.033920750496605530e-04,1.492772800000000643e+03,1.247866215918865451e-04,1.228592773437500000e+03,2.376712142338418838e-04,-2.021192000000000917e+02,2.405945202051795317e-04,-2.700893554687500000e+02,3.315837421691489859e-04,2.771218491999999515e+03,3.337970811558689608e-04,2.925172363281250000e+03
1.218549455942427888e-04,1.718310000000000400e+03,1.235983205010491941e-04,1.472689453125000000e+03,2.235720744064106187e-04,4.619999999999890861e+00,2.409788564994370301e-04,-3.591943359375000000e+01,3.334361653097587717e-04,2.883613549999999577e+03,3.107530484501454097e-04,3.042339355468750000e+03
1.264706632303878463e-04,1.943847200000000157e+03,1.283095591015200531e-04,1.716786621093750000e+03,1.853029805890970725e-04,2.113591999999998734e+02,2.350856999874890367e-04,1.982504882812500000e+02,2.871255867945145084e-04,2.996008607999999640e+03,2.821619661815113274e-04,3.159506347656250000e+03
1.153929409036390008e-04,2.169384400000000824e+03,1.336353070846610619e-04,1.960883789062500000e+03,2.104800159952243820e-04,4.180983999999998559e+02,2.240675923358098176e-04,4.324204101562500000e+02,3.019449719193926856e-04,3.108403665999999703e+03,2.557887630335309022e-04,3.276673095703125000e+03
1.513955384655743714e-04,2.394921600000000581e+03,1.280637553484520095e-04,2.204980957031250000e+03,2.034304460815087494e-04,6.248375999999998385e+02,2.112995537762208677e-04,6.665908203125000000e+02,1.889471603421973836e-04,3.220798723999999766e+03,2.294161478258695199e-04,3.393840087890625000e+03
1.264706632303883342e-04,2.620458800000000338e+03,1.310955972074973400e-04,2.449078125000000000e+03,1.943667133353028974e-04,8.315767999999998210e+02,2.007089536677926478e-04,9.007607421875000000e+02,2.204383537325627378e-04,3.333193781999999374e+03,1.974105468456980054e-04,3.511007080078125000e+03
1.357020985026789099e-04,2.845996000000000095e+03,1.279408534719180012e-04,2.693174804687500000e+03,1.722109221779108900e-04,1.038315999999999804e+03,1.761537675595989069e-04,1.134930664062500000e+03,2.056189686076845605e-04,3.445588839999999436e+03,1.713793247151585027e-04,3.628174072265625000e+03
1.255475197031592468e-04,3.071533200000000761e+03,1.290060030685462084e-04,2.937271972656250000e+03,1.853029805890970725e-04,1.245055199999999786e+03,1.637272613536845027e-04,1.369101074218750000e+03,1.722753520767086887e-04,3.557983897999999499e+03,1.471404162395085764e-04,3.745341064453125000e+03
1.320095243937630212e-04,3.297070400000000518e+03,1.283095591015200531e-04,3.181369140625000000e+03,1.591188637667246804e-04,1.451794399999999769e+03,1.452364151966303895e-04,1.603270996093750000e+03,1.685705057954891444e-04,3.670378955999999562e+03,1.264007868043574346e-04,3.862508056640625000e+03
1.338558114482207081e-04,3.522607600000000275e+03,1.321195172740747973e-04,3.425466308593750000e+03,1.490480496042737458e-04,1.658533599999999751e+03,1.267453047556095762e-04,1.837440917968750000e+03,1.407841586863425756e-04,3.782774013999999625e+03,1.003697738141129256e-04,3.979675048828125000e+03
1.292400938120757048e-04,3.748144800000000942e+03,1.307268908403512561e-04,3.669563476562500000e+03,1.148072814519405843e-04,1.865272799999999734e+03,1.087246939503189186e-04,2.071611328125000000e+03,1.352268892645132727e-04,3.895169071999999687e+03,8.372665216412873517e-05,4.096841796875000000e+03
1.338558114482212502e-04,3.973682000000000698e+03,1.291286466418089477e-04,3.913660156250000000e+03,9.869397879201909974e-05,2.072011999999999716e+03,8.890942529119108377e-05,2.305780761718750000e+03,1.407841586863425756e-04,4.007564129999999750e+03,6.571816734595220988e-05,4.214008789062500000e+03
1.347789549754498226e-04,4.199219200000000455e+03,1.306449560920965708e-04,4.157757812500000000e+03,9.869397879201909974e-05,2.278751199999999699e+03,7.229792735310063077e-05,2.539951660156250000e+03,1.018832727335374009e-04,4.119959187999999813e+03,5.027013060618942228e-05,4.331175781250000000e+03
1.264706632303888491e-04,4.424756400000001122e+03,1.323246184313176465e-04,4.401854492187500000e+03,8.459483896458779397e-05,2.485490399999999681e+03,5.645473122315359285e-05,2.774121582031250000e+03,7.594934876500060428e-05,4.232354245999999875e+03,4.113786579318047174e-05,4.448342773437500000e+03
1.301632373393042772e-04,4.650293599999999969e+03,1.317915153066939618e-04,4.645951171875000000e+03,7.553110621838196907e-05,2.692229599999999664e+03,4.594953918011592968e-05,3.008291503906250000e+03,7.594934876500060428e-05,4.344749303999999938e+03,2.901841155535552213e-05,4.565509765625000000e+03
1.237012326487005028e-04,4.875830800000000636e+03,1.297846412354223752e-04,4.890048828125000000e+03,6.646737347217611706e-05,2.898968799999999646e+03,3.407781809082947421e-05,3.242461425781250000e+03,4.816300165585404223e-05,4.457144362000000001e+03,2.056893289659023587e-05,4.682676757812500000e+03
1.283169502848471053e-04,5.101368000000001302e+03,1.286370401190609547e-04,5.134145507812500000e+03,4.833990797976446047e-05,3.105707999999999629e+03,2.314558572083906811e-05,3.476631347656250000e+03,3.149119339036610636e-05,4.569539420000000064e+03,1.305828519990998462e-05,4.799843750000000000e+03
1.310863808665333917e-04,5.326905200000000150e+03,1.257288711968154260e-04,5.378243164062500000e+03,4.028325664980371141e-05,3.312447199999999611e+03,1.481823754853184786e-05,3.710801269531250000e+03,3.704846281219541606e-05,4.681934478000000126e+03,8.705523466606655283e-06,4.917010742187500000e+03
1.126235103219512236e-04,5.552442400000000816e+03,1.280230441479466414e-04,5.622339843750000000e+03,2.719119823861750520e-05,3.519186399999999594e+03,1.029167187956128323e-05,3.944972167968750000e+03,9.262115703048854015e-06,4.794329536000000189e+03,6.315771926753848066e-06,5.034177734375000000e+03
1.163160844308686032e-04,5.777979600000001483e+03,1.177807294083758763e-04,5.866436523437500000e+03,3.323368673608805853e-05,3.725925599999999577e+03,6.405604904291254106e-06,4.179142089843750000e+03,1.481938512487816880e-05,4.906724594000000252e+03,2.987189424816009656e-06,5.151344726562500000e+03
9.877635741351460099e-05,6.003516800000000330e+03,9.643719869576522963e-05,6.110534179687500000e+03,1.812746549241167014e-05,3.932664799999999559e+03,4.056883106051128165e-06,4.413312011718750000e+03,5.557269421829357980e-06,5.019119652000000315e+03,1.536268847048233634e-06,5.268511718750000000e+03
9.231435272291157199e-05,6.229054000000000997e+03,7.460128982700955935e-05,6.354630859375000000e+03,4.028325664980371141e-06,4.139403999999999542e+03,2.007089536677926597e-06,4.647481933593750000e+03,1.111453884365862448e-05,5.131514709999999468e+03,6.827861542436593105e-07,5.385678710937500000e+03
7.108205159664134217e-05,6.454591199999999844e+03,6.194266968054250343e-05,6.598728515625000000e+03,6.042488497470557559e-06,4.346143199999999524e+03,7.686725885149506409e-07,4.881651855468750000e+03,1.852423140609771100e-06,5.243909767999999531e+03,2.560448078413722017e-07,5.502845703125000000e+03
5.446546810651738959e-05,6.680128400000000511e+03,3.191345676839123539e-05,6.842825195312500000e+03,8.056651329960742283e-06,4.552882399999999507e+03,2.135192730336001083e-07,5.115821777343750000e+03,1.111453884365862448e-05,5.356304825999999593e+03,1.706965385609148276e-07,5.620012695312500000e+03
3.323316698024816944e-05,6.905665600000001177e+03,5.448660758936608565e-06,7.086922851562500000e+03,2.014162832490185571e-06,4.759621599999999489e+03,1.281120980858250980e-07,5.349992675781250000e+03,1.852423140609771100e-06,5.468699883999999656e+03,8.534826928045741381e-08,5.737179687500000000e+03
1.477029643566579473e-05,7.131202800000000025e+03,8.193491215401202227e-07,7.331019531250000000e+03,1.007081416245088338e-06,4.966360799999999472e+03,4.270394365081185048e-08,5.584162597656250000e+03,5.557269421829312240e-06,5.581094941999999719e+03,8.534826928045741381e-08,5.854346679687500000e+03
1.477029643566579473e-05,7.356739999999999782e+03,8.193491215401202227e-07,7.575115722656250000e+03,1.007081416245088338e-06,5.173100000000000364e+03,4.270394365081185048e-08,5.818333007812500000e+03,5.557269421829312240e-06,5.693489999999999782e+03,8.534826928045741381e-08,5.971513671875000000e+03
0.000000000000000000e+00,7.356739999999999782e+03,0.000000000000000000e+00,7.575115722656250000e+03,0.000000000000000000e+00,5.173100000000000364e+03,0.000000000000000000e+00,5.818333007812500000e+03,0.000000000000000000e+00,5.693489999999999782e+03,0.000000000000000000e+00,5.971513671875000000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_70.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-3.333519999999999982e+03,0.000000000000000000e+00,-4.884250488281250000e+03,0.000000000000000000e+00,-5.224989999999999782e+03,0.000000000000000000e+00,-5.995084472656250000e+03,0.000000000000000000e+00,3.591559999999999775e+01,0.000000000000000000e+00,5.852442169189453125e+01
9.379304450639813299e-07,-3.333519999999999982e+03,7.689332927841167108e-08,-4.884250488281250000e+03,9.572480840935184296e-07,-5.224989999999999782e+03,4.201327274778701773e-08,-5.995084472656250000e+03,2.069112915223180905e-05,3.591559999999999775e+01,2.160006744747623438e-06,5.852442169189453125e+01
9.379304450639795299e-07,-3.112642200000000230e+03,3.844666463920583554e-08,-4.624149902343750000e+03,4.786240420467591513e-06,-5.008569599999999809e+03,2.940929092345091439e-07,-5.757064453125000000e+03,2.931243296566172582e-05,1.560644879999999830e+02,1.330564067056181627e-05,1.742648010253906250e+02
1.875860890127959060e-06,-2.891764400000000023e+03,1.153399939176175132e-07,-4.364049316406250000e+03,2.871744252280555077e-06,-4.792149199999999837e+03,3.361061819822961418e-07,-5.519044433593750000e+03,7.759173432086931190e-05,2.762133759999999825e+02,2.877129552969218888e-05,2.900051879882812500e+02
1.125516534076777638e-05,-2.670886599999999817e+03,1.153399939176175132e-07,-4.103948730468750000e+03,2.871744252280555077e-06,-4.575728799999999865e+03,5.881858184690182879e-07,-5.281024414062500000e+03,7.586747355818329196e-05,3.963622639999999251e+02,5.451855226861278107e-05,4.057455444335937500e+02
1.031723489570379558e-05,-2.450008800000000065e+03,1.922333231960291843e-07,-3.843848144531250000e+03,1.148697700912222031e-05,-4.359308399999999892e+03,1.554491091668119768e-06,-5.043004394531250000e+03,8.793729889698513342e-05,5.165111519999999246e+02,7.620505302459012337e-05,5.214859619140625000e+02
1.313102623089571257e-05,-2.229131000000000313e+03,5.382527997236648032e-07,-3.583747558593750000e+03,1.531596934549629487e-05,-4.142887999999999920e+03,2.310730001128286154e-06,-4.804984375000000000e+03,1.103526888119030132e-04,6.366600399999999809e+02,1.013475365054922986e-04,6.372263183593750000e+02
1.969653934634359003e-05,-2.008253200000000106e+03,8.458266220625284216e-07,-3.323646728515625000e+03,1.627321742958981013e-05,-3.926467599999999948e+03,4.831526365995506873e-06,-4.566964355468750000e+03,1.844959016074001904e-04,7.568089279999999235e+02,1.308099653481454021e-04,7.529666748046875000e+02
3.001377424204737545e-05,-1.787375400000000127e+03,2.114566555156320736e-06,-3.063546142578125000e+03,2.776019443871203043e-05,-3.710047199999999975e+03,6.301990912168053069e-06,-4.328944335937500000e+03,1.689775547432264852e-04,8.769578159999999798e+02,1.529285077704359513e-04,8.687070922851562500e+02
2.813791335191941724e-05,-1.566497600000000148e+03,4.036899787116613162e-06,-2.803445556640625000e+03,2.871744252280554908e-05,-3.493626800000000003e+03,1.088144880293847218e-05,-4.090924316406250000e+03,1.844959016074001904e-04,9.971067039999999224e+02,1.820453084468575560e-04,9.844474487304687500e+02
3.939307869268718007e-05,-1.345619800000000168e+03,6.574379653304197368e-06,-2.543344970703125000e+03,4.403341186830174908e-05,-3.277206400000000031e+03,1.651121618988029991e-05,-3.852904541015625000e+03,2.051870307596321858e-04,1.117255591999999979e+03,1.972518549377996039e-04,1.100187866210937500e+03
2.907584379698342514e-05,-1.124742000000000189e+03,9.611666159801457893e-06,-2.283244384765625000e+03,3.924717144783425413e-05,-3.060785999999999603e+03,2.512393710317663574e-05,-3.614884521484375000e+03,2.241538991491779851e-04,1.237404479999999921e+03,2.335399754256996859e-04,1.215928222656250000e+03
4.314480047294305584e-05,-9.038642000000004373e+02,1.510952502081430661e-05,-2.023143798828125000e+03,6.509286971835924051e-05,-2.844365599999999631e+03,3.512309601714994886e-05,-3.376864501953125000e+03,2.276024206745499978e-04,1.357553367999999864e+03,2.429576066951784688e-04,1.331668579101562500e+03
4.971031358839091466e-05,-6.829864000000002306e+02,2.014605227094385981e-05,-1.763042968750000000e+03,7.275085439110738964e-05,-2.627945199999999659e+03,4.776909111423384327e-05,-3.138844482421875000e+03,2.482935498267817764e-04,1.477702255999999807e+03,2.634344746847792212e-04,1.447408935546875000e+03
5.908961803903083109e-05,-4.621086000000000240e+02,2.537479866187584884e-05,-1.502942382812500000e+03,9.668205649344534551e-05,-2.411524799999999686e+03,6.083521893879561019e-05,-2.900824462890625000e+03,2.741574612670710591e-04,1.597851143999999749e+03,2.876262516532263882e-04,1.563149291992187500e+03
6.284133981928675429e-05,-2.412308000000002721e+02,3.383306488250113178e-05,-1.242841796875000000e+03,1.100835296707546133e-04,-2.195104399999999714e+03,7.927904567507411285e-05,-2.662804443359375000e+03,3.172639803342211648e-04,1.718000031999999919e+03,2.967849854188968958e-04,1.678889770507812500e+03
6.002754848409468992e-05,-2.035300000000052023e+01,4.202220445065197696e-05,-9.827412109375000000e+02,1.608176781277110775e-04,-1.978683999999999742e+03,9.087470895346331579e-05,-2.424784423828125000e+03,3.310580664357090533e-04,1.838148919999999862e+03,3.144970442284671965e-04,1.794630126953125000e+03
7.503443560511835562e-05,2.005247999999996864e+02,5.082649065303011815e-05,-7.226406250000000000e+02,1.349719798571860912e-04,-1.762263599999999769e+03,1.181413229667771075e-04,-2.186764404296875000e+03,3.034698942327338726e-04,1.958297807999999804e+03,3.287530915629993580e-04,1.910370483398437500e+03
7.315857471499054309e-05,4.214025999999998930e+02,5.724708364777748897e-05,-4.625400390625000000e+02,1.522024453708694064e-04,-1.545843199999999797e+03,1.294010127917007125e-04,-1.948744384765625000e+03,2.638118966909551292e-04,2.078446695999999520e+03,3.369607634267296828e-04,2.026110839843750000e+03
9.097925317120619186e-05,6.422803999999996449e+02,6.063039013602760350e-05,-2.024394531250000000e+02,1.569886857913366913e-04,-1.329422799999999825e+03,1.510797288010421206e-04,-1.710724609375000000e+03,3.120911980461638503e-04,2.198595583999999690e+03,3.590799709748730370e-04,2.141851318359375000e+03
8.816546183601407327e-05,8.631581999999993968e+02,6.443660993530898320e-05,5.766113281250000000e+01,1.828343840618620029e-04,-1.113002399999999398e+03,1.700697280830418690e-04,-1.472704589843750000e+03,3.258852841476504920e-04,2.318744471999999405e+03,3.727304444674132229e-04,2.257591552734375000e+03
9.754476628665386772e-05,1.084035999999999603e+03,6.955001633232336185e-05,3.177617187500000000e+02,2.077228342482934672e-04,-8.965819999999994252e+02,1.865809442729221622e-04,-1.234684570312500000e+03,3.465764132998835445e-04,2.438893359999999575e+03,3.686704129330565963e-04,2.373332031250000000e+03
7.784822694031060973e-05,1.304913799999999810e+03,7.604750265634914637e-05,5.778623046875000000e+02,2.201670593415092265e-04,-6.801615999999994528e+02,2.040584657360015397e-04,-9.966645507812500000e+02,3.207125018595925270e-04,2.559042247999999290e+03,3.738536470121689935e-04,2.489072265625000000e+03
8.441374005575816362e-05,1.525791599999999107e+03,7.850808919325831688e-05,8.379628906250000000e+02,2.077228342482934672e-04,-4.637411999999994805e+02,2.127131999220456689e-04,-7.586445312500000000e+02,3.810616285536018834e-04,2.679191135999999460e+03,3.686696352671423472e-04,2.604812744140625000e+03
1.012964880669097909e-04,1.746669399999999314e+03,8.642793985961738320e-05,1.098063476562500000e+03,2.211243074256027214e-04,-2.473207999999995081e+02,2.229224251997579352e-04,-5.206245117187500000e+02,3.258852841476517388e-04,2.799340023999999630e+03,3.618447830709259740e-04,2.720553222656250000e+03
9.848269673171784852e-05,1.967547199999999521e+03,8.769684204202851977e-05,1.358164550781250000e+03,2.192098112574157045e-04,-3.090039999999953579e+01,2.306948806580985396e-04,-2.826044921875000000e+02,2.758817220297570113e-04,2.919488911999999345e+03,3.462055843720270964e-04,2.836293457031250000e+03
1.012964880669097909e-04,2.188424999999999727e+03,9.527083497595206893e-05,1.618265136718750000e+03,2.335685325188184536e-04,1.855200000000004366e+02,2.270817392017888535e-04,-4.458447265625000000e+01,2.896758081312459298e-04,3.039637799999999515e+03,3.434415025565736609e-04,2.952033935546875000e+03
8.441374005575850244e-05,2.409302799999999934e+03,1.013069613243073713e-04,1.878365722656250000e+03,2.029365938278258842e-04,4.019404000000004089e+02,2.279220046567445850e-04,1.934355468750000000e+02,2.707089397416990464e-04,3.159786687999999231e+03,3.166567174253754127e-04,3.067774169921875000e+03
1.097378620724855910e-04,2.630180599999999231e+03,1.021143412817307049e-04,2.138466308593750000e+03,2.144235708369481215e-04,6.183608000000003813e+02,2.176707661062845525e-04,4.314555664062500000e+02,2.465692890640953363e-04,3.279935575999999401e+03,3.087078994163346200e-04,3.183514648437500000e+03
1.191171665231254126e-04,2.851058399999999438e+03,1.024219145988443461e-04,2.398566894531250000e+03,2.019793457437323622e-04,8.347812000000003536e+02,2.024619613715856635e-04,6.694755859375000000e+02,2.965728511819899012e-04,3.400084463999999571e+03,2.850348470274557521e-04,3.299255126953125000e+03
1.116137229626140134e-04,3.071936199999999644e+03,1.095729942217366369e-04,2.658667480468750000e+03,1.924068649027971961e-04,1.051201600000000326e+03,1.903201255474752012e-04,9.074956054687500000e+02,2.207053776238056199e-04,3.520233351999999286e+03,2.490917643485285934e-04,3.414995361328125000e+03
1.163033751879334702e-04,3.292813999999998941e+03,1.101881408559639329e-04,2.918768066406250000e+03,1.732619032209268368e-04,1.267622000000000298e+03,1.786824489963381778e-04,1.145515625000000000e+03,2.172568560984344745e-04,3.640382239999999456e+03,2.172969506741592011e-04,3.530735839843750000e+03
1.256826796385732646e-04,3.513691799999999148e+03,1.113799874597793147e-04,3.178868652343750000e+03,1.445444606981212844e-04,1.484042400000000271e+03,1.623812991701968514e-04,1.383535644531250000e+03,2.000142484715738413e-04,3.760531127999999171e+03,1.963012447450076159e-04,3.646476074218750000e+03
1.284964709737651935e-04,3.734569599999999355e+03,1.141865939784413232e-04,3.438969238281250000e+03,1.512451972867759115e-04,1.700462800000000243e+03,1.491891315273917180e-04,1.621555664062500000e+03,1.655290332178542014e-04,3.880680015999999341e+03,1.702947858241241215e-04,3.762216552734375000e+03
1.313102623089574205e-04,3.955447399999999561e+03,1.211454402781375899e-04,3.699069824218750000e+03,1.273139951844379420e-04,1.916883200000000215e+03,1.338122737017016556e-04,1.859575683593750000e+03,1.500106863536803878e-04,4.000828903999999511e+03,1.550886785129684971e-04,3.877957031250000000e+03
1.219309578583173414e-04,4.176325199999999313e+03,1.216068002538080585e-04,3.959170410156250000e+03,1.100835296707546133e-04,2.133303600000000188e+03,1.165028053296134108e-04,2.097595703125000000e+03,1.379408610148790478e-04,4.120977791999999681e+03,1.319328206145032125e-04,3.993697265625000000e+03
1.378757754244049744e-04,4.397202999999999520e+03,1.244518534371092907e-04,4.219270996093750000e+03,9.381031224116479297e-05,2.349724000000000160e+03,9.574844501337534419e-05,2.335615722656250000e+03,1.155254710999603141e-04,4.241126679999999396e+03,1.048900588940076655e-04,4.109437988281250000e+03
1.275585405287012262e-04,4.618080799999999726e+03,1.329101196577345669e-04,4.479371582031250000e+03,8.998131990479071841e-05,2.566144400000000132e+03,8.007713358470128326e-05,2.573635253906250000e+03,1.120769495745892229e-04,4.361275568000000021e+03,8.847398707369345686e-05,4.225178222656250000e+03
1.303723318638942393e-04,4.838958599999999933e+03,1.400611992806268576e-04,4.739472167968750000e+03,7.849434289566816945e-05,2.782564800000000105e+03,6.297802504390067496e-05,2.811655761718750000e+03,6.379764821938155891e-05,4.481424455999999736e+03,7.352672167940734220e-05,4.340918457031250000e+03
1.275585405287012262e-04,5.059836399999998321e+03,1.485963588305305543e-04,4.999572753906250000e+03,5.073414845695668789e-05,2.998985200000000987e+03,4.755892718671661252e-05,3.049675292968750000e+03,4.827930135520729131e-05,4.601573343999999452e+03,5.676480886950138819e-05,4.456658691406250000e+03
1.425654276497248919e-04,5.280714199999998527e+03,1.540173385446585877e-04,5.259673339843750000e+03,4.977690037286274573e-05,3.215405600000000049e+03,3.537524822345855128e-05,3.287695800781250000e+03,5.345208364326562898e-05,4.721722232000000076e+03,4.389139202484011130e-05,4.572399414062500000e+03
1.631998974411324424e-04,5.501591999999998734e+03,1.638981313569344664e-04,5.519773925781250000e+03,4.211891570011498963e-05,3.431826000000000931e+03,2.466174051113308478e-05,3.525715332031250000e+03,4.310651906714969904e-05,4.841871119999999792e+03,3.551055535867969501e-05,4.688139648437500000e+03
2.007171152436915931e-04,5.722469799999998941e+03,1.798534971822049119e-04,5.779874511718750000e+03,2.488845018643137287e-05,3.648246399999999994e+03,1.756158403492360644e-05,3.763735839843750000e+03,2.413965067760383200e-05,4.962020007999999507e+03,2.350090281644982257e-05,4.803879882812500000e+03
1.894619499029238506e-04,5.943347599999999147e+03,1.995381894774783031e-04,6.039975097656250000e+03,1.244422509321578977e-05,3.864666800000000876e+03,1.092342850578296915e-05,4.001755371093750000e+03,1.896686838954572473e-05,5.082168895999999222e+03,1.961280306450047934e-05,4.919620117187500000e+03
1.885240194578614555e-04,6.164225399999999354e+03,2.032290692828420521e-04,6.300075683593750000e+03,1.244422509321568643e-05,4.081087199999999939e+03,5.629790097320008038e-06,4.239775878906250000e+03,5.172782288057963275e-06,5.202317783999999847e+03,1.175045140822491129e-05,5.035360839843750000e+03
1.547585234355566017e-04,6.385103199999997742e+03,1.829676770179805752e-04,6.560176269531250000e+03,2.871744252280566935e-06,4.297507600000000821e+03,3.277028551734890068e-06,4.477795410156250000e+03,3.448521525371975516e-06,5.322466671999999562e+03,6.393627972122377951e-06,5.151101074218750000e+03
1.688274801115163272e-04,6.605980999999997948e+03,1.763932973646763702e-04,6.820276855468750000e+03,1.914496168187028389e-06,4.513927999999999884e+03,1.806574434214629255e-06,4.715815917968750000e+03,6.897043050743899364e-06,5.442615559999999277e+03,2.851200445500069340e-06,5.266841308593750000e+03
1.566343843256845633e-04,6.826858799999998155e+03,1.351015795421693199e-04,7.080377441406250000e+03,1.914496168187044482e-06,4.730348400000000765e+03,6.722109849712595716e-07,4.953835449218750000e+03,1.724260762685987758e-06,5.562764447999999902e+03,2.764812096052920527e-06,5.382582031250000000e+03
1.425654276497248919e-04,7.047736599999998361e+03,2.122247919983179750e-05,7.340478027343750000e+03,3.828992336374056778e-06,4.946768799999999828e+03,3.781202304170153775e-07,5.191855957031250000e+03,1.724260762685987758e-06,5.682913335999999617e+03,6.912030240132301317e-07,5.498322265625000000e+03
7.784822694031029802e-05,7.268614399999998568e+03,1.038059945258557579e-06,7.600579589843750000e+03,0.000000000000000000e+00,5.163189200000000710e+03,2.520791193642223129e-07,5.429875488281250000e+03,1.724260762685974841e-06,5.803062223999999333e+03,4.320000675000105189e-07,5.614062500000000000e+03
2.251033068153541724e-05,7.489492199999998775e+03,7.689361797989051555e-08,7.860680175781250000e+03,9.572480840935184296e-07,5.379609599999999773e+03,8.402689024602892512e-08,5.667895996093750000e+03,5.172782288057963275e-06,5.923211111999999957e+03,1.728007560033075329e-07,5.729803222656250000e+03
2.251033068153541724e-05,7.710369999999999891e+03,7.689361797989051555e-08,8.120779785156250000e+03,9.572480840935184296e-07,5.596029999999999745e+03,8.402689024602892512e-08,5.905915039062500000e+03,5.172782288057963275e-06,6.043359999999999673e+03,1.728007560033075329e-07,5.845543457031250000e+03
0.000000000000000000e+00,7.710369999999999891e+03,0.000000000000000000e+00,8.120779785156250000e+03,0.000000000000000000e+00,5.596029999999999745e+03,0.000000000000000000e+00,5.905915039062500000e+03,0.000000000000000000e+00,6.043359999999999673e+03,0.000000000000000000e+00,5.845543457031250000e+03


==> sections/appendix/tikzpictures/histograms_A01_cvae/histograms_v_mag_7923.6_theta_80.0.csv <==
pdf_t1_target, bins_t1_target, pdf_t1_generated, bins_t1_generated, pdf_t2_target, bins_t2_target, pdf_t2_generated, bins_t2_generated, pdf_n_target, bins_n_target, pdf_n_generated, bins_n_generated
0.000000000000000000e+00,-3.924130000000000109e+03,0.000000000000000000e+00,-4.308843261718750000e+03,0.000000000000000000e+00,-5.062470000000000255e+03,0.000000000000000000e+00,-5.947152343750000000e+03,0.000000000000000000e+00,5.372610000000000241e+01,0.000000000000000000e+00,5.412044525146484375e+01
1.751575988684437161e-06,-3.924130000000000109e+03,7.896824593518858759e-08,-4.308843261718750000e+03,1.072654529743704487e-06,-5.062470000000000255e+03,4.249800271837810725e-08,-5.947152343750000000e+03,1.391231113434792696e-05,5.372610000000000241e+01,5.946384123440112861e-06,5.412044525146484375e+01
8.757879943422185806e-07,-3.687383400000000165e+03,7.896824593518858759e-08,-4.055576904296875000e+03,0.000000000000000000e+00,-4.869173999999999978e+03,2.124904545303629017e-07,-5.711847167968750000e+03,3.478077783586982672e-05,1.729527780000000234e+02,2.688799954343387699e-05,1.701573486328125000e+02
8.757879943422167806e-07,-3.450636800000000221e+03,1.579364918703771752e-07,-3.802310546875000000e+03,1.072654529743704530e-05,-4.675878000000000611e+03,3.824820244654029454e-07,-5.476542480468750000e+03,1.078204112911964073e-04,2.921794560000000160e+02,5.153531890451510717e-05,2.861942443847656250e+02
1.751575988684440338e-06,-3.213890199999999822e+03,7.896824593518858759e-08,-3.549044189453125000e+03,1.072654529743704487e-06,-4.482582000000000335e+03,8.074637272153789047e-07,-5.241237304687500000e+03,1.165156057501639148e-04,4.114061340000000655e+02,8.514533188754061499e-05,4.022311706542968750e+02
0.000000000000000000e+00,-2.977143600000000333e+03,4.738090188744722258e-07,-3.295777832031250000e+03,8.581236237949656229e-06,-4.289286000000000058e+03,1.359936086988099432e-06,-5.005932617187500000e+03,1.565135002614142135e-04,5.306328120000000581e+02,1.182382854990773977e-04,5.182680664062500000e+02
2.627363983026655636e-06,-2.740396999999999935e+03,7.501990595520630494e-07,-3.042511230468750000e+03,9.653890767693363469e-06,-4.095990000000000236e+03,2.294892146792417884e-06,-4.770627441406250000e+03,1.756429280711426107e-04,6.498594900000000507e+02,1.464189077236976056e-04,6.343049316406250000e+02
4.378939971711092585e-06,-2.503650399999999991e+03,1.066070292467562468e-06,-2.789245117187500000e+03,7.508581708205932048e-06,-3.902694000000000415e+03,3.994820545170822562e-06,-4.535322265625000000e+03,1.686867725039686481e-04,7.690861680000000433e+02,1.719281192205972459e-04,7.503418579101562500e+02
7.006303954737748645e-06,-2.266903800000000047e+03,1.974208051452797309e-06,-2.535978515625000000e+03,2.145309059487414142e-05,-3.709398000000000138e+03,6.927181630385272934e-06,-4.300017578125000000e+03,2.260750559331538669e-04,8.883128460000000359e+02,1.882159473034465008e-04,8.663787231445312500e+02
4.378939971711092585e-06,-2.030157200000000103e+03,3.395631301933717539e-06,-2.282712402343750000e+03,2.252574512461784866e-05,-3.516102000000000317e+03,1.155946873291284964e-05,-4.064712646484375000e+03,2.486825615264687305e-04,1.007539524000000029e+03,2.148452883780869744e-04,9.824156494140625000e+02
1.226103192079105822e-05,-1.793410600000000159e+03,5.409324846560417912e-06,-2.029445800781250000e+03,3.110698136256743204e-05,-3.322806000000000495e+03,1.517180271194811398e-05,-3.829407714843750000e+03,2.521606393100562539e-04,1.126766202000000249e+03,2.361318529646298011e-04,1.098452636718750000e+03
9.633667937764403010e-06,-1.556664000000000215e+03,7.383530994940132986e-06,-1.776179443359375000e+03,5.577803554667276972e-05,-3.129510000000000218e+03,2.430888277656672569e-05,-3.594102783203125000e+03,2.556387170936432352e-04,1.245992880000000241e+03,2.488002406966737770e-04,1.214489501953125000e+03
7.006303954737734245e-06,-1.319917400000000271e+03,1.121349092279677782e-05,-1.522913085937500000e+03,7.723112614154690775e-05,-2.936214000000000397e+03,3.506085224266193952e-05,-3.358797851562500000e+03,3.008537282802739923e-04,1.365219558000000234e+03,2.703448333903163913e-04,1.330526367187500000e+03
1.663997189250215081e-05,-1.083170799999999872e+03,1.389841128459319120e-05,-1.269646728515625000e+03,6.114130819539115346e-05,-2.742918000000000575e+03,4.632287102527575854e-05,-3.123492675781250000e+03,2.538996782018496903e-04,1.484446236000000226e+03,2.849094547084182901e-04,1.446563354492187500e+03
1.663997189250215081e-05,-8.464241999999999280e+02,1.859702191773691081e-05,-1.016380371093750000e+03,7.937643520103432901e-05,-2.549622000000000298e+03,6.106969326910207253e-05,-2.888187744140625000e+03,3.304173894407633335e-04,1.603672914000000219e+03,3.009388432673311235e-04,1.562600219726562500e+03
1.926733587552880602e-05,-6.096775999999999840e+02,2.258491833746393380e-05,-7.631140136718750000e+02,8.581236237949636239e-05,-2.356326000000000477e+03,7.653898230873544312e-05,-2.652882812500000000e+03,2.956366116048935204e-04,1.722899592000000212e+03,2.902522788838334650e-04,1.678637084960937500e+03
3.240415579066207869e-05,-3.729310000000000400e+02,2.775733844621878956e-05,-5.098476562500000000e+02,1.126287256230892501e-04,-2.163030000000000200e+03,9.022335338225726052e-05,-2.417577880859375000e+03,2.973756504966870110e-04,1.842126270000000204e+03,3.077470244294499787e-04,1.794674072265625000e+03
1.576418389815993466e-05,-1.361844000000000960e+02,3.079761591472355040e-05,-2.565812988281250000e+02,1.137013801528329471e-04,-1.969734000000000378e+03,1.138947654566413133e-04,-2.182272949218750000e+03,3.356345061161438597e-04,1.961352948000000197e+03,3.109356662395563391e-04,1.910710937500000000e+03
3.065257980197764640e-05,1.005621999999998479e+02,3.498289922689853471e-05,-3.314941406250000000e+00,1.351544707477067802e-04,-1.776438000000000557e+03,1.320414314454419866e-04,-1.946968017578125000e+03,3.199831560900023896e-04,2.080579626000000189e+03,3.163649752675751626e-04,2.026747802734375000e+03
3.765888375671532136e-05,3.373087999999997919e+02,3.683872224010919903e-05,2.499516601562500000e+02,1.490989796343752895e-04,-1.583142000000000280e+03,1.458531453294736489e-04,-1.711663085937500000e+03,3.338954672243503148e-04,2.199806304000000182e+03,3.213633867536877433e-04,2.142784667968750000e+03
3.765888375671547043e-05,5.740554000000001906e+02,4.055015519867358393e-05,5.032177734375000000e+02,1.737700338184801460e-04,-1.389846000000000458e+03,1.638301404429098060e-04,-1.476357910156250000e+03,2.973756504966870110e-04,2.319032982000000175e+03,3.133486924742313537e-04,2.258821533203125000e+03
4.991991567750635417e-05,8.108019999999996799e+02,4.303773552167098227e-05,7.564843750000000000e+02,1.887871972348924472e-04,-1.196550000000000182e+03,1.820614436455317872e-04,-1.241053222656250000e+03,3.147660394146219176e-04,2.438259660000000167e+03,3.208463097034003060e-04,2.374858398437500000e+03
4.816833968882210484e-05,1.047548600000000079e+03,4.919716979313269587e-05,1.009750488281250000e+03,2.016590515918169476e-04,-1.003254000000000360e+03,2.028858859855904822e-04,-1.005748046875000000e+03,3.147660394146219176e-04,2.557486338000000160e+03,3.205877711782565060e-04,2.490895263671875000e+03
4.554097570579527344e-05,1.284295199999999568e+03,5.211909255835385133e-05,1.263017089843750000e+03,2.306207238948965112e-04,-8.099580000000005384e+02,2.116825515402413315e-04,-7.704433593750000000e+02,2.573777559854366717e-04,2.676713016000000152e+03,3.249822423456935616e-04,2.606932128906250000e+03
4.816833968882192188e-05,1.521041799999999967e+03,5.906819101968420553e-05,1.516283203125000000e+03,2.359839965436161214e-04,-6.166620000000002619e+02,2.264293584835185284e-04,-5.351381835937500000e+02,2.695510282279911605e-04,2.795939694000000145e+03,3.123145383736563706e-04,2.722969238281250000e+03
6.568409957566650906e-05,1.757788400000000365e+03,6.163477536635632520e-05,1.769549804687500000e+03,2.649456688466950345e-04,-4.233660000000008949e+02,2.284272386201401269e-04,-2.998330078125000000e+02,2.834633393623390858e-04,2.915166372000000138e+03,3.111942047647000848e-04,2.839006103515625000e+03
6.568409957566625156e-05,1.994534999999999854e+03,6.972889394435982809e-05,2.022815917968750000e+03,2.649456688466950345e-04,-2.300700000000006185e+02,2.324215768668098708e-04,-6.452832031250000000e+01,2.556387170936432352e-04,3.034393050000000130e+03,3.097291531222188046e-04,2.955042968750000000e+03
5.955358361527097571e-05,2.231281600000000253e+03,6.957109173319657512e-05,2.276082519531250000e+03,2.316933784246401947e-04,-3.677400000000034197e+01,2.346319598924267037e-04,1.707768554687500000e+02,2.538996782018496903e-04,3.153619728000000123e+03,3.019729973679061066e-04,3.071079833984375000e+03
5.605043163790187396e-05,2.468028199999999742e+03,7.253226397270045840e-05,2.529348632812500000e+03,2.156035604784856466e-04,1.565219999999999345e+02,2.261318724644898620e-04,4.060815429687500000e+02,2.330312115003278295e-04,3.272846406000000115e+03,2.888737120939558335e-04,3.187116699218750000e+03
6.042937160961319863e-05,2.704774800000000141e+03,7.707308232871720667e-05,2.782615234375000000e+03,2.198941785974594591e-04,3.498179999999993015e+02,2.165702712573458716e-04,6.413867187500000000e+02,2.104237059070124239e-04,3.392073084000000108e+03,2.789624816953089692e-04,3.303153564453125000e+03
7.181461553606177813e-05,2.941521399999999630e+03,8.335090323700090626e-05,3.035881347656250000e+03,2.467105418410520351e-04,5.431139999999995780e+02,1.984231746921073856e-04,8.766914062500000000e+02,1.825990836383165733e-04,3.511299762000000101e+03,2.436294701937986992e-04,3.419190673828125000e+03
7.269040353040426533e-05,3.178268000000000029e+03,8.192963413529107922e-05,3.289147949218750000e+03,1.984410880025862765e-04,7.364099999999998545e+02,1.888615159865865401e-04,1.111996582031250000e+03,1.791210058547295920e-04,3.630526440000000093e+03,2.244976193331607811e-04,3.535227539062500000e+03
8.319985946251060157e-05,3.415014599999999518e+03,8.935248414274422674e-05,3.542414062500000000e+03,1.984410880025853279e-04,9.297059999999992215e+02,1.697370228572021519e-04,1.347301269531250000e+03,2.104237059070124239e-04,3.749753118000000086e+03,2.026942037127041026e-04,3.651264404296875000e+03
9.020616341724833074e-05,3.651761199999999917e+03,9.436714485944370807e-05,3.795680664062500000e+03,1.705520702292490413e-04,1.123001999999999498e+03,1.522703437399487269e-04,1.582606445312500000e+03,1.512963835860337415e-04,3.868979796000000078e+03,1.822696602263474558e-04,3.767301269531250000e+03
8.757879943422202111e-05,3.888507800000000316e+03,1.006844165108253551e-04,4.048946777343750000e+03,1.598255249318127481e-04,1.316297999999999774e+03,1.300441581725821050e-04,1.817911621093750000e+03,1.512963835860331723e-04,3.988206474000000071e+03,1.555540126281594181e-04,3.883338134765625000e+03
9.546089138330199353e-05,4.125254399999999805e+03,1.058173475486321331e-04,4.302213378906250000e+03,1.501716341641186477e-04,1.509593999999999141e+03,1.204818377066019220e-04,2.053216308593750000e+03,1.269498391009248452e-04,4.107433152000000518e+03,1.310787564592415407e-04,3.999375000000000000e+03
1.121008632758037479e-04,4.362000999999999294e+03,1.131613873411864516e-04,4.555479980468750000e+03,1.319365071584756484e-04,1.702889999999999418e+03,9.923304226567947162e-05,2.288521484375000000e+03,9.043002237326154135e-05,4.226659830000000511e+03,1.127225597953241049e-04,4.115412109375000000e+03
1.103492872871193292e-04,4.598747599999999693e+03,1.211376395829477361e-04,4.808746582031250000e+03,1.137013801528332182e-04,1.896185999999999694e+03,7.896145290348284291e-05,2.523826171875000000e+03,8.695194458967456003e-05,4.345886508000000504e+03,9.350496332734396538e-05,4.231449218750000000e+03
1.208587432192259365e-04,4.835494200000000092e+03,1.310081937187915538e-04,5.062012207031250000e+03,1.008295257959082299e-04,2.089481999999999061e+03,6.404435719829177699e-05,2.759130859375000000e+03,5.043212786201124942e-05,4.465113186000000496e+03,7.842318762518725548e-05,4.347485839843750000e+03
1.243618951965957497e-04,5.072240800000000490e+03,1.417478648132796195e-04,5.315278808593750000e+03,1.104834165636015713e-04,2.282777999999999338e+03,5.146518808725389084e-05,2.994436523437500000e+03,8.173482791429408805e-05,4.584339864000000489e+03,5.748161114945044453e-05,4.463522949218750000e+03
1.348713511287013948e-04,5.308987399999999070e+03,1.584891168135109515e-04,5.568545410156250000e+03,8.581236237949636239e-05,2.476073999999999614e+03,3.557090208838274557e-05,3.229741210937500000e+03,4.521501118663077067e-05,4.703566542000000481e+03,4.860534499227833592e-05,4.579560058593750000e+03
1.515113230212035151e-04,5.545733999999999469e+03,1.777580356592016670e-04,5.821812011718750000e+03,8.688501690924047959e-05,2.669369999999999891e+03,2.532875706050557888e-05,3.465045898437500000e+03,5.217116675380474008e-05,4.822793220000000474e+03,3.671239332783491217e-05,4.695596679687500000e+03
1.410018670890968943e-04,5.782480599999999868e+03,2.036983940311168579e-04,6.075077636718750000e+03,5.363272648718522649e-05,2.862665999999999258e+03,1.738171918058368582e-05,3.700351562500000000e+03,2.434654448510887938e-05,4.942019898000000467e+03,2.447503187554441178e-05,4.811633789062500000e+03
2.005554507043676464e-04,6.019227200000000266e+03,2.387602614278278154e-04,6.328344238281250000e+03,4.076087213026096322e-05,3.055961999999999534e+03,1.113449981739101449e-05,3.935656250000000000e+03,1.217327224255443969e-05,5.061246576000000459e+03,1.947652791570584477e-05,4.927670410156250000e+03
2.119406946308180961e-04,6.255973800000000665e+03,2.716110200697912052e-04,6.581610839843750000e+03,3.110698136256743204e-05,3.249257999999998901e+03,6.544705999535177912e-06,4.170960937500000000e+03,1.739038891793491294e-06,5.180473254000000452e+03,1.111717997163812956e-05,5.043707519531250000e+03
2.749974302234560594e-04,6.492720399999999245e+03,2.943549879696465035e-04,6.834877441406250000e+03,2.574370871384890939e-05,3.442553999999999178e+03,4.377285196698111513e-06,4.406265625000000000e+03,5.217116675380473669e-06,5.299699932000000445e+03,8.100856743700662389e-06,5.159744140625000000e+03
2.688669142630605870e-04,6.729466999999999643e+03,3.235325917214521290e-04,7.088143066406250000e+03,1.608981794615557134e-05,3.635849999999999454e+03,1.572429363524685531e-06,4.641571289062500000e+03,1.043423335076094734e-05,5.418926610000000437e+03,4.136607698910976413e-06,5.275781250000000000e+03
3.187868299405669480e-04,6.966213600000000042e+03,3.228218781931403779e-04,7.341409667968750000e+03,1.501716341641186410e-05,3.829145999999999731e+03,6.374713635910886257e-07,4.876875976562500000e+03,3.478077783586982587e-06,5.538153288000000430e+03,2.326851621970771184e-06,5.391818359375000000e+03
3.546941377085977964e-04,7.202960200000000441e+03,7.766519501050723638e-05,7.594676269531250000e+03,1.072654529743714694e-05,4.022442000000000007e+03,3.824812307794465831e-07,5.112180664062500000e+03,1.739038891793491294e-06,5.657379966000000422e+03,1.034151924727744103e-06,5.507854980468750000e+03
3.170352539518849280e-04,7.439706800000000840e+03,4.896026528369546810e-06,7.847942871093750000e+03,6.435927178462227348e-06,4.215737999999998465e+03,8.499618181214516597e-08,5.347486328125000000e+03,3.478077783586982587e-06,5.776606644000000415e+03,2.585390691078635002e-07,5.623892089843750000e+03
1.226103192079103417e-04,7.676453399999999419e+03,2.369049661743356845e-07,8.101209472656250000e+03,8.581236237949596936e-06,4.409033999999998741e+03,1.274942727182177357e-07,5.582791015625000000e+03,1.739038891793491294e-06,5.895833322000000408e+03,8.617932706064533752e-08,5.739928710937500000e+03
1.226103192079103417e-04,7.913199999999999818e+03,2.369049661743356845e-07,8.354475585937500000e+03,8.581236237949596936e-06,4.602329999999999927e+03,1.274942727182177357e-07,5.818095703125000000e+03,1.739038891793491294e-06,6.015060000000000400e+03,8.617932706064533752e-08,5.855965820312500000e+03
0.000000000000000000e+00,7.913199999999999818e+03,0.000000000000000000e+00,8.354475585937500000e+03,0.000000000000000000e+00,4.602329999999999927e+03,0.000000000000000000e+00,5.818095703125000000e+03,0.000000000000000000e+00,6.015060000000000400e+03,0.000000000000000000e+00,5.855965820312500000e+03


==> sections/methods/data-based_model/tikzpictures/v_mag_histogram.csv <==
counts,edges
4.219706620677491e-9,4350.0
0.0,4450.0
4.219706620677491e-9,4550.0
1.6878826482709964e-8,4650.0
8.439413241354982e-9,4750.0
2.9537946344742435e-8,4850.0
5.485618606880738e-8,4950.0
9.283354565490479e-8,5050.0
1.8566709130980958e-7,5150.0
3.038188766887793e-7,5250.0
5.991983401362037e-7,5350.0
9.789719359971778e-7,5450.0
1.3798440649615394e-6,5550.0
2.4643086664756545e-6,5650.0
3.911668037368034e-6,5750.0
6.0046425212240695e-6,5850.0
9.734863173902972e-6,5950.0
1.4422957229475664e-5,6050.0
2.124200312849049e-5,6150.0
3.112033632749649e-5,6250.0
4.271609012111824e-5,6350.0
6.00084478526546e-5,6450.0
8.080316207935327e-5,6550.0
0.00010593995441872908,6650.0
0.00013781561823132684,6750.0
0.00017278432699688122,6850.0
0.000214158550412624,6950.0
0.000260292602896491,7050.0
0.00030769678707318196,7150.0
0.00035651035326117914,7250.0
0.0004079823346202032,7350.0
0.0004579183427693006,7450.0
0.0004978747447604958,7550.0
0.0005336789554369443,7650.0
0.0005578367758403229,7750.0
0.0005727112416782111,7850.0
0.0005766693264884065,7950.0
0.0005674745857619503,8050.0
0.0005464098103115283,8150.0
0.0005157873993652717,8250.0
0.0004768732649093839,8350.0
0.0004342879856935067,8450.0
0.00038260501900344877,8550.0
0.0003330487844502123,8650.0
0.00028301994275546,8750.0
0.00023539211412787315,8850.0
0.00019233844747710072,8950.0
0.0001523736060726642,9050.0
0.00011776357236986741,9150.0
9.269851504304311e-5,9250.0
6.858289170587125e-5,9350.0
5.1649209037092486e-5,9450.0
3.6454045496032845e-5,9550.0
2.5465929455788658e-5,9650.0
1.7726987513466137e-5,9750.0
1.2186512720516593e-5,9850.0
8.08917759183875e-6,9950.0
5.2113376765367015e-6,10050.0
3.536114148127737e-6,10150.0
2.0507774176492605e-6,10250.0
1.2870105193066347e-6,10350.0
8.186230844114332e-7,10450.0
4.515086084124915e-7,10550.0
2.4474298399929445e-7,10650.0
1.0549266551693727e-7,10750.0
6.329559931016236e-8,10850.0
3.375765296541993e-8,10950.0
8.439413241354982e-9,11050.0
0.0,11150.0
0.0,11250.0
0.0,11350.0
0.0,11450.0
0.0,11550.0
0.0,11650.0
4.219706620677491e-9,11750.0


==> sections/results/application/aerodynamic_coefficients/tikzpictures/cl_cd_cVAE_A01_flat_and_bird.csv <==
AoA,c_l_cvae,c_d_cvae,c_l_over_c_d_cvae,c_l_bird_0.0,c_d_bird_0.0,c_l_over_c_d_bird_0.0,c_l_bird_0.2,c_d_bird_0.2,c_l_over_c_d_bird_0.2,c_l_bird_0.4,c_d_bird_0.4,c_l_over_c_d_bird_0.4,c_l_bird_0.6,c_d_bird_0.6,c_l_over_c_d_bird_0.6,c_l_bird_0.8,c_d_bird_0.8,c_l_over_c_d_bird_0.8,c_l_bird_1.0,c_d_bird_1.0,c_l_over_c_d_bird_1.0
0.0,4.123418133658227e-5,0.045830654510993954,0.0008997074507563693,0.0,0.1425261917881497,0.0,0.0,0.11402095343051977,0.0,0.0,0.08551571507288983,0.0,0.0,0.057010476715259883,0.0,0.0,0.028505238357629935,0.0,0.0,0.0,NaN
1.0,0.01484514270213785,0.047045489169103186,0.3155486947702374,0.004685377382636835,0.1453203350663358,0.032241718824127776,0.005750576209302559,0.11629121788103496,0.049449789193758,0.006815775035968281,0.08726210069573413,0.07810693281076919,0.007880973862634005,0.05823298351043332,0.13533522391518904,0.008946172689299727,0.02920386632513249,0.3063352156765887,0.01001137151596545,0.00017474913983168042,57.28996163076095
2.0,0.029852863365695766,0.0511106122038001,0.5840834628757624,0.009272846631140752,0.1535942750448651,0.06037234544342321,0.011495562083426381,0.12301780195779476,0.09344632972202109,0.013718277535712009,0.09244132887072443,0.14839983050110067,0.01594099298799764,0.06186485578365412,0.2576744548430606,0.01816370844028327,0.03128838269658378,0.5805256416230958,0.020386423892568895,0.0007119096095134637,28.636253282915327
3.0,0.04491970346131962,0.05738349723831978,0.7827982891102524,0.013675241621217228,0.1670350363393935,0.08187049807581034,0.01723472352388136,0.13395791142233698,0.12865775034028734,0.020794205426545486,0.1008807865052805,0.2061265196961667,0.024353687329209617,0.06780366158822401,0.35917953040812345,0.02791316923187375,0.03472653667116751,0.8037993968759138,0.03147265113453788,0.0016494117541110275,19.081136687728094
4.0,0.06024543319426404,0.06626246213533438,0.9091940029517593,0.01782486071037017,0.18516024168051687,0.09626721454126162,0.02297727742797129,0.14873777255584247,0.15448179055757102,0.028129694145572415,0.11231530343116804,0.2504529061154305,0.033282110863173536,0.07589283430649363,0.4385408868611172,0.038434527580774654,0.03947036518181919,0.9737565741722181,0.04358694429837577,0.0030478960571447777,14.300666256711967
5.0,0.0758818577803886,0.0775169847640861,0.9789062101851121,0.021678679957288324,0.2073692305590022,0.1045414495624516,0.028743820987190534,0.16689283194082397,0.17222921232100835,0.035808962017092744,0.1264164333226457,0.2832619231211776,0.04287410304699496,0.08594003470446747,0.49888393918423923,0.04993924407689716,0.04546363608628921,1.0984436876565113,0.05700438510679938,0.004987237468110973,11.430052302761323
6.0,0.09190083195477847,0.09076505809686591,1.0125133380810536,0.02521944909325309,0.23300120963926343,0.10823741701726908,0.03456578163948254,0.18791344102837448,0.183945232710965,0.043912114185711976,0.14282567241748556,0.3074525289638055,0.05325844673194142,0.09773790380659662,0.5449108754913449,0.06260477927817087,0.05265013519570767,1.1890715768432587,0.0719511118244003,0.007562366584818747,9.514364454222607
7.0,0.1081845396145618,0.106179470228145,1.0188837765163883,0.02845301268377967,0.26139118577372383,0.1088522269775781,0.04048269896402071,0.21128872650044664,0.1915989538795158,0.052512385244261744,0.16118626722716956,0.3257869677585676,0.06454207152450278,0.11108380795389237,0.5810214171924345,0.07657175780474382,0.06098134868061523,1.2556586474625555,0.08860144408498484,0.010878889407338114,8.144346427974597
8.0,0.1249120357552935,0.12352188699600873,1.0112542707457965,0.03140294008223829,0.2919161986465321,0.1075751884542134,0.04653811890482812,0.23654274866457584,0.19674295309225673,0.06167329772741793,0.18116929868261952,0.3404180408925685,0.07680847655000775,0.12579584870066324,0.6105803756114154,0.09194365537259759,0.07042239871870688,1.3056024368021681,0.1070788341951874,0.015048948736750603,7.115369722384214
9.0,0.1417094849588055,0.1423898222995028,0.9952220086400116,0.0341039045510374,0.32402741167909715,0.10525006009310238,0.05277507792606567,0.2632594582555234,0.20046792725236648,0.07144625130109393,0.20249150483194975,0.35283579605173104,0.09011742467612219,0.14172355140837603,0.6358676718201132,0.10878859805115046,0.08095559798480234,1.3438057498083475,0.1274597714261787,0.020187644561228648,6.313751514675039
10.0,0.15904919564873893,0.1632346826282284,0.9743590828119412,0.03659519721617959,0.3572669687669674,0.10243095616278297,0.05923206996988415,0.29109561056562827,0.20347977715909296,0.08186894272358872,0.22492425236428917,0.36398450528577553,0.10450581547729326,0.15875289416295016,0.6582923481698824,0.12714268823099784,0.09258153596161102,1.3733050214647293,0.14977956098470238,0.02641017776027196,5.671281819617712
11.0,0.1763647389156554,0.18593996922290257,0.9485036469175248,0.03891539820688459,0.39127132282841126,0.09945885613485303,0.06594010279383151,0.3197830061214296,0.20620264845716163,0.09296480738077846,0.24829468941444793,0.374413192646274,0.11998951196772537,0.1768063727074663,0.6786492484988261,0.14701421655467234,0.1053180560004846,1.3959070470688888,0.17403892114161923,0.033829739293502956,5.14455401597031
12.0,0.19398724690843866,0.21014738538873443,0.9231009300905532,0.04109872601667916,0.4257644777497595,0.09652925071131624,0.07292108688626348,0.3491227945886939,0.2088694522859006,0.10474344775584778,0.27248111142762815,0.38440627024404944,0.1365658086254321,0.1958394282665625,0.6973356174199435,0.1683881694950164,0.11919774510549676,1.4126791521599953,0.20021053036460068,0.04255606194443108,4.704630109478455
13.0,0.21183322149734019,0.23605393979956268,0.8973932893355276,0.0431731129630715,0.4605451573446739,0.09374349566933034,0.08018747616674099,0.3789750246532437,0.21159039765248724,0.11720183937041047,0.29740489196181347,0.3940817469319203,0.15421620257407992,0.2158347592703832,0.7145105037548113,0.19123056577774944,0.13426462657895302,1.4242810682923857,0.2282449289814189,0.05269449388752278,4.331475874284157
14.0,0.229295469266469,0.2628367787956338,0.8723873056013804,0.04515971969062197,0.4954715492305182,0.09114493003837724,0.08774286768335203,0.4092463271721017,0.21440111213619575,0.1303260156760821,0.32302110511368515,0.40345975421703395,0.17290916366881215,0.2367958830552686,0.7302034200841863,0.21549231166154226,0.15057066099685204,1.4311706559224544,0.2580754596542723,0.06434543893843554,4.010780933535846
15.0,0.24675109950607454,0.29176479515795567,0.8457192354975123,0.04707344172163412,0.5304463567068981,0.08874307670595405,0.0955831860709399,0.43987789032780833,0.2172948178861839,0.14409293042024565,0.34930942394871844,0.41250799589477927,0.19260267476955148,0.25874095756962856,0.7443841770498244,0.24111241911885725,0.1681724911905387,1.433720921965043,0.28962216346816305,0.0776040248114489,3.732050807568877
16.0,0.2643096949169951,0.322003648018121,0.8208282624863954,0.04892395262130635,0.5654038172843271,0.08652922234641326,0.10369810372590776,0.4708350324490102,0.22024296532594548,0.15847225483050917,0.3762662476136933,0.42117052973938324,0.21324640593511057,0.2816974627783766,0.7570050643405355,0.268020557039712,0.18712867794305973,1.4322794345892103,0.32279470814431344,0.09255989310774294,3.48741444384091
17.0,0.2814729304787602,0.3540008782198722,0.7951192999694638,0.05071691615670837,0.6002993966333237,0.08448603553684296,0.11207243509753922,0.5020989253913034,0.2232078768346242,0.17342795403837008,0.403898454149283,0.4293850403652949,0.23478347297920094,0.3056979829072628,0.7680242792129425,0.29613899192003185,0.20749751166524238,1.4271929795370055,0.35749451086086265,0.10929704042322204,3.2708526184841396
18.0,0.2982357981204939,0.3878573159127133,0.7689317331005596,0.05245512511263261,0.6351021848942214,0.08259320525148123,0.12068734908440537,0.5336604820650723,0.22615005821189746,0.18891957305617815,0.43221877923592317,0.43709246828689485,0.2571517970279509,0.33077707640677406,0.7774172255870528,0.3253840209997237,0.22933537357762493,1.4188130506155363,0.39361624497149644,0.12789367074847588,3.077683537175253
19.0,0.31403279404827267,0.4212869796851079,0.7454130063145966,0.0541394431186385,0.6697896309146532,0.08083051844906379,0.12952133609552047,0.5655161130724837,0.22903208786010198,0.2049032290724024,0.46124259523031447,0.44424177470011655,0.28028512204928435,0.35696907738814504,0.7851803974172263,0.3556670150261663,0.25269555954597545,1.4074921445600481,0.43104890800304824,0.14842204170380605,2.9042108776758235
20.0,0.3296515138893532,0.4572655803500522,0.7209191508291393,0.05576951467211167,0.7043440963770358,0.07917935985972717,0.13855093111173963,0.5976649373000722,0.23182041050900193,0.2213323475513676,0.4909857782231087,0.45079176906584867,0.3041137639909956,0.3843066191461452,0.7913310592117238,0.38689518043062354,0.27762746006918154,1.3935767749134533,0.46967659687025154,0.1709483009922181,2.7474774194546225
21.0,0.3450689786916476,0.49459805759231434,0.6976755638132326,0.05734426213711391,0.7387507149369616,0.07762329156190008,0.1477512296092291,0.630107035248747,0.2344859227780268,0.2381581970813443,0.5214633555605328,0.45671128094004354,0.32856516455345947,0.41281967587231855,0.7959048072482905,0.4189721320255747,0.30417599618410396,1.377400377681314,0.5093790994976899,0.19553231649588979,2.6050890646938014
22.0,0.35927410348056815,0.5326363318246553,0.6745204598601091,0.05886221247925942,0.772996125128064,0.07614813395022851,0.15709624567785926,0.6628424012947074,0.2370039173278724,0.25533027887645915,0.5526886774613509,0.46197848678438724,0.35356431207505895,0.4425349536279944,0.7989522842805173,0.4517983452736588,0.3323812297946378,1.359277554730762,0.5500323784722587,0.2222275059612812,2.475086853416296
23.0,0.3728600831403062,0.571418287470776,0.6525168887937899,0.06032170067049544,0.8070677542867039,0.07474180494772521,0.1665591596732282,0.6958703378752354,0.23935372814107658,0.272796618675961,0.5846729214637669,0.4665798751086279,0.3790340776786937,0.4734755050522984,0.8005357692935497,0.48527153668142653,0.3622780886408298,1.3395001019852875,0.5915089956841593,0.25108067222936137,2.355852365823753
24.0,0.3861124057491218,0.612323929033972,0.6305688663160184,0.06172099043006567,0.8409534317744782,0.073394064520112,0.1761124938885273,0.729189115199884,0.24151827038758203,0.2905039973469889,0.6174247986252899,0.470509117861483,0.40489550080545045,0.5056604820506958,0.8007260111832449,0.519287004263912,0.3938961654761016,1.3183347536177479,0.6336785077223737,0.2821318489015075,2.246036773904216
25.0,0.39821786174904966,0.6533678268585679,0.6094849568331292,0.06305834305195215,0.8746411895553424,0.07209624221334728,0.18572824424418305,0.7627957836504663,0.2434835747981648,0.308398145436414,0.65095037774559,0.4737659827535192,0.43106804662864484,0.5391049718407138,0.7995994641949064,0.5537379478208758,0.42725956593583775,1.2960223526137074,0.6764078490131067,0.3154141600309616,2.144506920509559
26.0,0.40987571670408585,0.6953983979617068,0.589411361753894,0.06433205542613021,0.9081191646304927,0.07084098423614535,0.1953779866853853,0.7966860709626443,0.2452383615158578,0.3264239179446404,0.6852529772947962,0.4763553443186466,0.45746984920389544,0.5738198836269476,0.7972359659486917,0.5885157804631506,0.46238678995909926,1.2727781010249193,0.7195617117224057,0.350953696291251,2.0503038415792965
27.0,0.4199302659986411,0.73796290575488,0.5690398023042694,0.06554048067426946,0.9413755545527573,0.06962203379649837,0.20503296988986863,0.8308543254860083,0.24677366850071408,0.34452545910546784,0.7203330964192594,0.4782863106222483,0.4840179483210669,0.6098118673525107,0.7937168399533183,0.6235104375366661,0.49929063828576165,1.2487925663445127,0.7630029267522653,0.38876940921901276,1.9626105055051504
28.0,0.4290577776581087,0.7820392442245196,0.5486397016860298,0.06668203940104635,0.9743985995280073,0.06843404684011935,0.2146642010275698,0.8652934845312734,0.24808253484521808,0.3626463626540932,0.7561883695345396,0.47957146296406905,0.5106285242806167,0.6470832545378058,0.7891233789465699,0.6586106859071402,0.5379781395410719,1.2242331751044295,0.8065928475336636,0.42887302454433807,1.8807264653463318
29.0,0.4384227957062347,0.8260383821941466,0.5307535402188983,0.06775522607033595,1.0071765773514303,0.06727244019962388,0.2242425282395414,0.8999950569297626,0.2491597331706698,0.38072983040874686,0.7928135365080947,0.4802261980612128,0.5372171325779522,0.685632016086427,0.7835356575738341,0.6937044347471576,0.5784504956647594,1.1992459855185147,0.8501917369163631,0.4712689752430914,1.8040477552714234
30.0,0.4463363660823171,0.870207541338894,0.5129079499766087,0.06875861292267943,1.0396978043329124,0.06613326741302114,0.23373872168525778,0.9349491144073411,0.2500015434887314,0.3987188304478361,0.8302004244817697,0.48026816018159185,0.5636989392104146,0.7254517345561984,0.7770316236892899,0.7286790479729929,0.6207030446306272,1.1739575861217515,0.8936591567355714,0.515954354705056,1.7320508075688776
31.0,0.4528220209582173,0.9152364866252478,0.4947595813491967,0.06969085267065803,1.0719506389338174,0.0650131173390352,0.24312355399257346,0.9701442891982119,0.2506055611516365,0.4165562553144889,0.8683379394626065,0.479716751259637,0.5899889566364043,0.7665315897270012,0.7696864219862455,0.7634216579583197,0.6647252399913959,1.1484770128003585,0.936854359280235,0.5629188902557903,1.6642794823505183
32.0,0.4591266345533827,0.9600987751129979,0.4782077078468788,0.07055068057854641,1.1039234866012795,0.06390903122802047,0.25236788040656516,1.005567776713502,0.25097053251982604,0.43418508023458385,0.9072120668257246,0.47859270848740904,0.6160022800626026,0.8088563569379471,0.7615719092504584,0.7978194798906213,0.7105006470501696,1.122897611990895,0.9796366797186401,0.612144937162392,1.6003345290410504
33.0,0.4642882260294904,1.0060044703421962,0.4615170605271376,0.07133691621173716,1.135604805123221,0.06281843462611679,0.2614427186613583,1.0412053427329055,0.2510962131399903,0.4515485211109795,0.9468058803425908,0.4769177404639606,0.6416543235606005,0.8524064179522758,0.7527563261454997,0.8317601260102218,0.7580069555619608,1.0972988043277028,1.0218659284598426,0.6636074931716459,1.539864963814583
34.0,0.4687822359581801,1.0513429500542972,0.4458889803122469,0.07204846498506308,1.1669831102097656,0.061739081186969656,0.2703193284674244,1.0770413348799368,0.2509832442944804,0.4685901919497857,0.9870995595501083,0.47471421440341405,0.666861055432147,0.8971577842202796,0.7433040956242902,0.8651319189145084,0.807216008890451,1.0717477222777891,1.0634027823968697,0.7172742335606224,1.48256096851274
35.0,0.47216830335019333,1.0973104316140228,0.43029601263854367,0.07268431956596698,1.1980469811754053,0.06066900606406629,0.27896929044611407,1.1130586982639203,0.2506330446734148,0.48525426132626115,1.0280704153524354,0.47200488806976315,0.6915392322064081,0.9430821324409508,0.7332757226738228,0.8978242030865554,0.8580938495294657,1.0463007089246426,1.1041091739667024,0.773105566617981,1.4281480067421142
36.0,0.4757211238060553,1.141788496478561,0.4166455742663788,0.07324356115550223,1.2287850666681954,0.059606487043417124,0.28736458431684875,1.1492389952177022,0.2500477146291166,0.5014856074781952,1.0696929237672088,0.46881268103754475,0.7156066306395418,0.9901468523167158,0.7227277741328844,0.9297276538008881,0.9106007808662226,1.021004674426559,1.143848676962235,0.8310547094157295,1.3763819204711738
37.0,0.47599708901785637,1.1881076859186526,0.40063463494036095,0.07372536065583618,1.2591860904219996,0.05855001196139969,0.2954776661322513,1.185562429072483,0.24922995102283757,0.5172299716086665,1.1119387677229668,0.46516048061518017,0.7389822770850815,1.0383151063734504,0.7117129208166331,0.9607345825614967,0.964691445023934,0.9958983128928451,1.1824868880379118,0.8910677836744176,1.3270448216204103
38.0,0.47678843538589094,1.233531000315576,0.38652326959266814,0.07412897972695497,1.2892388570197302,0.05749825125370117,0.30328154435388976,1.2220078719096155,0.24818297109654108,0.5324341089808245,1.1547768867995007,0.4610709783571109,0.7615866736077592,1.0875459016893863,0.7002800271921542,0.9907392382346941,1.0203149165792715,0.9710131863564894,1.2198918028616288,0.9530839314691567,1.2799416321930788
39.0,0.47768389546566137,1.278022772756221,0.37376790590004466,0.07445377173289473,1.3189322576601634,0.056450034715944085,0.31074985456225646,1.2585528962219616,0.2469104441260225,0.5470459373916182,1.1981735347837597,0.4565665335700695,0.7833420202209798,1.1377941733455579,0.6884742764305509,1.0196381030503416,1.0774148119073557,0.9463746848303195,1.255934185879703,1.0170354504691537,1.2348971565350515
40.0,0.47644576945646566,1.3228315046036867,0.3601711690403127,0.07469918257695696,1.348255275922662,0.0554043317396533,0.3178569325973818,1.295173810408079,0.24541642985911868,0.5610146826178064,1.242092344893496,0.45166906061715645,0.8041724326382312,1.1890108793789131,0.6763373208647977,1.047330182658656,1.1359294138643303,0.9220028726043218,1.2904879326790808,1.082847948349747,1.1917535925942102
41.0,0.4751317023485583,1.3678046554483039,0.3473680985482768,0.07486475142511026,1.3771969935247765,0.05436023443058976,0.32457788593031,1.3318456980124618,0.24370532293244154,0.5742910204355097,1.286494402500148,0.4463999371621391,0.8240041549407094,1.2411431069878338,0.6639074497545323,1.0737172894459093,1.1957918114755195,0.8979132313349937,1.3234304239511092,1.1504405159632054,1.1503684072210096
42.0,0.47229407630444153,1.412151083743687,0.3344501036336459,0.07495011131676914,1.40574659606791,0.053316943129306626,0.33088866307024817,1.3685424606149312,0.24178180260594107,0.5868272148237272,1.3313383251619522,0.4407799307905764,0.8427657665772063,1.294134189708973,0.6512197678408672,1.0987043183306853,1.2569300542559942,0.8741173103550568,1.3546428700841642,1.219725918803015,1.1106125148291928
43.0,0.4709043852900885,1.4551921876261995,0.32360288166352597,0.07495498966222168,1.4338933787663115,0.05227375394306598,0.3367661208173857,1.4052368642622686,0.2396507872672296,0.5985772519725499,1.3765803497582256,0.4348291417044275,0.8603883831277135,1.3479238352541825,0.6383063795036069,1.1221995142828778,1.3192673207501393,0.8506232941817977,1.3840106454380416,1.2906108062460964,1.0723687100246824
44.0,0.46692376628526194,1.4978948163723296,0.31171999607828227,0.07487920862609601,1.4616267521546527,0.05123004796930068,0.3421880891771249,1.441900589325427,0.2373173932449898,0.6094969697281538,1.422174426496202,0.42856695941985534,0.8768058502791827,1.4024482636669764,0.6251965744437528,1.1441147308302118,1.3827221008377513,0.8274364965577868,1.4114236113812404,1.3629959380085255,1.0355303137905698
45.0,0.4622720604502409,1.54074103476222,0.30003228967130263,0.07472268539638599,1.488936247769481,0.05018528194764901,0.3471334337577136,1.4785042836561897,0.2347868975389697,0.6195441821190412,1.468072319542898,0.4220120316088677,0.8919549304803687,1.4576403554296067,0.6119170117360568,1.1643656788416963,1.4472083913163152,0.8045597896116689,1.436776427203024,1.4367764272030237,1.0000000000000002
46.0,0.45698707214800194,1.583408439448537,0.2886097236586408,0.07448543233869467,1.515811523799817,0.049138980123317404,0.3515821154800198,1.515017618908019,0.23206470412761934,0.6286787986213449,1.514223714016221,0.41518224341757354,0.9057754817626699,1.5134298091244227,0.5984918998567207,1.182872164903995,1.5126359042326243,0.7819939759423324,1.45996884804532,1.5118419993408263,0.9656887748070742
47.0,0.45232999311790245,1.6250096810721268,0.2783552605172606,0.07416755703549086,1.5422423707021724,0.0480907271414952,0.3555152474354009,1.5514093498770796,0.22915631355681138,0.636862937835311,1.5605763290519865,0.40809470576949625,0.9182106282352209,1.569743308226894,0.5849431709139676,1.199558318635131,1.5789102874018006,0.7597381106491378,1.4809060090350412,1.5880772665767078,0.9325150861376619
48.0,0.4468372678061334,1.6649345168146634,0.2683812866472479,0.07376926221031531,1.568218716775281,0.04704016182258468,0.3589151487352909,1.5876473767110262,0.22606729554696228,0.6440610352602666,1.6070760366467713,0.40076575132320796,0.9292069217852422,1.6265046965825165,0.5712906478152928,1.2143528083102177,1.6459333565182617,0.7377897795807533,1.4994986948351936,1.6653620164540068,0.9004040442978399
49.0,0.44111844783559895,1.7051764303386416,0.2586937281017862,0.07329084553701155,1.5937306336898371,0.045986971692529445,0.361765395204217,1.6236988098251894,0.22280326438322967,0.6502399448714224,1.653666985960542,0.3932109369007732,0.938714494538628,1.6836351620958943,0.5575522035130566,1.2271890442058335,1.7136033382312463,0.716145339371548,1.515663593873039,1.743571514366599,0.8692867378162266
50.0,0.434340635105423,1.7448762644280984,0.24892345890657336,0.07273269933419703,1.6187683419685597,0.044930888162631036,0.3640508667764669,1.6595300373582553,0.2193698568758575,0.6553690342187368,1.700291732747951,0.38544505133807405,0.9466872016610067,1.7410534281376464,0.5437439117957742,1.2380053691032766,1.7818151235273418,0.6948001241859925,1.5293235365455464,1.8225768189170373,0.8390996311772801
51.0,0.4265703497563426,1.78338093414492,0.23919194244434985,0.0720953101453293,1.6433222164119217,0.04387168226980119,0.3657577914655067,1.695106794992448,0.2157727126963326,0.6594202727856842,1.7468913735729743,0.3774821278308509,0.9530827541058615,1.7986759521535005,0.529880189349707,1.2467452354260389,1.8504605307340272,0.6737486235015718,1.5404077167462162,1.9022451093145534,0.8097840331950071
52.0,0.41933208796066235,1.8207937894923358,0.23030180044582552,0.07137925820486103,1.667382791464905,0.042809160901888445,0.36687378578449814,1.7303942379566197,0.21201745691070403,0.6623683133641352,1.7934056844483341,0.3693354599619689,0.957862840943772,1.8564171309400488,0.5159739290160135,1.2533573685234092,1.9194285774317634,0.6529846347293777,1.548851896103046,1.982440023923478,0.7812856265067172
53.0,0.4118550066164317,1.8573721440462292,0.22174070389535291,0.07058521679111661,1.690940766520191,0.04174316344408376,0.36738789150584067,1.7653570150245355,0.20810968454487638,0.6641905662205647,1.8397732635288797,0.36101762069668136,0.9609932409352887,1.9141895120332242,0.502036624322811,1.257795915650013,1.9886057605375687,0.6325013939967669,1.5545985903647368,2.0630220090419127,0.7535540501027943
54.0,0.40340616365368537,1.8934052542660877,0.2130585424038298,0.06971395146666028,1.7139870111532112,0.04067355879188085,0.3672906086575536,1.799959344315026,0.20405494702844298,0.6648672658484468,1.8859316774768407,0.3525404837241838,0.9624439230393401,1.9719040106386554,0.48807848548754973,1.2600205802302336,2.0578763438004697,0.6122916879948372,1.5575972374211269,2.143848676962285,0.7265425280053609
55.0,0.3943308340766165,1.9301255363190908,0.20430320549441466,0.06876631920706286,1.7365125702845423,0.03960024268398755,0.36657392466447675,1.8341650906955935,0.19985874037405013,0.6643815301218906,1.9318176111066443,0.3439152466061735,0.9621891355793044,2.0294701315176953,0.4741085471702666,1.2599967410367183,2.1271226519287465,0.5923479494208899,1.5578043464941322,2.2247751723397977,0.7002075382097096
56.0,0.3863078680394543,1.9645249638638436,0.19664187279130366,0.06774326741911012,1.758508669265177,0.038523135315231515,0.3652313395526982,1.8679378445865207,0.195526494958693,0.6627194116862863,1.9773670199078641,0.3351524552670884,0.9602074838198744,2.0867961952292076,0.46013476831857464,1.2576955559534624,2.1962253705505512,0.5726623382181322,1.5551836280870506,2.3056545458718953,0.6745085168424265
57.0,0.3770521164153198,1.9986135093384279,0.18865684368366445,0.0666458328496293,1.7799667188802353,0.037442179195100754,0.3632578871462551,1.9012410019585086,0.19106356678193637,0.6598699414428809,2.0225152850367816,0.3262620294268285,0.9564819957395067,2.143789568115055,0.44616412448564224,1.2530940500361325,2.265063851193328,0.5532268105271961,1.5497061043327582,2.386338134271601,0.6494075931975106
58.0,0.36720327838101074,2.030643730266881,0.1808309714342409,0.06547514038624483,1.80087832026677,0.03635733722228706,0.3606501521960052,1.9340378453134588,0.18647523008400743,0.6558251640057655,2.0671973703601476,0.3172532886356698,0.9510001758155258,2.2003568954068364,0.43220269302707365,1.2461751876252862,2.3335164204535253,0.5340331770123514,1.5413501994350465,2.466675945500214,0.6248693519093276
59.0,0.35777930432055144,2.0622055357201794,0.1734935233774382,0.06423240175150415,1.8212352697413485,0.035268590949606646,0.3574062833915705,1.9662916254351253,0.18176667121413348,0.6505801650316368,2.111347981128902,0.308134978623364,0.9437540466717032,2.2564043368226785,0.4182557315949127,1.2369279283117696,2.401460692516455,0.5150731520055034,1.5301018099518358,2.546517048210232,0.6008606190275604
60.0,0.34863484355116303,2.093300941354902,0.16654788457005468,0.06291891409194543,1.8410295635331881,0.03417593901707662,0.353526002218404,1.997965643694085,0.17694298364648633,0.6441330903448627,2.154901723854982,0.2989152977206541,0.9347401784713212,2.311837804015879,0.4043277503497823,1.22534726659778,2.4687738841767755,0.49633839471952207,1.5159543547242385,2.625709964337673,0.5773502691896258
61.0,0.3380414430610659,2.1233892179713796,0.15919900138893062,0.06153605846380601,1.8602534024186717,0.033079395733827344,0.3490106076332803,2.0290233346897684,0.1720091640477082,0.6364851568027545,2.1977932669608644,0.2896019231521689,0.9239597059722289,2.366563199231961,0.3904225783076863,1.211434255141703,2.535333131503057,0.4778205436157068,1.4989088043111773,2.7041030637741534,0.554309051452769
62.0,0.3282233536790671,2.1526567833601398,0.15247361131426368,0.0600852982171966,1.8788991962531623,0.0319789897920105,0.34386297654284154,2.05942834901117,0.16697010930627745,0.6276406548684865,2.2399575017691777,0.2802020370354167,0.9114183331941313,2.4204866545271853,0.37654342422811937,1.1951960115197764,2.601015807285193,0.4595112448652362,1.4789736898454213,2.781544960043201,0.5317094316614788
63.0,0.3173404143497835,2.1801115053886937,0.1455615520423597,0.058568177280689235,1.8969595683961045,0.030874763097986917,0.33808756008119994,2.089144635897355,0.16183061443995259,0.6176069428817106,2.2813297033986055,0.2707223519518604,0.8971263256822212,2.473514770899856,0.36269293243632006,1.176645708482732,2.6656998384011072,0.44140217571851104,1.4561650912832425,2.857884905902358,0.5095254494944289
64.0,0.30745290052363045,2.2072118431460277,0.1392946950145961,0.05698631834838873,1.9144273600254962,0.029766769707903564,0.3316903756939853,2.118136525578925,0.15659537130323944,0.6063944330395818,2.321845691132354,0.26116913598329866,0.8810984903851783,2.525554856685783,0.34887323395597114,1.155802547730775,2.729264022239212,0.4234850634870063,1.4305066050763715,2.932973187792641,0.48773258856586155
65.0,0.2966060463218983,2.2336706155861523,0.13278862346678807,0.05534142097167534,1.9312956343378904,0.02865507485634023,0.32467899504759473,2.1463688110822954,0.15126896802226503,0.5940165691235141,2.3614419878267,0.2515482371304001,0.8633541431994333,2.5765151645711053,0.33508599331032846,1.1326917172753528,2.79158834131551,0.4057517007473897,1.402029291351272,3.0066615180599148,0.46630765815499864
66.0,0.2861919690240511,2.2582943319361353,0.12672925976778504,0.053635259557922914,1.9475576806301942,0.027539754068063093,0.31706252779371996,2.173806829279884,0.14585588908962677,0.580489796029517,2.400055977929574,0.24186510705066172,0.8439170642653139,2.6263051265792634,0.321332451330401,1.1073443325011112,2.852554275228954,0.3881939572954252,1.370771600736908,3.0788034238786435,0.4452286853085361
67.0,0.2746731435708496,2.2821318439811034,0.12035813982232131,0.0518696812786094,1.9632070182596166,0.026420892344095163,0.30885160123047056,2.200416540971163,0.14036051605672697,0.5658335211823318,2.437626063682709,0.23212482407063023,0.8228154411341928,2.6748355863942552,0.307613464288984,1.079797361086054,2.9120451091058017,0.37080378930586905,1.336779281037915,3.1492546318173478,0.42447481620960476
68.0,0.2637147832614275,2.3047618967208527,0.11442170388040218,0.05004660388934722,1.9782374004782313,0.02529858341433068,0.3000583359125388,2.226164609781955,0.13478712876579618,0.5500700679357303,2.4740918190856798,0.22233211544226886,0.8000817999589216,2.722019028389404,0.293929539659509,1.0500935319821134,2.9699462376931285,0.3535732460927513,1.3001052640053048,3.217873446996853,0.40402622583515674
69.0,0.2522787992559049,2.3273358613484727,0.10839810593978173,0.04816801346446795,1.9926428181387128,0.024172929049803674,0.29069631727384554,2.2510184796723776,0.12913990706826833,0.5332246210832232,2.5093941412060414,0.21249137882618543,0.7757529248926007,2.767769802739707,0.28028086877915687,1.0182812287019785,3.026145464273371,0.3364944748108747,1.260809532511356,3.284521125807036,0.38386403503541594
70.0,0.2408465510751897,2.348641996930351,0.10254715337202241,0.046235962048899515,2.006417503267929,0.023044038428489202,0.28078056333692214,2.2749464508473953,0.1234229329803935,0.5153251646249447,2.5434753984268617,0.20260670299530834,0.7498697659129673,2.8120043460063275,0.266667356676724,0.9844143672009898,3.0805332935857934,0.31955972339293065,1.2189589684890125,3.3490622411652597,0.36397023426620245
71.0,0.22937938239987754,2.3690344886265664,0.09682399454338837,0.044252565230175366,2.0195559325051677,0.021912027549186055,0.2703274885939065,2.2979177538681173,0.11764019323096331,0.4964024119576377,2.576279575231066,0.1926818877617797,0.7224773353213686,2.854641396594015,0.2530886493075399,0.9485522586850998,3.133003217956965,0.3027613419764222,1.1746271820488308,3.411365039319913,0.34432761328966527
72.0,0.21724211656626743,2.38801717332408,0.09097175639816277,0.04221999963351131,2.03205283040191,0.020777018688613924,0.2593548641544184,2.319902621766623,0.11179558215978813,0.47648972867532546,2.6077524131313363,0.18272046313751322,0.6936245931962325,2.8956022044960497,0.2395441584203901,0.9107594577171396,3.183451995860763,0.2860917830397133,1.1278943222380466,3.4713017872254754,0.3249196962329064
73.0,0.2058471305371576,2.404716219236763,0.08560142310783422,0.04014050034298007,2.043903172580171,0.019639139897369862,0.2478817742657163,2.3408723599723698,0.10589290492910179,0.45562304818845256,2.6378415473645687,0.1727257077452811,0.6633643221111887,2.9348107347567667,0.22603308426502927,0.871105596033925,3.2317799221489656,0.2695436004363456,1.0788468699566611,3.5287491095411645,0.30573068145866034
74.0,0.19420242764831955,2.4228401311707715,0.08015486665827866,0.03801635825190299,2.0551021887465546,0.018498524530836048,0.23592856932038328,2.360799413863936,0.09993588101338835,0.43384078038886353,2.666496638981317,0.16270066650247267,0.6317529914573436,2.9721938640986982,0.21255443633348572,0.8296652025258241,3.2778910892160793,0.2531094474905943,1.0275774135943043,3.5835883143334604,0.2867453857588079
75.0,0.18262665655602625,2.4368619257611437,0.07494337476629234,0.03584991734566499,2.0656453655593032,0.017355310811523597,0.22351681547632737,2.3796574337661602,0.09392814793622581,0.4111837136069898,2.693669501973018,0.15264816760401087,0.5988506117376521,3.007681570179875,0.199107052313998,0.7865175098683145,3.3216936383867326,0.236782074294578,0.9741844079989769,3.6357057065935905,0.2679491924311227
76.0,0.17032655292036858,2.452167226979365,0.06945959926647445,0.03364357192024024,2.0755284493457347,0.016209641419680683,0.21066924102308027,2.397421337219432,0.08787326522563525,0.38769491012592033,2.71931422509313,0.1425708388344281,0.5647205792287603,3.0412071129668274,0.18568961542308482,0.7417462483316003,3.3631000008405256,0.22055432432761998,0.9187719174344403,3.6849928887142234,0.24932800284318063
77.0,0.15767940641711,2.466125708657041,0.06393810577603372,0.03139976373979514,2.084747448667615,0.015061663109295598,0.19740967963721395,2.4140673683551324,0.08177471856210979,0.36341959553463277,2.74338728804265,0.13247112324192664,0.5294295114320515,3.072707207730167,0.17230067026892068,0.6954394273294704,3.4020271274176848,0.20441913050156804,0.8614493432268892,3.7313470471052015,0.2308681911255631
78.0,0.14601529108941705,2.4792344204748824,0.05889531457112018,0.029120979136808688,2.0932986367321353,0.013911526346890319,0.1837630106781426,2.4295731542188888,0.07563592409598495,0.3384050422194765,2.765847671705643,0.1223512942094851,0.4930470737608103,3.1021221891923956,0.15893863738783606,0.6476891053021443,3.4383967066791494,0.18836951072108585,0.8023311368434781,3.7746712241659037,0.2125565616700222
79.0,0.13376945658206243,2.4907530463062613,0.05370643098497459,0.026809746058220337,2.1011785536462892,0.012759384970732701,0.16975509668361594,2.4439177578913864,0.06946023291310781,0.3127004473090115,2.786656962136483,0.11221346995981496,0.45564579793440707,3.12939616638158,0.14560182658536827,0.5985911485598027,3.4721353706266767,0.17239856303522075,0.7415364991851983,3.8148745748717734,0.19438030913771864
80.0,0.12160572303782087,2.5007629882702487,0.048627448346048284,0.02446863106118156,2.1083840085126284,0.011605395868299673,0.15541271823181768,2.45708172826501,0.0632509356298691,0.28635680540245384,2.8057794480173914,0.10205962753230591,0.41730089257308983,3.1544771677697727,0.13228844920380994,0.5482449797437261,3.503174887522155,0.156499460445581,0.6791890669143621,3.851872607274536,0.17632698070846506
81.0,0.10955169529543204,2.511207712473846,0.04362510307341732,0.022100236262047847,2.1149120813644564,0.010449718670002425,0.14076350634413318,2.4690471463434607,0.05701126710058863,0.25942677642621853,2.8231822113224654,0.09189161627109256,0.37809004650830386,3.17731727630147,0.11899662942959743,0.4967533165903892,3.5314523412804744,0.1406654454269856,0.6154165866724746,3.885587406259479,0.15838444032453639
82.0,0.09751845142389638,2.5187556521810497,0.03871691616431823,0.019707196242305457,2.120760124938725,0.009292515457340965,0.12583587260933315,2.479797667940758,0.050744411221996265,0.23196454897636087,2.8388352109427912,0.08171117086409686,0.33809322534338854,3.1978727539448246,0.10572441474612279,0.44422190171041626,3.556910296946858,0.12488982420830871,0.5503505780774439,3.9159478399488914,0.14054083470239143
83.0,0.08467441861603042,2.5265414490344638,0.0335139637817497,0.017292174915179294,2.1259257662849964,0.008133950483791797,0.1106589372161113,2.489318562665616,0.04445350582113337,0.20402569951704327,2.8527113590462356,0.07151992397340066,0.29739246181797524,3.216104155426855,0.09246978563059133,0.3907592241189073,3.579496951807475,0.10916596085424589,0.4841259864198392,3.942889748188094,0.12278456090290461
84.0,0.07229037411339267,2.532217075724888,0.028548253151913682,0.014857862356716213,2.1304069082090193,0.006974189906850637,0.0952624550865938,2.4975967490871014,0.03814164761441704,0.17566704781647138,2.8647865899651825,0.0613194184976293,0.2560716405463489,3.231976430843265,0.07923066458734554,0.33647623327622656,3.599166271721346,0.09348727118275162,0.4168808260061041,3.9663561125994287,0.10510423526567642
85.0,0.06026888227998867,2.538861585730935,0.023738545897387837,0.012406971605181148,2.134201730549586,0.005813401529754257,0.07967674030860092,2.504620825987635,0.03181189722687161,0.14694650901202072,2.875039921425683,0.05111111950722148,0.21421627771544044,3.2454590168637307,0.06600492460460944,0.28148604641886027,3.6158781123017794,0.07784721654781476,0.34875581512228,3.986297207739827,0.08748866352592398
86.0,0.04837585536380987,2.54200371183963,0.019030599813247562,0.009942235432642206,2.1373086912875205,0.0046517545514929695,0.06393258906906095,2.5103810996198694,0.025467284261637343,0.1179229427054797,2.8834535079522183,0.04089642589355521,0.17191329634189842,3.256525916284567,0.05279039711682615,0.2259036499783172,3.6295983246169157,0.06223929751294452,0.27989400361473593,4.002670732949265,0.06992681194351033
87.0,0.03566193869077269,2.545030312104418,0.014012382689966778,0.007466403092654587,2.139726527485766,0.003489419323799197,0.04806120129505157,2.514869606894615,0.019110812410826343,0.08865599949744855,2.8900126863034643,0.030676681772925363,0.12925079769984552,3.2651557657123127,0.039584879550654054,0.16984559590224252,3.6402988451211615,0.046657047437156075,0.2104403941046395,4.01544192453001,0.052407779283041335
88.0,0.024501480571137223,2.547764968222506,0.009616852761827211,0.004982237047982041,2.1414542560597303,0.0023265671138590384,0.03209410121245224,2.5180801344378616,0.012745464599607334,0.05920596537692245,2.8947060128159925,0.02045318768634692,0.08631782954139265,3.271331891194124,0.02638614252920829,0.11342969370586285,3.6479577695722547,0.031094025992291895,0.14054155787033304,4.024583647950386,0.034920769491747834
89.0,0.012284567604002183,2.5492357966644827,0.004818921662749197,0.002492509682319663,2.1424911743771715,0.0011633698715441583,0.01606305703513807,2.5200082334659815,0.006374208156076215,0.02963360438795648,2.8975252925547923,0.010227211636115894,0.04320415174077488,3.2750423516436014,0.013191936806280564,0.0567746990935933,3.652559410732412,0.015543812628145266,0.0703452464464117,4.030076469821222,0.017455064928217672
90.0,0.0003786206399937656,2.5499140670626335,0.00014848368613061403,8.746235212034526e-18,2.142836860687081,4.0816150648211854e-18,5.637362912443175e-17,2.5206512304393605,2.2364708153061534e-17,1.0400102303682897e-16,2.8984656001916393,3.5881406710485945e-17,1.5162841694922617e-16,3.2762799699439182,4.6280665370554906e-17,1.992558108616234e-16,3.6540943396961976,5.4529465399130775e-17,2.4688320477402063e-16,4.0319087094484765,6.123233995736766e-17


==> sections/results/application/molecular_flux/tikzpictures/20_deg/Molecular_Flux_Conditional_VAE-Model.csv <==
z,polar_vertices,azi_vertices
3.402843317600632e6,0.0,-2.5
3.402843317600632e6,5.0,-2.5
2.6366148475421034e6,10.0,-2.5
2.6824311857695165e6,15.0,-2.5
2.319507535423532e6,20.0,-2.5
2.073195935964208e6,25.0,-2.5
1.9571580985261921e6,30.0,-2.5
1.8188608803204757e6,35.0,-2.5
1.6333972589932384e6,40.0,-2.5
1.5165415985262608e6,45.0,-2.5
1.414596857280152e6,50.0,-2.5
1.2218918779396059e6,55.0,-2.5
1.1322655396701242e6,60.0,-2.5
829281.8757782222,65.0,-2.5
604249.9942162131,70.0,-2.5
455881.07426096185,75.0,-2.5
266395.4163005211,80.0,-2.5
98040.65957734676,85.0,-2.5
7888.744131842785,90.0,-2.5
3.402843317600632e6,0.0,2.5
3.402843317600632e6,5.0,2.5
2.6366148475421034e6,10.0,2.5
2.6824311857695165e6,15.0,2.5
2.319507535423532e6,20.0,2.5
2.073195935964208e6,25.0,2.5
1.9571580985261921e6,30.0,2.5
1.8188608803204757e6,35.0,2.5
1.6333972589932384e6,40.0,2.5
1.5165415985262608e6,45.0,2.5
1.414596857280152e6,50.0,2.5
1.2218918779396059e6,55.0,2.5
1.1322655396701242e6,60.0,2.5
829281.8757782222,65.0,2.5
604249.9942162131,70.0,2.5
455881.07426096185,75.0,2.5
266395.4163005211,80.0,2.5
98040.65957734676,85.0,2.5
7888.744131842785,90.0,2.5
3.01136576778817e6,0.0,2.5
3.01136576778817e6,5.0,2.5
2.787566079271613e6,10.0,2.5
2.3243691044111424e6,15.0,2.5
2.3064029730765065e6,20.0,2.5
2.0423039435409002e6,25.0,2.5
1.8006992389056392e6,30.0,2.5
1.8481973461320964e6,35.0,2.5
1.6247663619840273e6,40.0,2.5
1.598201530754598e6,45.0,2.5
1.3647118295675018e6,50.0,2.5
1.1689101162945281e6,55.0,2.5
1.121363395546753e6,60.0,2.5
811511.5498686889,65.0,2.5
661120.5819071508,70.0,2.5
460012.9268977681,75.0,2.5
255631.9651368637,80.0,2.5
79492.42668433521,85.0,2.5
5259.162754561857,90.0,2.5
3.01136576778817e6,0.0,7.5
3.01136576778817e6,5.0,7.5
2.787566079271613e6,10.0,7.5
2.3243691044111424e6,15.0,7.5
2.3064029730765065e6,20.0,7.5
2.0423039435409002e6,25.0,7.5
1.8006992389056392e6,30.0,7.5
1.8481973461320964e6,35.0,7.5
1.6247663619840273e6,40.0,7.5
1.598201530754598e6,45.0,7.5
1.3647118295675018e6,50.0,7.5
1.1689101162945281e6,55.0,7.5
1.121363395546753e6,60.0,7.5
811511.5498686889,65.0,7.5
661120.5819071508,70.0,7.5
460012.9268977681,75.0,7.5
255631.9651368637,80.0,7.5
79492.42668433521,85.0,7.5
5259.162754561857,90.0,7.5
2.6801155333314715e6,0.0,7.5
2.6801155333314715e6,5.0,7.5
2.858009987412051e6,10.0,7.5
2.4457460811427943e6,15.0,7.5
2.2408801613413785e6,20.0,7.5
2.0354390563357207e6,25.0,7.5
1.7267368689031957e6,30.0,7.5
1.679512667715278e6,35.0,7.5
1.6808671925439008e6,40.0,7.5
1.530151587230984e6,45.0,7.5
1.3468957482415552e6,50.0,7.5
1.1407635554205806e6,55.0,7.5
1.0699675732508602e6,60.0,7.5
799664.665929,65.0,7.5
675338.2288298853,70.0,7.5
469653.9163836495,75.0,7.5
250250.239555035,80.0,7.5
94066.03824313,85.0,7.5
5259.162754561857,90.0,7.5
2.6801155333314715e6,0.0,12.5
2.6801155333314715e6,5.0,12.5
2.858009987412051e6,10.0,12.5
2.4457460811427943e6,15.0,12.5
2.2408801613413785e6,20.0,12.5
2.0354390563357207e6,25.0,12.5
1.7267368689031957e6,30.0,12.5
1.679512667715278e6,35.0,12.5
1.6808671925439008e6,40.0,12.5
1.530151587230984e6,45.0,12.5
1.3468957482415552e6,50.0,12.5
1.1407635554205806e6,55.0,12.5
1.0699675732508602e6,60.0,12.5
799664.665929,65.0,12.5
675338.2288298853,70.0,12.5
469653.9163836495,75.0,12.5
250250.239555035,80.0,12.5
94066.03824313,85.0,12.5
5259.162754561857,90.0,12.5
2.710229191009353e6,0.0,12.5
2.710229191009353e6,5.0,12.5
2.586297770298933e6,10.0,12.5
2.3971952904501334e6,15.0,12.5
2.310771160525515e6,20.0,12.5
1.7848706733466692e6,25.0,12.5
1.860438076215305e6,30.0,12.5
1.7797455925716483e6,35.0,12.5
1.6679208470300836e6,40.0,12.5
1.497098757519514e6,45.0,12.5
1.2542521253466336e6,50.0,12.5
1.1208953948036763e6,55.0,12.5
932912.0471284792,60.0,12.5
802626.3869139223,65.0,12.5
590032.3472934787,70.0,12.5
477917.6216572621,75.0,12.5
219305.3174595199,80.0,12.5
82142.17424047971,85.0,12.5
5259.162754561857,90.0,12.5
2.710229191009353e6,0.0,17.5
2.710229191009353e6,5.0,17.5
2.586297770298933e6,10.0,17.5
2.3971952904501334e6,15.0,17.5
2.310771160525515e6,20.0,17.5
1.7848706733466692e6,25.0,17.5
1.860438076215305e6,30.0,17.5
1.7797455925716483e6,35.0,17.5
1.6679208470300836e6,40.0,17.5
1.497098757519514e6,45.0,17.5
1.2542521253466336e6,50.0,17.5
1.1208953948036763e6,55.0,17.5
932912.0471284792,60.0,17.5
802626.3869139223,65.0,17.5
590032.3472934787,70.0,17.5
477917.6216572621,75.0,17.5
219305.3174595199,80.0,17.5
82142.17424047971,85.0,17.5
5259.162754561857,90.0,17.5
2.770456506365116e6,0.0,17.5
2.770456506365116e6,5.0,17.5
2.717122171131175e6,10.0,17.5
2.48215917416229e6,15.0,17.5
2.184093724504268e6,20.0,17.5
2.0457363871434901e6,25.0,17.5
1.6641533250549745e6,30.0,17.5
1.6599550238408642e6,35.0,17.5
1.4845142855843436e6,40.0,17.5
1.4990430416201886e6,45.0,17.5
1.3290796669156088e6,50.0,17.5
1.1192397147522676e6,55.0,17.5
932912.0471284792,60.0,17.5
731545.0832757889,65.0,17.5
641215.8762153226,70.0,17.5
364980.3162512232,75.0,17.5
242177.6511822919,80.0,17.5
76842.6791281907,85.0,17.5
7888.744131842785,90.0,17.5
2.770456506365116e6,0.0,22.5
2.770456506365116e6,5.0,22.5
2.717122171131175e6,10.0,22.5
2.48215917416229e6,15.0,22.5
2.184093724504268e6,20.0,22.5
2.0457363871434901e6,25.0,22.5
1.6641533250549745e6,30.0,22.5
1.6599550238408642e6,35.0,22.5
1.4845142855843436e6,40.0,22.5
1.4990430416201886e6,45.0,22.5
1.3290796669156088e6,50.0,22.5
1.1192397147522676e6,55.0,22.5
932912.0471284792,60.0,22.5
731545.0832757889,65.0,22.5
641215.8762153226,70.0,22.5
364980.3162512232,75.0,22.5
242177.6511822919,80.0,22.5
76842.6791281907,85.0,22.5
7888.744131842785,90.0,22.5
3.1619340561775784e6,0.0,22.5
3.1619340561775784e6,5.0,22.5
2.757375832925711e6,10.0,22.5
2.6520869415866034e6,15.0,22.5
2.358821222464609e6,20.0,22.5
2.193331462054849e6,25.0,22.5
1.8860404350623044e6,30.0,22.5
1.7284067774013123e6,35.0,22.5
1.5578769101626396e6,40.0,22.5
1.320168904358117e6,45.0,22.5
1.2756314229377692e6,50.0,22.5
1.0596352329015553e6,55.0,22.5
981192.9711034088,60.0,22.5
709332.1758888722,65.0,22.5
524631.1714489002,70.0,22.5
319529.9372463539,75.0,22.5
196432.9837367479,80.0,22.5
49020.32978867338,85.0,22.5
2629.5813772809283,90.0,22.5
3.1619340561775784e6,0.0,27.5
3.1619340561775784e6,5.0,27.5
2.757375832925711e6,10.0,27.5
2.6520869415866034e6,15.0,27.5
2.358821222464609e6,20.0,27.5
2.193331462054849e6,25.0,27.5
1.8860404350623044e6,30.0,27.5
1.7284067774013123e6,35.0,27.5
1.5578769101626396e6,40.0,27.5
1.320168904358117e6,45.0,27.5
1.2756314229377692e6,50.0,27.5
1.0596352329015553e6,55.0,27.5
981192.9711034088,60.0,27.5
709332.1758888722,65.0,27.5
524631.1714489002,70.0,27.5
319529.9372463539,75.0,27.5
196432.9837367479,80.0,27.5
49020.32978867338,85.0,27.5
2629.5813772809283,90.0,27.5
2.6801155333314715e6,0.0,27.5
2.6801155333314715e6,5.0,27.5
2.334712384083084e6,10.0,27.5
2.5731919067110294e6,15.0,27.5
2.41560765930172e6,20.0,27.5
2.059466161553849e6,25.0,27.5
1.789320412751417e6,30.0,27.5
1.6232844415763386e6,35.0,27.5
1.4154671095106532e6,40.0,27.5
1.4368259503985986e6,45.0,27.5
1.2578153416118228e6,50.0,27.5
1.0745363533642334e6,55.0,27.5
872171.5298696967,60.0,27.5
727102.5017984055,65.0,27.5
506148.23044934554,70.0,27.5
370489.4531002983,75.0,27.5
170869.78722306152,80.0,27.5
52994.95112289014,85.0,27.5
0.0,90.0,27.5
2.6801155333314715e6,0.0,32.5
2.6801155333314715e6,5.0,32.5
2.334712384083084e6,10.0,32.5
2.5731919067110294e6,15.0,32.5
2.41560765930172e6,20.0,32.5
2.059466161553849e6,25.0,32.5
1.789320412751417e6,30.0,32.5
1.6232844415763386e6,35.0,32.5
1.4154671095106532e6,40.0,32.5
1.4368259503985986e6,45.0,32.5
1.2578153416118228e6,50.0,32.5
1.0745363533642334e6,55.0,32.5
872171.5298696967,60.0,32.5
727102.5017984055,65.0,32.5
506148.23044934554,70.0,32.5
370489.4531002983,75.0,32.5
170869.78722306152,80.0,32.5
52994.95112289014,85.0,32.5
0.0,90.0,32.5
2.6801155333314715e6,0.0,32.5
2.6801155333314715e6,5.0,32.5
2.737249002028443e6,10.0,32.5
2.500365720672038e6,15.0,32.5
2.4418167839957713e6,20.0,32.5
2.1521421388237723e6,25.0,32.5
1.7921651192899726e6,30.0,32.5
1.5572773935001923e6,35.0,32.5
1.4197825580152587e6,40.0,32.5
1.4134945411905022e6,45.0,32.5
1.2097119220317672e6,50.0,32.5
1.0563238727987378e6,55.0,32.5
770937.3344383927,60.0,32.5
633808.2907733556,65.0,32.5
456386.46621977503,70.0,32.5
308511.66354820377,75.0,32.5
158760.90466394692,80.0,32.5
45045.70845445662,85.0,32.5
5259.162754561857,90.0,32.5
2.6801155333314715e6,0.0,37.5
2.6801155333314715e6,5.0,37.5
2.737249002028443e6,10.0,37.5
2.500365720672038e6,15.0,37.5
2.4418167839957713e6,20.0,37.5
2.1521421388237723e6,25.0,37.5
1.7921651192899726e6,30.0,37.5
1.5572773935001923e6,35.0,37.5
1.4197825580152587e6,40.0,37.5
1.4134945411905022e6,45.0,37.5
1.2097119220317672e6,50.0,37.5
1.0563238727987378e6,55.0,37.5
770937.3344383927,60.0,37.5
633808.2907733556,65.0,37.5
456386.46621977503,70.0,37.5
308511.66354820377,75.0,37.5
158760.90466394692,80.0,37.5
45045.70845445662,85.0,37.5
5259.162754561857,90.0,37.5
2.9210247947545247e6,0.0,37.5
2.9210247947545247e6,5.0,37.5
2.847946571963417e6,10.0,37.5
2.627811546240273e6,15.0,37.5
2.0617844759320286e6,20.0,37.5
2.0388714999383106e6,25.0,37.5
1.6129486073609754e6,30.0,37.5
1.5988373867333215e6,35.0,37.5
1.4392020762859844e6,40.0,37.5
1.2248989834250568e6,45.0,37.5
1.1170682991368454e6,50.0,37.5
1.0149318715135208e6,55.0,37.5
833235.3008576568,60.0,37.5
611595.383386439,65.0,37.5
480556.46598842356,70.0,37.5
312643.5161850101,75.0,37.5
121088.82559114596,80.0,37.5
39746.213342167604,85.0,37.5
1314.7906886404642,90.0,37.5
2.9210247947545247e6,0.0,42.5
2.9210247947545247e6,5.0,42.5
2.847946571963417e6,10.0,42.5
2.627811546240273e6,15.0,42.5
2.0617844759320286e6,20.0,42.5
2.0388714999383106e6,25.0,42.5
1.6129486073609754e6,30.0,42.5
1.5988373867333215e6,35.0,42.5
1.4392020762859844e6,40.0,42.5
1.2248989834250568e6,45.0,42.5
1.1170682991368454e6,50.0,42.5
1.0149318715135208e6,55.0,42.5
833235.3008576568,60.0,42.5
611595.383386439,65.0,42.5
480556.46598842356,70.0,42.5
312643.5161850101,75.0,42.5
121088.82559114596,80.0,42.5
39746.213342167604,85.0,42.5
1314.7906886404642,90.0,42.5
2.800570164042998e6,0.0,42.5
2.800570164042998e6,5.0,42.5
2.4756002003639597e6,10.0,42.5
2.7916704648280037e6,15.0,42.5
2.3020347856274983e6,20.0,42.5
2.1487096952211824e6,25.0,42.5
1.655619205439308e6,30.0,42.5
1.5254962222042698e6,35.0,42.5
1.4478329732951955e6,40.0,42.5
1.199623290116286e6,45.0,42.5
1.063620055159006e6,50.0,42.5
912279.7083261827,55.0,42.5
763150.0886359847,60.0,42.5
568650.4291050667,65.0,42.5
398094.1138365639,70.0,42.5
230006.46344888405,75.0,42.5
126470.55117297466,80.0,42.5
47695.45601060113,85.0,42.5
1314.7906886404642,90.0,42.5
2.800570164042998e6,0.0,47.5
2.800570164042998e6,5.0,47.5
2.4756002003639597e6,10.0,47.5
2.7916704648280037e6,15.0,47.5
2.3020347856274983e6,20.0,47.5
2.1487096952211824e6,25.0,47.5
1.655619205439308e6,30.0,47.5
1.5254962222042698e6,35.0,47.5
1.4478329732951955e6,40.0,47.5
1.199623290116286e6,45.0,47.5
1.063620055159006e6,50.0,47.5
912279.7083261827,55.0,47.5
763150.0886359847,60.0,47.5
568650.4291050667,65.0,47.5
398094.1138365639,70.0,47.5
230006.46344888405,75.0,47.5
126470.55117297466,80.0,47.5
47695.45601060113,85.0,47.5
1314.7906886404642,90.0,47.5
3.071593083143933e6,0.0,47.5
3.071593083143933e6,5.0,47.5
2.686931924785273e6,10.0,47.5
2.6156738485671077e6,15.0,47.5
2.585966969813053e6,20.0,47.5
2.062898605156439e6,25.0,47.5
1.8234568912140832e6,30.0,47.5
1.466823290581029e6,35.0,47.5
1.4197825580152587e6,40.0,47.5
1.2657289495392255e6,45.0,47.5
1.06896487955679e6,50.0,47.5
839429.7860642007,55.0,47.5
679047.8339699781,60.0,47.5
549399.2427030723,65.0,47.5
376767.6434524623,70.0,47.5
228629.17923661528,75.0,47.5
125125.1197775175,80.0,47.5
39746.213342167604,85.0,47.5
3944.3720659213923,90.0,47.5
3.071593083143933e6,0.0,52.5
3.071593083143933e6,5.0,52.5
2.686931924785273e6,10.0,52.5
2.6156738485671077e6,15.0,52.5
2.585966969813053e6,20.0,52.5
2.062898605156439e6,25.0,52.5
1.8234568912140832e6,30.0,52.5
1.466823290581029e6,35.0,52.5
1.4197825580152587e6,40.0,52.5
1.2657289495392255e6,45.0,52.5
1.06896487955679e6,50.0,52.5
839429.7860642007,55.0,52.5
679047.8339699781,60.0,52.5
549399.2427030723,65.0,52.5
376767.6434524623,70.0,52.5
228629.17923661528,75.0,52.5
125125.1197775175,80.0,52.5
39746.213342167604,85.0,52.5
3944.3720659213923,90.0,52.5
3.101706740821815e6,0.0,52.5
3.101706740821815e6,5.0,52.5
2.737249002028443e6,10.0,52.5
2.59746730205736e6,15.0,52.5
2.4767622835878395e6,20.0,52.5
1.990817289502054e6,25.0,52.5
1.7637180539044174e6,30.0,52.5
1.5866138593118128e6,35.0,52.5
1.3636817274553855e6,40.0,52.5
1.2210104152237074e6,45.0,52.5
1.06896487955679e6,50.0,52.5
842741.1461670181,55.0,52.5
616749.8675507142,60.0,52.5
515339.4513764667,65.0,52.5
361128.2318374544,70.0,52.5
220365.4739630027,75.0,52.5
126470.55117297466,80.0,52.5
39746.213342167604,85.0,52.5
2629.5813772809283,90.0,52.5
3.101706740821815e6,0.0,57.5
3.101706740821815e6,5.0,57.5
2.737249002028443e6,10.0,57.5
2.59746730205736e6,15.0,57.5
2.4767622835878395e6,20.0,57.5
1.990817289502054e6,25.0,57.5
1.7637180539044174e6,30.0,57.5
1.5866138593118128e6,35.0,57.5
1.3636817274553855e6,40.0,57.5
1.2210104152237074e6,45.0,57.5
1.06896487955679e6,50.0,57.5
842741.1461670181,55.0,57.5
616749.8675507142,60.0,57.5
515339.4513764667,65.0,57.5
361128.2318374544,70.0,57.5
220365.4739630027,75.0,57.5
126470.55117297466,80.0,57.5
39746.213342167604,85.0,57.5
2629.5813772809283,90.0,57.5
2.8607974793987614e6,0.0,57.5
2.8607974793987614e6,5.0,57.5
2.6366148475421034e6,10.0,57.5
2.4578837788159596e6,15.0,57.5
2.367557597362626e6,20.0,57.5
2.0388714999383106e6,25.0,57.5
1.8206121846755277e6,30.0,57.5
1.5499432770472872e6,35.0,57.5
1.3636817274553855e6,40.0,57.5
1.1626818922034667e6,45.0,57.5
1.0066085949159772e6,50.0,57.5
875854.7471951917,55.0,57.5
633881.8083160118,60.0,57.5
454624.17118556116,65.0,57.5
298570.5853774229,70.0,57.5
216233.6213261964,75.0,57.5
111670.80582294572,80.0,57.5
21197.980449156054,85.0,57.5
5259.162754561857,90.0,57.5
2.8607974793987614e6,0.0,62.5
2.8607974793987614e6,5.0,62.5
2.6366148475421034e6,10.0,62.5
2.4578837788159596e6,15.0,62.5
2.367557597362626e6,20.0,62.5
2.0388714999383106e6,25.0,62.5
1.8206121846755277e6,30.0,62.5
1.5499432770472872e6,35.0,62.5
1.3636817274553855e6,40.0,62.5
1.1626818922034667e6,45.0,62.5
1.0066085949159772e6,50.0,62.5
875854.7471951917,55.0,62.5
633881.8083160118,60.0,62.5
454624.17118556116,65.0,62.5
298570.5853774229,70.0,62.5
216233.6213261964,75.0,62.5
111670.80582294572,80.0,62.5
21197.980449156054,85.0,62.5
5259.162754561857,90.0,62.5
2.800570164042998e6,0.0,62.5
2.800570164042998e6,5.0,62.5
2.8781368183093187e6,10.0,62.5
2.6520869415866034e6,15.0,62.5
2.38503034715866e6,20.0,62.5
2.155574582426362e6,25.0,62.5
1.9031086742936375e6,30.0,62.5
1.5646115099530974e6,35.0,62.5
1.3421044849323572e6,40.0,62.5
1.1393504829953704e6,45.0,62.5
1.0315511087723023e6,50.0,62.5
776513.944110671,55.0,62.5
604290.2742668613,60.0,62.5
481279.6600498611,65.0,62.5
299992.3500696964,70.0,62.5
179046.94759493967,75.0,62.5
83416.746518345,80.0,62.5
33121.84445180633,85.0,62.5
1314.7906886404642,90.0,62.5
2.800570164042998e6,0.0,67.5
2.800570164042998e6,5.0,67.5
2.8781368183093187e6,10.0,67.5
2.6520869415866034e6,15.0,67.5
2.38503034715866e6,20.0,67.5
2.155574582426362e6,25.0,67.5
1.9031086742936375e6,30.0,67.5
1.5646115099530974e6,35.0,67.5
1.3421044849323572e6,40.0,67.5
1.1393504829953704e6,45.0,67.5
1.0315511087723023e6,50.0,67.5
776513.944110671,55.0,67.5
604290.2742668613,60.0,67.5
481279.6600498611,65.0,67.5
299992.3500696964,70.0,67.5
179046.94759493967,75.0,67.5
83416.746518345,80.0,67.5
33121.84445180633,85.0,67.5
1314.7906886404642,90.0,67.5
2.740342848687235e6,0.0,67.5
2.740342848687235e6,5.0,67.5
3.0290880500388285e6,10.0,67.5
2.4578837788159596e6,15.0,67.5
2.41560765930172e6,20.0,67.5
2.0663310487590285e6,25.0,67.5
1.7694074669815283e6,30.0,67.5
1.5181621057513647e6,35.0,67.5
1.1889060630188566e6,40.0,67.5
1.147127619398069e6,45.0,67.5
1.0440223657004648e6,50.0,67.5
794726.4246761664,55.0,67.5
577813.6385386741,60.0,67.5
427968.68232126115,65.0,67.5
297148.8206851495,70.0,67.5
163896.82125998326,75.0,67.5
69962.43256377323,80.0,67.5
23847.728005300563,85.0,67.5
0.0,90.0,67.5
2.740342848687235e6,0.0,72.5
2.740342848687235e6,5.0,72.5
3.0290880500388285e6,10.0,72.5
2.4578837788159596e6,15.0,72.5
2.41560765930172e6,20.0,72.5
2.0663310487590285e6,25.0,72.5
1.7694074669815283e6,30.0,72.5
1.5181621057513647e6,35.0,72.5
1.1889060630188566e6,40.0,72.5
1.147127619398069e6,45.0,72.5
1.0440223657004648e6,50.0,72.5
794726.4246761664,55.0,72.5
577813.6385386741,60.0,72.5
427968.68232126115,65.0,72.5
297148.8206851495,70.0,72.5
163896.82125998326,75.0,72.5
69962.43256377323,80.0,72.5
23847.728005300563,85.0,72.5
0.0,90.0,72.5
2.83068382172088e6,0.0,72.5
2.83068382172088e6,5.0,72.5
2.9787709727956587e6,10.0,72.5
2.561054209037864e6,15.0,72.5
2.6733307187932236e6,20.0,72.5
2.2722776649144134e6,25.0,72.5
1.883195728523749e6,30.0,72.5
1.576835037374606e6,35.0,72.5
1.320527242409329e6,40.0,72.5
1.1762918809081896e6,45.0,72.5
874769.5931039731,50.0,72.5
751678.7433395407,55.0,72.5
538877.409526634,60.0,72.5
398351.47247203893,65.0,72.5
281509.4090701416,70.0,72.5
185933.3686562835,75.0,72.5
84762.17791380217,80.0,72.5
18548.232893011547,85.0,72.5
0.0,90.0,72.5
2.83068382172088e6,0.0,77.5
2.83068382172088e6,5.0,77.5
2.9787709727956587e6,10.0,77.5
2.561054209037864e6,15.0,77.5
2.6733307187932236e6,20.0,77.5
2.2722776649144134e6,25.0,77.5
1.883195728523749e6,30.0,77.5
1.576835037374606e6,35.0,77.5
1.320527242409329e6,40.0,77.5
1.1762918809081896e6,45.0,77.5
874769.5931039731,50.0,77.5
751678.7433395407,55.0,77.5
538877.409526634,60.0,77.5
398351.47247203893,65.0,77.5
281509.4090701416,70.0,77.5
185933.3686562835,75.0,77.5
84762.17791380217,80.0,77.5
18548.232893011547,85.0,77.5
0.0,90.0,77.5
2.9511384524324066e6,0.0,77.5
2.9511384524324066e6,5.0,77.5
2.757375832925711e6,10.0,77.5
2.591398453220777e6,15.0,77.5
2.2627210985864215e6,20.0,77.5
1.9839524022968747e6,25.0,77.5
1.8405251304454163e6,30.0,77.5
1.5303856331728734e6,35.0,77.5
1.3421044849323572e6,40.0,77.5
1.1646261763041413e6,45.0,77.5
940689.0940099751,50.0,77.5
736777.6228768625,55.0,77.5
563796.5960943397,60.0,77.5
404274.91444188333,65.0,77.5
278665.87968559476,70.0,77.5
183178.800231746,75.0,77.5
71307.8639592304,80.0,77.5
19873.106671083802,85.0,77.5
3944.3720659213923,90.0,77.5
2.9511384524324066e6,0.0,82.5
2.9511384524324066e6,5.0,82.5
2.757375832925711e6,10.0,82.5
2.591398453220777e6,15.0,82.5
2.2627210985864215e6,20.0,82.5
1.9839524022968747e6,25.0,82.5
1.8405251304454163e6,30.0,82.5
1.5303856331728734e6,35.0,82.5
1.3421044849323572e6,40.0,82.5
1.1646261763041413e6,45.0,82.5
940689.0940099751,50.0,82.5
736777.6228768625,55.0,82.5
563796.5960943397,60.0,82.5
404274.91444188333,65.0,82.5
278665.87968559476,70.0,82.5
183178.800231746,75.0,82.5
71307.8639592304,80.0,82.5
19873.106671083802,85.0,82.5
3944.3720659213923,90.0,82.5
3.4931842906342773e6,0.0,82.5
3.4931842906342773e6,5.0,82.5
2.827819741066149e6,10.0,82.5
2.627811546240273e6,15.0,82.5
2.4199758467507283e6,20.0,82.5
2.1452772516185925e6,25.0,82.5
1.8519039565996383e6,30.0,82.5
1.5963926812490197e6,35.0,82.5
1.3334735879231459e6,40.0,82.5
1.1393504829953704e6,45.0,82.5
887240.8500321356,50.0,82.5
697041.3016430542,55.0,82.5
602732.8251063797,60.0,82.5
405755.77493434446,65.0,82.5
290039.9972237823,70.0,82.5
176292.37917040216,75.0,82.5
99561.92326383112,80.0,82.5
23847.728005300563,85.0,82.5
2629.5813772809283,90.0,82.5
3.4931842906342773e6,0.0,87.5
3.4931842906342773e6,5.0,87.5
2.827819741066149e6,10.0,87.5
2.627811546240273e6,15.0,87.5
2.4199758467507283e6,20.0,87.5
2.1452772516185925e6,25.0,87.5
1.8519039565996383e6,30.0,87.5
1.5963926812490197e6,35.0,87.5
1.3334735879231459e6,40.0,87.5
1.1393504829953704e6,45.0,87.5
887240.8500321356,50.0,87.5
697041.3016430542,55.0,87.5
602732.8251063797,60.0,87.5
405755.77493434446,65.0,87.5
290039.9972237823,70.0,87.5
176292.37917040216,75.0,87.5
99561.92326383112,80.0,87.5
23847.728005300563,85.0,87.5
2629.5813772809283,90.0,87.5
2.6801155333314715e6,0.0,87.5
2.6801155333314715e6,5.0,87.5
2.858009987412051e6,10.0,87.5
2.6520869415866034e6,15.0,87.5
2.4374485965467626e6,20.0,87.5
2.062898605156439e6,25.0,87.5
1.8803510219851935e6,30.0,87.5
1.5523879825315888e6,35.0,87.5
1.294634551381695e6,40.0,87.5
1.1237962101899728e6,45.0,87.5
872987.9849713785,50.0,87.5
702008.3417972802,55.0,87.5
543549.7570080789,60.0,87.5
364291.68114543334,65.0,87.5
267291.7621474072,70.0,87.5
158387.68441090817,75.0,87.5
87453.04070471652,80.0,87.5
33121.84445180633,85.0,87.5
5259.162754561857,90.0,87.5
2.6801155333314715e6,0.0,92.5
2.6801155333314715e6,5.0,92.5
2.858009987412051e6,10.0,92.5
2.6520869415866034e6,15.0,92.5
2.4374485965467626e6,20.0,92.5
2.062898605156439e6,25.0,92.5
1.8803510219851935e6,30.0,92.5
1.5523879825315888e6,35.0,92.5
1.294634551381695e6,40.0,92.5
1.1237962101899728e6,45.0,92.5
872987.9849713785,50.0,92.5
702008.3417972802,55.0,92.5
543549.7570080789,60.0,92.5
364291.68114543334,65.0,92.5
267291.7621474072,70.0,92.5
158387.68441090817,75.0,92.5
87453.04070471652,80.0,92.5
33121.84445180633,85.0,92.5
5259.162754561857,90.0,92.5
2.710229191009353e6,0.0,92.5
2.710229191009353e6,5.0,92.5
2.717122171131175e6,10.0,92.5
2.6156738485671077e6,15.0,92.5
2.5117077831799076e6,20.0,92.5
2.0560337179512593e6,25.0,92.5
1.900263967755082e6,30.0,92.5
1.7015150170739933e6,35.0,92.5
1.3464199334369628e6,40.0,92.5
1.1237962101899728e6,45.0,92.5
878332.8093691624,50.0,92.5
726843.5425684105,55.0,92.5
527975.2654032628,60.0,92.5
349483.07622082223,65.0,92.5
240278.23299421178,70.0,92.5
185933.3686562835,75.0,92.5
88798.4721001737,80.0,92.5
41071.087120239856,85.0,92.5
3944.3720659213923,90.0,92.5
2.710229191009353e6,0.0,97.5
2.710229191009353e6,5.0,97.5
2.717122171131175e6,10.0,97.5
2.6156738485671077e6,15.0,97.5
2.5117077831799076e6,20.0,97.5
2.0560337179512593e6,25.0,97.5
1.900263967755082e6,30.0,97.5
1.7015150170739933e6,35.0,97.5
1.3464199334369628e6,40.0,97.5
1.1237962101899728e6,45.0,97.5
878332.8093691624,50.0,97.5
726843.5425684105,55.0,97.5
527975.2654032628,60.0,97.5
349483.07622082223,65.0,97.5
240278.23299421178,70.0,97.5
185933.3686562835,75.0,97.5
88798.4721001737,80.0,97.5
41071.087120239856,85.0,97.5
3944.3720659213923,90.0,97.5
2.3789789565526545e6,0.0,97.5
2.3789789565526545e6,5.0,97.5
2.8781368183093187e6,10.0,97.5
2.73705082529876e6,15.0,97.5
2.4942350333838738e6,20.0,97.5
2.1590070260289516e6,25.0,97.5
1.900263967755082e6,30.0,97.5
1.474157407033934e6,35.0,97.5
1.2126410297941878e6,40.0,97.5
1.059634834867708e6,45.0,97.5
881896.0256343517,50.0,97.5
632469.7796381158,55.0,97.5
537319.9603661525,60.0,97.5
386504.58853235,65.0,97.5
255917.64460921966,70.0,97.5
157010.40019863943,75.0,97.5
98216.49186837395,80.0,97.5
38421.33956409535,85.0,97.5
1314.7906886404642,90.0,97.5
2.3789789565526545e6,0.0,102.5
2.3789789565526545e6,5.0,102.5
2.8781368183093187e6,10.0,102.5
2.73705082529876e6,15.0,102.5
2.4942350333838738e6,20.0,102.5
2.1590070260289516e6,25.0,102.5
1.900263967755082e6,30.0,102.5
1.474157407033934e6,35.0,102.5
1.2126410297941878e6,40.0,102.5
1.059634834867708e6,45.0,102.5
881896.0256343517,50.0,102.5
632469.7796381158,55.0,102.5
537319.9603661525,60.0,102.5
386504.58853235,65.0,102.5
255917.64460921966,70.0,102.5
157010.40019863943,75.0,102.5
98216.49186837395,80.0,102.5
38421.33956409535,85.0,102.5
1314.7906886404642,90.0,102.5
3.041479425466052e6,0.0,102.5
3.041479425466052e6,5.0,102.5
3.0492148809360964e6,10.0,102.5
2.6642246392597686e6,15.0,102.5
2.293298410729481e6,20.0,102.5
2.2413856724911057e6,25.0,102.5
1.8974192612165264e6,30.0,102.5
1.5254962222042698e6,35.0,102.5
1.3615240032030826e6,40.0,102.5
1.129629062491997e6,45.0,102.5
894367.2825625142,50.0,102.5
665583.3806662894,55.0,102.5
481251.7905888148,60.0,102.5
336155.33178867225,65.0,102.5
282931.17376241507,70.0,102.5
141860.273863683,75.0,102.5
78035.02093651629,80.0,102.5
34446.71822987859,85.0,102.5
0.0,90.0,102.5
3.041479425466052e6,0.0,107.5
3.041479425466052e6,5.0,107.5
3.0492148809360964e6,10.0,107.5
2.6642246392597686e6,15.0,107.5
2.293298410729481e6,20.0,107.5
2.2413856724911057e6,25.0,107.5
1.8974192612165264e6,30.0,107.5
1.5254962222042698e6,35.0,107.5
1.3615240032030826e6,40.0,107.5
1.129629062491997e6,45.0,107.5
894367.2825625142,50.0,107.5
665583.3806662894,55.0,107.5
481251.7905888148,60.0,107.5
336155.33178867225,65.0,107.5
282931.17376241507,70.0,107.5
141860.273863683,75.0,107.5
78035.02093651629,80.0,107.5
34446.71822987859,85.0,107.5
0.0,90.0,107.5
2.6500018756535896e6,0.0,107.5
2.6500018756535896e6,5.0,107.5
2.767439248374345e6,10.0,107.5
2.785601615991421e6,15.0,107.5
2.651489781548181e6,20.0,107.5
2.1487096952211824e6,25.0,107.5
1.8575933696767492e6,30.0,107.5
1.5523879825315888e6,35.0,107.5
1.3162117939047234e6,40.0,107.5
1.0304705733575876e6,45.0,107.5
817758.1328609443,50.0,107.5
695385.6215916455,55.0,107.5
498383.73135411245,60.0,107.5
364291.68114543334,65.0,107.5
241699.99768648524,70.0,107.5
134973.85280233916,75.0,107.5
79380.45233197346,80.0,107.5
33121.84445180633,85.0,107.5
3944.3720659213923,90.0,107.5
2.6500018756535896e6,0.0,112.5
2.6500018756535896e6,5.0,112.5
2.767439248374345e6,10.0,112.5
2.785601615991421e6,15.0,112.5
2.651489781548181e6,20.0,112.5
2.1487096952211824e6,25.0,112.5
1.8575933696767492e6,30.0,112.5
1.5523879825315888e6,35.0,112.5
1.3162117939047234e6,40.0,112.5
1.0304705733575876e6,45.0,112.5
817758.1328609443,50.0,112.5
695385.6215916455,55.0,112.5
498383.73135411245,60.0,112.5
364291.68114543334,65.0,112.5
241699.99768648524,70.0,112.5
134973.85280233916,75.0,112.5
79380.45233197346,80.0,112.5
33121.84445180633,85.0,112.5
3944.3720659213923,90.0,112.5
2.3488652988747726e6,0.0,112.5
2.3488652988747726e6,5.0,112.5
3.0492148809360964e6,10.0,112.5
2.894840895049908e6,15.0,112.5
2.4680259086898225e6,20.0,112.5
2.17960168764449e6,25.0,112.5
1.9144875004478595e6,30.0,112.5
1.6428420854507522e6,35.0,112.5
1.318369518157026e6,40.0,112.5
970197.7662366721,45.0,112.5
844482.254849864,50.0,112.5
624191.3793810724,55.0,112.5
478136.8922678516,60.0,112.5
349483.07622082223,65.0,112.5
210421.17445646948,70.0,112.5
163896.82125998326,75.0,112.5
87453.04070471652,80.0,112.5
26497.47556144507,85.0,112.5
1314.7906886404642,90.0,112.5
2.3488652988747726e6,0.0,117.5
2.3488652988747726e6,5.0,117.5
3.0492148809360964e6,10.0,117.5
2.894840895049908e6,15.0,117.5
2.4680259086898225e6,20.0,117.5
2.17960168764449e6,25.0,117.5
1.9144875004478595e6,30.0,117.5
1.6428420854507522e6,35.0,117.5
1.318369518157026e6,40.0,117.5
970197.7662366721,45.0,117.5
844482.254849864,50.0,117.5
624191.3793810724,55.0,117.5
478136.8922678516,60.0,117.5
349483.07622082223,65.0,117.5
210421.17445646948,70.0,117.5
163896.82125998326,75.0,117.5
87453.04070471652,80.0,117.5
26497.47556144507,85.0,117.5
1314.7906886404642,90.0,117.5
2.800570164042998e6,0.0,117.5
2.800570164042998e6,5.0,117.5
2.787566079271613e6,10.0,117.5
2.949460534579152e6,15.0,117.5
2.734485343079343e6,20.0,117.5
2.248250559696285e6,25.0,117.5
1.80638865198275e6,30.0,117.5
1.593947975764718e6,35.0,117.5
1.1543824749820114e6,40.0,117.5
1.0635234030690573e6,45.0,117.5
801723.6596675924,50.0,117.5
551341.4571190904,55.0,117.5
476579.44310737,60.0,117.5
331712.7503112889,65.0,117.5
238856.46830193835,70.0,117.5
147369.41071275805,75.0,117.5
72653.29535468758,80.0,117.5
35771.59200795084,85.0,117.5
2629.5813772809283,90.0,117.5
2.800570164042998e6,0.0,122.5
2.800570164042998e6,5.0,122.5
2.787566079271613e6,10.0,122.5
2.949460534579152e6,15.0,122.5
2.734485343079343e6,20.0,122.5
2.248250559696285e6,25.0,122.5
1.80638865198275e6,30.0,122.5
1.593947975764718e6,35.0,122.5
1.1543824749820114e6,40.0,122.5
1.0635234030690573e6,45.0,122.5
801723.6596675924,50.0,122.5
551341.4571190904,55.0,122.5
476579.44310737,60.0,122.5
331712.7503112889,65.0,122.5
238856.46830193835,70.0,122.5
147369.41071275805,75.0,122.5
72653.29535468758,80.0,122.5
35771.59200795084,85.0,122.5
2629.5813772809283,90.0,122.5
2.740342848687235e6,0.0,122.5
2.740342848687235e6,5.0,122.5
2.8882002337579527e6,10.0,122.5
2.8220147090109168e6,15.0,122.5
2.4418167839957713e6,20.0,122.5
2.251683003298875e6,25.0,122.5
2.0055181096816359e6,30.0,122.5
1.449710352190917e6,35.0,122.5
1.2795304816155753e6,40.0,122.5
958532.0616326239,45.0,122.5
689482.3473141295,50.0,122.5
539751.6967592296,55.0,122.5
490596.4855517044,60.0,122.5
353925.65769820556,65.0,122.5
221795.29199465705,70.0,122.5
144614.8422882205,75.0,122.5
73998.72675014475,80.0,122.5
31796.970673734082,85.0,122.5
1314.7906886404642,90.0,122.5
2.740342848687235e6,0.0,127.5
2.740342848687235e6,5.0,127.5
2.8882002337579527e6,10.0,127.5
2.8220147090109168e6,15.0,127.5
2.4418167839957713e6,20.0,127.5
2.251683003298875e6,25.0,127.5
2.0055181096816359e6,30.0,127.5
1.449710352190917e6,35.0,127.5
1.2795304816155753e6,40.0,127.5
958532.0616326239,45.0,127.5
689482.3473141295,50.0,127.5
539751.6967592296,55.0,127.5
490596.4855517044,60.0,127.5
353925.65769820556,65.0,127.5
221795.29199465705,70.0,127.5
144614.8422882205,75.0,127.5
73998.72675014475,80.0,127.5
31796.970673734082,85.0,127.5
1314.7906886404642,90.0,127.5
3.041479425466052e6,0.0,127.5
3.041479425466052e6,5.0,127.5
3.230356359011508e6,10.0,127.5
2.8584278020304125e6,15.0,127.5
2.5772305949150356e6,20.0,127.5
2.2036287928626183e6,25.0,127.5
1.9941392835274138e6,30.0,127.5
1.5254962222042698e6,35.0,127.5
1.2622686875971525e6,40.0,127.5
985752.0390420696,45.0,127.5
762528.2807505102,50.0,127.5
599356.1786099421,55.0,127.5
479694.3414283332,60.0,127.5
333193.61080375,65.0,127.5
223217.05668693047,70.0,127.5
147369.41071275805,75.0,127.5
71307.8639592304,80.0,127.5
31796.970673734082,85.0,127.5
0.0,90.0,127.5
3.041479425466052e6,0.0,132.5
3.041479425466052e6,5.0,132.5
3.230356359011508e6,10.0,132.5
2.8584278020304125e6,15.0,132.5
2.5772305949150356e6,20.0,132.5
2.2036287928626183e6,25.0,132.5
1.9941392835274138e6,30.0,132.5
1.5254962222042698e6,35.0,132.5
1.2622686875971525e6,40.0,132.5
985752.0390420696,45.0,132.5
762528.2807505102,50.0,132.5
599356.1786099421,55.0,132.5
479694.3414283332,60.0,132.5
333193.61080375,65.0,132.5
223217.05668693047,70.0,132.5
147369.41071275805,75.0,132.5
71307.8639592304,80.0,132.5
31796.970673734082,85.0,132.5
0.0,90.0,132.5
3.402843317600632e6,0.0,132.5
3.402843317600632e6,5.0,132.5
3.0290880500388285e6,10.0,132.5
2.8887720462133256e6,15.0,132.5
2.5335487204249506e6,20.0,132.5
2.18646657484967e6,25.0,132.5
1.8149227715984166e6,30.0,132.5
1.5108279892984596e6,35.0,132.5
1.2406914450741245e6,40.0,132.5
999362.0277467924,45.0,132.5
794597.2271372138,50.0,132.5
556308.4972733165,55.0,132.5
461004.951502554,60.0,132.5
318385.0058791389,65.0,132.5
228904.11545602424,70.0,132.5
148746.69492502682,75.0,132.5
79380.45233197346,80.0,132.5
34446.71822987859,85.0,132.5
10518.325509123713,90.0,132.5
3.402843317600632e6,0.0,137.5
3.402843317600632e6,5.0,137.5
3.0290880500388285e6,10.0,137.5
2.8887720462133256e6,15.0,137.5
2.5335487204249506e6,20.0,137.5
2.18646657484967e6,25.0,137.5
1.8149227715984166e6,30.0,137.5
1.5108279892984596e6,35.0,137.5
1.2406914450741245e6,40.0,137.5
999362.0277467924,45.0,137.5
794597.2271372138,50.0,137.5
556308.4972733165,55.0,137.5
461004.951502554,60.0,137.5
318385.0058791389,65.0,137.5
228904.11545602424,70.0,137.5
148746.69492502682,75.0,137.5
79380.45233197346,80.0,137.5
34446.71822987859,85.0,137.5
10518.325509123713,90.0,137.5
3.342616002244869e6,0.0,137.5
3.342616002244869e6,5.0,137.5
3.0190246345901946e6,10.0,137.5
2.8887720462133256e6,15.0,137.5
2.4942350333838738e6,20.0,137.5
2.255115446901465e6,25.0,137.5
2.068101653529857e6,30.0,137.5
1.5132726947827614e6,35.0,137.5
1.2601109633448499e6,40.0,137.5
972142.0503373467,45.0,137.5
760746.6726179154,50.0,137.5
571209.6177359946,55.0,137.5
440758.1124162932,60.0,137.5
306538.12193945004,65.0,137.5
218951.76261011016,70.0,137.5
155633.11598637066,75.0,137.5
61889.844191030155,80.0,137.5
31796.970673734082,85.0,137.5
0.0,90.0,137.5
3.342616002244869e6,0.0,142.5
3.342616002244869e6,5.0,142.5
3.0190246345901946e6,10.0,142.5
2.8887720462133256e6,15.0,142.5
2.4942350333838738e6,20.0,142.5
2.255115446901465e6,25.0,142.5
2.068101653529857e6,30.0,142.5
1.5132726947827614e6,35.0,142.5
1.2601109633448499e6,40.0,142.5
972142.0503373467,45.0,142.5
760746.6726179154,50.0,142.5
571209.6177359946,55.0,142.5
440758.1124162932,60.0,142.5
306538.12193945004,65.0,142.5
218951.76261011016,70.0,142.5
155633.11598637066,75.0,142.5
61889.844191030155,80.0,142.5
31796.970673734082,85.0,142.5
0.0,90.0,142.5
3.342616002244869e6,0.0,142.5
3.342616002244869e6,5.0,142.5
3.250483189908776e6,10.0,142.5
2.8705654997035777e6,15.0,142.5
2.6471215940991724e6,20.0,142.5
2.361521198581747e6,25.0,142.5
1.9969839900659693e6,30.0,142.5
1.6501762019036573e6,35.0,142.5
1.2255873753080047e6,40.0,142.5
1.0460248461629851e6,45.0,142.5
732240.9424964011,50.0,142.5
612601.6190212116,55.0,142.5
485924.1380702596,60.0,142.5
337636.1922811334,65.0,142.5
196203.52753373506,70.0,142.5
115691.87383057641,75.0,142.5
78035.02093651629,80.0,142.5
25172.601783372815,85.0,142.5
2629.5813772809283,90.0,142.5
3.342616002244869e6,0.0,147.5
3.342616002244869e6,5.0,147.5
3.250483189908776e6,10.0,147.5
2.8705654997035777e6,15.0,147.5
2.6471215940991724e6,20.0,147.5
2.361521198581747e6,25.0,147.5
1.9969839900659693e6,30.0,147.5
1.6501762019036573e6,35.0,147.5
1.2255873753080047e6,40.0,147.5
1.0460248461629851e6,45.0,147.5
732240.9424964011,50.0,147.5
612601.6190212116,55.0,147.5
485924.1380702596,60.0,147.5
337636.1922811334,65.0,147.5
196203.52753373506,70.0,147.5
115691.87383057641,75.0,147.5
78035.02093651629,80.0,147.5
25172.601783372815,85.0,147.5
2629.5813772809283,90.0,147.5
2.9511384524324066e6,0.0,147.5
2.9511384524324066e6,5.0,147.5
2.858009987412051e6,10.0,147.5
2.8705654997035777e6,15.0,147.5
2.769430842671411e6,20.0,147.5
2.385548303799875e6,25.0,147.5
1.934400446217748e6,30.0,147.5
1.6990703115896918e6,35.0,147.5
1.2924768271293922e6,40.0,147.5
1.0304705733575876e6,45.0,147.5
757183.4563527262,50.0,147.5
582799.3780958554,55.0,147.5
432970.86661388515,60.0,147.5
306538.12193945004,65.0,147.5
231747.64484057113,70.0,147.5
158387.68441090817,75.0,147.5
69962.43256377323,80.0,147.5
27822.34933951732,85.0,147.5
5259.162754561857,90.0,147.5
2.9511384524324066e6,0.0,152.5
2.9511384524324066e6,5.0,152.5
2.858009987412051e6,10.0,152.5
2.8705654997035777e6,15.0,152.5
2.769430842671411e6,20.0,152.5
2.385548303799875e6,25.0,152.5
1.934400446217748e6,30.0,152.5
1.6990703115896918e6,35.0,152.5
1.2924768271293922e6,40.0,152.5
1.0304705733575876e6,45.0,152.5
757183.4563527262,50.0,152.5
582799.3780958554,55.0,152.5
432970.86661388515,60.0,152.5
306538.12193945004,65.0,152.5
231747.64484057113,70.0,152.5
158387.68441090817,75.0,152.5
69962.43256377323,80.0,152.5
27822.34933951732,85.0,152.5
5259.162754561857,90.0,152.5
3.131820398499697e6,0.0,152.5
3.131820398499697e6,5.0,152.5
3.0089612191415606e6,10.0,152.5
3.0829752089839694e6,15.0,152.5
2.4112394718527114e6,20.0,152.5
2.251683003298875e6,25.0,152.5
1.9856051639117473e6,30.0,152.5
1.7455197157914243e6,35.0,152.5
1.3766280729692024e6,40.0,152.5
1.0051948800488166e6,45.0,152.5
801723.6596675924,50.0,152.5
630814.0995867071,55.0,152.5
432970.86661388515,60.0,152.5
319865.8663716,65.0,152.5
208999.40976419605,70.0,152.5
140482.98965141422,75.0,152.5
72653.29535468758,80.0,152.5
33121.84445180633,85.0,152.5
2629.5813772809283,90.0,152.5
3.131820398499697e6,0.0,157.5
3.131820398499697e6,5.0,157.5
3.0089612191415606e6,10.0,157.5
3.0829752089839694e6,15.0,157.5
2.4112394718527114e6,20.0,157.5
2.251683003298875e6,25.0,157.5
1.9856051639117473e6,30.0,157.5
1.7455197157914243e6,35.0,157.5
1.3766280729692024e6,40.0,157.5
1.0051948800488166e6,45.0,157.5
801723.6596675924,50.0,157.5
630814.0995867071,55.0,157.5
432970.86661388515,60.0,157.5
319865.8663716,65.0,157.5
208999.40976419605,70.0,157.5
140482.98965141422,75.0,157.5
72653.29535468758,80.0,157.5
33121.84445180633,85.0,157.5
2629.5813772809283,90.0,157.5
3.1920477138554603e6,0.0,157.5
3.1920477138554603e6,5.0,157.5
3.1397856199738025e6,10.0,157.5
3.022286720618143e6,15.0,157.5
2.695171656038266e6,20.0,157.5
2.196763905657439e6,25.0,157.5
2.068101653529857e6,30.0,157.5
1.6672891402937693e6,35.0,157.5
1.370154900212294e6,40.0,157.5
966309.1980353227,45.0,157.5
701953.604242292,50.0,157.5
592733.4584043074,55.0,157.5
432970.86661388515,60.0,157.5
299133.81947714445,65.0,157.5
245965.29176330555,70.0,157.5
129464.71595326408,75.0,157.5
76689.5895410591,80.0,157.5
31796.970673734082,85.0,157.5
1314.7906886404642,90.0,157.5
3.1920477138554603e6,0.0,162.5
3.1920477138554603e6,5.0,162.5
3.1397856199738025e6,10.0,162.5
3.022286720618143e6,15.0,162.5
2.695171656038266e6,20.0,162.5
2.196763905657439e6,25.0,162.5
2.068101653529857e6,30.0,162.5
1.6672891402937693e6,35.0,162.5
1.370154900212294e6,40.0,162.5
966309.1980353227,45.0,162.5
701953.604242292,50.0,162.5
592733.4584043074,55.0,162.5
432970.86661388515,60.0,162.5
299133.81947714445,65.0,162.5
245965.29176330555,70.0,162.5
129464.71595326408,75.0,162.5
76689.5895410591,80.0,162.5
31796.970673734082,85.0,162.5
1314.7906886404642,90.0,162.5
2.9812521101102885e6,0.0,162.5
2.9812521101102885e6,5.0,162.5
3.622829561508233e6,10.0,162.5
2.9980113252718127e6,15.0,162.5
2.5815987823640443e6,20.0,162.5
2.3958456346076443e6,25.0,162.5
1.9600028050647478e6,30.0,162.5
1.7675220651501396e6,35.0,162.5
1.320527242409329e6,40.0,162.5
1.1082419373845754e6,45.0,162.5
835574.2141868907,50.0,162.5
617568.6591754376,55.0,162.5
485924.1380702596,60.0,162.5
266554.88864300004,65.0,162.5
244543.52707103212,70.0,162.5
137728.42122687667,75.0,162.5
71307.8639592304,80.0,162.5
29147.223117589576,85.0,162.5
0.0,90.0,162.5
2.9812521101102885e6,0.0,167.5
2.9812521101102885e6,5.0,167.5
3.622829561508233e6,10.0,167.5
2.9980113252718127e6,15.0,167.5
2.5815987823640443e6,20.0,167.5
2.3958456346076443e6,25.0,167.5
1.9600028050647478e6,30.0,167.5
1.7675220651501396e6,35.0,167.5
1.320527242409329e6,40.0,167.5
1.1082419373845754e6,45.0,167.5
835574.2141868907,50.0,167.5
617568.6591754376,55.0,167.5
485924.1380702596,60.0,167.5
266554.88864300004,65.0,167.5
244543.52707103212,70.0,167.5
137728.42122687667,75.0,167.5
71307.8639592304,80.0,167.5
29147.223117589576,85.0,167.5
0.0,90.0,167.5
3.2221613715333417e6,0.0,167.5
3.2221613715333417e6,5.0,167.5
3.1297222045251685e6,10.0,167.5
2.9555293834157344e6,15.0,167.5
2.765062655222403e6,20.0,167.5
2.4336025142361317e6,25.0,167.5
2.144908730070856e6,30.0,167.5
1.8115267638675706e6,35.0,167.5
1.3442622091846599e6,40.0,167.5
1.1043533691832258e6,45.0,167.5
828447.7816565122,50.0,167.5
615912.9791240289,55.0,167.5
453217.705700146,60.0,167.5
293210.3775073,65.0,167.5
216108.23322556328,70.0,167.5
128087.43174099531,75.0,167.5
79380.45233197346,80.0,167.5
35771.59200795084,85.0,167.5
0.0,90.0,167.5
3.2221613715333417e6,0.0,172.5
3.2221613715333417e6,5.0,172.5
3.1297222045251685e6,10.0,172.5
2.9555293834157344e6,15.0,172.5
2.765062655222403e6,20.0,172.5
2.4336025142361317e6,25.0,172.5
2.144908730070856e6,30.0,172.5
1.8115267638675706e6,35.0,172.5
1.3442622091846599e6,40.0,172.5
1.1043533691832258e6,45.0,172.5
828447.7816565122,50.0,172.5
615912.9791240289,55.0,172.5
453217.705700146,60.0,172.5
293210.3775073,65.0,172.5
216108.23322556328,70.0,172.5
128087.43174099531,75.0,172.5
79380.45233197346,80.0,172.5
35771.59200795084,85.0,172.5
0.0,90.0,172.5
2.770456506365116e6,0.0,172.5
2.770456506365116e6,5.0,172.5
3.0894685427306322e6,10.0,172.5
3.0465621159644737e6,15.0,172.5
2.7563262803243855e6,20.0,172.5
2.673873566417414e6,25.0,172.5
2.1733557954564113e6,30.0,172.5
1.7724114761187432e6,35.0,172.5
1.4521484217998013e6,40.0,172.5
1.0732448235724308e6,45.0,172.5
728677.7262312118,50.0,172.5
622535.6993296637,55.0,172.5
484366.688909778,60.0,172.5
309499.84292437223,65.0,172.5
238856.46830193835,70.0,172.5
119823.72646738272,75.0,172.5
83416.746518345,80.0,172.5
33121.84445180633,85.0,172.5
1314.7906886404642,90.0,172.5
2.770456506365116e6,0.0,177.5
2.770456506365116e6,5.0,177.5
3.0894685427306322e6,10.0,177.5
3.0465621159644737e6,15.0,177.5
2.7563262803243855e6,20.0,177.5
2.673873566417414e6,25.0,177.5
2.1733557954564113e6,30.0,177.5
1.7724114761187432e6,35.0,177.5
1.4521484217998013e6,40.0,177.5
1.0732448235724308e6,45.0,177.5
728677.7262312118,50.0,177.5
622535.6993296637,55.0,177.5
484366.688909778,60.0,177.5
309499.84292437223,65.0,177.5
238856.46830193835,70.0,177.5
119823.72646738272,75.0,177.5
83416.746518345,80.0,177.5
33121.84445180633,85.0,177.5
1314.7906886404642,90.0,177.5
3.2823886868891055e6,0.0,177.5
3.2823886868891055e6,5.0,177.5
2.968707557347025e6,10.0,177.5
2.9858736275986475e6,15.0,177.5
3.0315220896119233e6,20.0,177.5
2.443899845043901e6,25.0,177.5
2.2586969916130765e6,30.0,177.5
1.7724114761187432e6,35.0,177.5
1.454306146052104e6,40.0,177.5
1.0071391641494912e6,45.0,177.5
878332.8093691624,50.0,177.5
617568.6591754376,55.0,177.5
426741.06997195876,60.0,177.5
322827.5873565222,65.0,177.5
203312.3509951023,70.0,177.5
139105.70543914544,75.0,177.5
71307.8639592304,80.0,177.5
33121.84445180633,85.0,177.5
3944.3720659213923,90.0,177.5
3.2823886868891055e6,0.0,182.5
3.2823886868891055e6,5.0,182.5
2.968707557347025e6,10.0,182.5
2.9858736275986475e6,15.0,182.5
3.0315220896119233e6,20.0,182.5
2.443899845043901e6,25.0,182.5
2.2586969916130765e6,30.0,182.5
1.7724114761187432e6,35.0,182.5
1.454306146052104e6,40.0,182.5
1.0071391641494912e6,45.0,182.5
878332.8093691624,50.0,182.5
617568.6591754376,55.0,182.5
426741.06997195876,60.0,182.5
322827.5873565222,65.0,182.5
203312.3509951023,70.0,182.5
139105.70543914544,75.0,182.5
71307.8639592304,80.0,182.5
33121.84445180633,85.0,182.5
3944.3720659213923,90.0,182.5
2.469319929586299e6,0.0,182.5
2.469319929586299e6,5.0,182.5
3.0190246345901946e6,10.0,182.5
2.8462901043572472e6,15.0,182.5
2.9878402151218383e6,20.0,182.5
2.5709002583397217e6,25.0,182.5
2.1989581543034106e6,30.0,182.5
1.7186279554641054e6,35.0,182.5
1.393889866987625e6,40.0,182.5
1.0324148574582622e6,45.0,182.5
871206.3768387837,50.0,182.5
630814.0995867071,55.0,182.5
448545.3582187012,60.0,182.5
356887.3786831278,65.0,182.5
238856.46830193835,70.0,182.5
151501.26334956434,75.0,182.5
67271.56977285887,80.0,182.5
25172.601783372815,85.0,182.5
3944.3720659213923,90.0,182.5
2.469319929586299e6,0.0,187.5
2.469319929586299e6,5.0,187.5
3.0190246345901946e6,10.0,187.5
2.8462901043572472e6,15.0,187.5
2.9878402151218383e6,20.0,187.5
2.5709002583397217e6,25.0,187.5
2.1989581543034106e6,30.0,187.5
1.7186279554641054e6,35.0,187.5
1.393889866987625e6,40.0,187.5
1.0324148574582622e6,45.0,187.5
871206.3768387837,50.0,187.5
630814.0995867071,55.0,187.5
448545.3582187012,60.0,187.5
356887.3786831278,65.0,187.5
238856.46830193835,70.0,187.5
151501.26334956434,75.0,187.5
67271.56977285887,80.0,187.5
25172.601783372815,85.0,187.5
3944.3720659213923,90.0,187.5
3.2823886868891055e6,0.0,187.5
3.2823886868891055e6,5.0,187.5
3.1800392817683383e6,10.0,187.5
2.864496650866995e6,15.0,187.5
2.769430842671411e6,20.0,187.5
2.522846047903465e6,25.0,187.5
2.0538781208370796e6,30.0,187.5
1.8066373528989672e6,35.0,187.5
1.380943521473808e6,40.0,187.5
1.090743380478503e6,45.0,187.5
778562.753943862,50.0,187.5
642403.8599465678,55.0,187.5
504613.52799603884,60.0,187.5
322827.5873565222,65.0,187.5
243121.76237875866,70.0,187.5
122578.29489192025,75.0,187.5
76689.5895410591,80.0,187.5
27822.34933951732,85.0,187.5
1314.7906886404642,90.0,187.5
3.2823886868891055e6,0.0,192.5
3.2823886868891055e6,5.0,192.5
3.1800392817683383e6,10.0,192.5
2.864496650866995e6,15.0,192.5
2.769430842671411e6,20.0,192.5
2.522846047903465e6,25.0,192.5
2.0538781208370796e6,30.0,192.5
1.8066373528989672e6,35.0,192.5
1.380943521473808e6,40.0,192.5
1.090743380478503e6,45.0,192.5
778562.753943862,50.0,192.5
642403.8599465678,55.0,192.5
504613.52799603884,60.0,192.5
322827.5873565222,65.0,192.5
243121.76237875866,70.0,192.5
122578.29489192025,75.0,192.5
76689.5895410591,80.0,192.5
27822.34933951732,85.0,192.5
1314.7906886404642,90.0,192.5
2.770456506365116e6,0.0,192.5
2.770456506365116e6,5.0,192.5
3.0290880500388285e6,10.0,192.5
2.9676670810888996e6,15.0,192.5
2.834953654406539e6,20.0,192.5
2.467926950262029e6,25.0,192.5
2.1136169581467453e6,30.0,192.5
1.7528538322443294e6,35.0,192.5
1.4262557307721674e6,40.0,192.5
1.1587933240021174e6,45.0,192.5
794597.2271372138,50.0,192.5
609290.2589183942,55.0,192.5
479694.3414283332,60.0,192.5
333193.61080375,65.0,192.5
207577.6450719226,70.0,192.5
165274.105472252,75.0,192.5
71307.8639592304,80.0,192.5
25172.601783372815,85.0,192.5
0.0,90.0,192.5
2.770456506365116e6,0.0,197.5
2.770456506365116e6,5.0,197.5
3.0290880500388285e6,10.0,197.5
2.9676670810888996e6,15.0,197.5
2.834953654406539e6,20.0,197.5
2.467926950262029e6,25.0,197.5
2.1136169581467453e6,30.0,197.5
1.7528538322443294e6,35.0,197.5
1.4262557307721674e6,40.0,197.5
1.1587933240021174e6,45.0,197.5
794597.2271372138,50.0,197.5
609290.2589183942,55.0,197.5
479694.3414283332,60.0,197.5
333193.61080375,65.0,197.5
207577.6450719226,70.0,197.5
165274.105472252,75.0,197.5
71307.8639592304,80.0,197.5
25172.601783372815,85.0,197.5
0.0,90.0,197.5
2.710229191009353e6,0.0,197.5
2.710229191009353e6,5.0,197.5
2.9284538955524885e6,10.0,197.5
3.155801395022961e6,15.0,197.5
2.9572629029787784e6,20.0,197.5
2.577765145544901e6,25.0,197.5
2.179045208533522e6,30.0,197.5
1.8090820583832688e6,35.0,197.5
1.380943521473808e6,40.0,197.5
1.0810219599751297e6,45.0,197.5
799942.0515349978,50.0,197.5
597700.4985585335,55.0,197.5
417396.37500906916,60.0,197.5
310980.70341683336,65.0,197.5
238856.46830193835,70.0,197.5
154255.83177410188,75.0,197.5
69962.43256377323,80.0,197.5
30472.09689566183,85.0,197.5
7888.744131842785,90.0,197.5
2.710229191009353e6,0.0,202.5
2.710229191009353e6,5.0,202.5
2.9284538955524885e6,10.0,202.5
3.155801395022961e6,15.0,202.5
2.9572629029787784e6,20.0,202.5
2.577765145544901e6,25.0,202.5
2.179045208533522e6,30.0,202.5
1.8090820583832688e6,35.0,202.5
1.380943521473808e6,40.0,202.5
1.0810219599751297e6,45.0,202.5
799942.0515349978,50.0,202.5
597700.4985585335,55.0,202.5
417396.37500906916,60.0,202.5
310980.70341683336,65.0,202.5
238856.46830193835,70.0,202.5
154255.83177410188,75.0,202.5
69962.43256377323,80.0,202.5
30472.09689566183,85.0,202.5
7888.744131842785,90.0,202.5
3.5232979483121587e6,0.0,202.5
3.5232979483121587e6,5.0,202.5
3.5423222379191616e6,10.0,202.5
2.9191162903962387e6,15.0,202.5
2.9179492159377015e6,20.0,202.5
2.4370349578387216e6,25.0,202.5
2.144908730070856e6,30.0,202.5
1.686846784168183e6,35.0,202.5
1.3874166942307164e6,40.0,202.5
1.0557462666663586e6,45.0,202.5
755401.8482201316,50.0,202.5
693729.9415402369,55.0,202.5
428298.5191324404,60.0,202.5
330231.8898188278,65.0,202.5
189094.70407236787,70.0,202.5
134973.85280233916,75.0,202.5
72653.29535468758,80.0,202.5
18548.232893011547,85.0,202.5
1314.7906886404642,90.0,202.5
3.5232979483121587e6,0.0,207.5
3.5232979483121587e6,5.0,207.5
3.5423222379191616e6,10.0,207.5
2.9191162903962387e6,15.0,207.5
2.9179492159377015e6,20.0,207.5
2.4370349578387216e6,25.0,207.5
2.144908730070856e6,30.0,207.5
1.686846784168183e6,35.0,207.5
1.3874166942307164e6,40.0,207.5
1.0557462666663586e6,45.0,207.5
755401.8482201316,50.0,207.5
693729.9415402369,55.0,207.5
428298.5191324404,60.0,207.5
330231.8898188278,65.0,207.5
189094.70407236787,70.0,207.5
134973.85280233916,75.0,207.5
72653.29535468758,80.0,207.5
18548.232893011547,85.0,207.5
1314.7906886404642,90.0,207.5
2.6801155333314715e6,0.0,207.5
2.6801155333314715e6,5.0,207.5
3.1599124508710704e6,10.0,207.5
3.0951129066571346e6,15.0,207.5
2.629648844303138e6,20.0,207.5
2.4816567246723883e6,25.0,207.5
2.0851698927611902e6,30.0,207.5
1.5523879825315888e6,35.0,207.5
1.3507353819415686e6,40.0,207.5
1.0693562553710814e6,45.0,207.5
789252.4027394298,50.0,207.5
610945.9389698029,55.0,207.5
437643.21409533,60.0,207.5
336155.33178867225,65.0,207.5
207577.6450719226,70.0,207.5
130842.00016553285,75.0,207.5
64580.70698194451,80.0,207.5
34446.71822987859,85.0,207.5
1314.7906886404642,90.0,207.5
2.6801155333314715e6,0.0,212.5
2.6801155333314715e6,5.0,212.5
3.1599124508710704e6,10.0,212.5
3.0951129066571346e6,15.0,212.5
2.629648844303138e6,20.0,212.5
2.4816567246723883e6,25.0,212.5
2.0851698927611902e6,30.0,212.5
1.5523879825315888e6,35.0,212.5
1.3507353819415686e6,40.0,212.5
1.0693562553710814e6,45.0,212.5
789252.4027394298,50.0,212.5
610945.9389698029,55.0,212.5
437643.21409533,60.0,212.5
336155.33178867225,65.0,212.5
207577.6450719226,70.0,212.5
130842.00016553285,75.0,212.5
64580.70698194451,80.0,212.5
34446.71822987859,85.0,212.5
1314.7906886404642,90.0,212.5
2.138069695129601e6,0.0,212.5
2.138069695129601e6,5.0,212.5
3.1699758663197043e6,10.0,212.5
2.9555293834157344e6,15.0,212.5
2.6383852192011555e6,20.0,212.5
2.32376431895326e6,25.0,212.5
2.0168969358358579e6,30.0,212.5
1.78219029805595e6,35.0,212.5
1.3615240032030826e6,40.0,212.5
1.0732448235724308e6,45.0,212.5
769654.7132808887,50.0,212.5
624191.3793810724,55.0,212.5
476579.44310737,60.0,212.5
315423.2848942167,65.0,212.5
199047.05691828195,70.0,212.5
152878.5475618331,75.0,212.5
78035.02093651629,80.0,212.5
26497.47556144507,85.0,212.5
0.0,90.0,212.5
2.138069695129601e6,0.0,217.5
2.138069695129601e6,5.0,217.5
3.1699758663197043e6,10.0,217.5
2.9555293834157344e6,15.0,217.5
2.6383852192011555e6,20.0,217.5
2.32376431895326e6,25.0,217.5
2.0168969358358579e6,30.0,217.5
1.78219029805595e6,35.0,217.5
1.3615240032030826e6,40.0,217.5
1.0732448235724308e6,45.0,217.5
769654.7132808887,50.0,217.5
624191.3793810724,55.0,217.5
476579.44310737,60.0,217.5
315423.2848942167,65.0,217.5
199047.05691828195,70.0,217.5
152878.5475618331,75.0,217.5
78035.02093651629,80.0,217.5
26497.47556144507,85.0,217.5
0.0,90.0,217.5
2.9511384524324066e6,0.0,217.5
2.9511384524324066e6,5.0,217.5
3.1901026972169722e6,10.0,217.5
3.0465621159644737e6,15.0,217.5
2.7039080309362835e6,20.0,217.5
2.237953228888516e6,25.0,217.5
2.056722827375635e6,30.0,217.5
1.6061715031862266e6,35.0,217.5
1.4392020762859844e6,40.0,217.5
1.0168605846528647e6,45.0,217.5
824884.5653913228,50.0,217.5
533128.9765535949,55.0,217.5
510843.32463796524,60.0,217.5
327270.1688339056,65.0,217.5
230325.8801482977,70.0,217.5
133596.56859007038,75.0,217.5
78035.02093651629,80.0,217.5
17223.359114939296,85.0,217.5
5259.162754561857,90.0,217.5
2.9511384524324066e6,0.0,222.5
2.9511384524324066e6,5.0,222.5
3.1901026972169722e6,10.0,222.5
3.0465621159644737e6,15.0,222.5
2.7039080309362835e6,20.0,222.5
2.237953228888516e6,25.0,222.5
2.056722827375635e6,30.0,222.5
1.6061715031862266e6,35.0,222.5
1.4392020762859844e6,40.0,222.5
1.0168605846528647e6,45.0,222.5
824884.5653913228,50.0,222.5
533128.9765535949,55.0,222.5
510843.32463796524,60.0,222.5
327270.1688339056,65.0,222.5
230325.8801482977,70.0,222.5
133596.56859007038,75.0,222.5
78035.02093651629,80.0,222.5
17223.359114939296,85.0,222.5
5259.162754561857,90.0,222.5
3.432956975278514e6,0.0,222.5
3.432956975278514e6,5.0,222.5
3.320927098049214e6,10.0,222.5
2.706706581115847e6,15.0,222.5
2.74322171797736e6,20.0,222.5
2.509116273493106e6,25.0,222.5
1.905953380832193e6,30.0,222.5
1.652620907387959e6,35.0,222.5
1.331315863670843e6,40.0,222.5
1.0032505959481419e6,45.0,222.5
851608.6873802426,50.0,222.5
630814.0995867071,55.0,222.5
451660.2565396644,60.0,222.5
342078.7737585167,65.0,222.5
220373.5273023836,70.0,222.5
128087.43174099531,75.0,222.5
78035.02093651629,80.0,222.5
21197.980449156054,85.0,222.5
1314.7906886404642,90.0,222.5
3.432956975278514e6,0.0,227.5
3.432956975278514e6,5.0,227.5
3.320927098049214e6,10.0,227.5
2.706706581115847e6,15.0,227.5
2.74322171797736e6,20.0,227.5
2.509116273493106e6,25.0,227.5
1.905953380832193e6,30.0,227.5
1.652620907387959e6,35.0,227.5
1.331315863670843e6,40.0,227.5
1.0032505959481419e6,45.0,227.5
851608.6873802426,50.0,227.5
630814.0995867071,55.0,227.5
451660.2565396644,60.0,227.5
342078.7737585167,65.0,227.5
220373.5273023836,70.0,227.5
128087.43174099531,75.0,227.5
78035.02093651629,80.0,227.5
21197.980449156054,85.0,227.5
1314.7906886404642,90.0,227.5
2.83068382172088e6,0.0,227.5
2.83068382172088e6,5.0,227.5
3.351117344395116e6,10.0,227.5
3.307522615937526e6,15.0,227.5
2.7388535305283517e6,20.0,227.5
2.3546563113765675e6,25.0,227.5
2.0083628162201913e6,30.0,227.5
1.7284067774013123e6,35.0,227.5
1.3377890364277514e6,40.0,227.5
1.1082419373845754e6,45.0,227.5
853390.2955128372,50.0,227.5
604323.2187641682,55.0,227.5
440758.1124162932,60.0,227.5
359849.09966805,65.0,227.5
237434.7036096649,70.0,227.5
137728.42122687667,75.0,227.5
80725.88372743064,80.0,227.5
30472.09689566183,85.0,227.5
5259.162754561857,90.0,227.5
2.83068382172088e6,0.0,232.5
2.83068382172088e6,5.0,232.5
3.351117344395116e6,10.0,232.5
3.307522615937526e6,15.0,232.5
2.7388535305283517e6,20.0,232.5
2.3546563113765675e6,25.0,232.5
2.0083628162201913e6,30.0,232.5
1.7284067774013123e6,35.0,232.5
1.3377890364277514e6,40.0,232.5
1.1082419373845754e6,45.0,232.5
853390.2955128372,50.0,232.5
604323.2187641682,55.0,232.5
440758.1124162932,60.0,232.5
359849.09966805,65.0,232.5
237434.7036096649,70.0,232.5
137728.42122687667,75.0,232.5
80725.88372743064,80.0,232.5
30472.09689566183,85.0,232.5
5259.162754561857,90.0,232.5
2.740342848687235e6,0.0,232.5
2.740342848687235e6,5.0,232.5
3.1196587890765346e6,10.0,232.5
3.010149022944978e6,15.0,232.5
2.537916907873959e6,20.0,232.5
2.2997372137351315e6,25.0,232.5
2.0766357731455236e6,30.0,232.5
1.706404428042597e6,35.0,232.5
1.3464199334369628e6,40.0,232.5
1.0751891076731056e6,45.0,232.5
910401.7557558661,50.0,232.5
652337.9402550199,55.0,232.5
473464.5447864068,60.0,232.5
302095.5404620667,65.0,232.5
220373.5273023836,70.0,232.5
133596.56859007038,75.0,232.5
79380.45233197346,80.0,232.5
21197.980449156054,85.0,232.5
0.0,90.0,232.5
2.740342848687235e6,0.0,237.5
2.740342848687235e6,5.0,237.5
3.1196587890765346e6,10.0,237.5
3.010149022944978e6,15.0,237.5
2.537916907873959e6,20.0,237.5
2.2997372137351315e6,25.0,237.5
2.0766357731455236e6,30.0,237.5
1.706404428042597e6,35.0,237.5
1.3464199334369628e6,40.0,237.5
1.0751891076731056e6,45.0,237.5
910401.7557558661,50.0,237.5
652337.9402550199,55.0,237.5
473464.5447864068,60.0,237.5
302095.5404620667,65.0,237.5
220373.5273023836,70.0,237.5
133596.56859007038,75.0,237.5
79380.45233197346,80.0,237.5
21197.980449156054,85.0,237.5
0.0,90.0,237.5
3.2823886868891055e6,0.0,237.5
3.2823886868891055e6,5.0,237.5
2.958644141898391e6,10.0,237.5
3.0344244182913085e6,15.0,237.5
2.559757845119002e6,20.0,237.5
2.3786834165946958e6,25.0,237.5
1.9571580985261921e6,30.0,237.5
1.4814915234868391e6,35.0,237.5
1.3528931061938712e6,40.0,237.5
1.079077675874455e6,45.0,237.5
758965.0644853208,50.0,237.5
677173.1410261501,55.0,237.5
484366.688909778,60.0,237.5
316904.1453866778,65.0,237.5
241699.99768648524,70.0,237.5
134973.85280233916,75.0,237.5
63235.27558648733,80.0,237.5
18548.232893011547,85.0,237.5
0.0,90.0,237.5
3.2823886868891055e6,0.0,242.5
3.2823886868891055e6,5.0,242.5
2.958644141898391e6,10.0,242.5
3.0344244182913085e6,15.0,242.5
2.559757845119002e6,20.0,242.5
2.3786834165946958e6,25.0,242.5
1.9571580985261921e6,30.0,242.5
1.4814915234868391e6,35.0,242.5
1.3528931061938712e6,40.0,242.5
1.079077675874455e6,45.0,242.5
758965.0644853208,50.0,242.5
677173.1410261501,55.0,242.5
484366.688909778,60.0,242.5
316904.1453866778,65.0,242.5
241699.99768648524,70.0,242.5
134973.85280233916,75.0,242.5
63235.27558648733,80.0,242.5
18548.232893011547,85.0,242.5
0.0,90.0,242.5
3.2522750292112236e6,0.0,242.5
3.2522750292112236e6,5.0,242.5
2.9183904801038546e6,10.0,242.5
3.119388302003465e6,15.0,242.5
2.668962531344215e6,20.0,242.5
2.2207910108755673e6,25.0,242.5
2.0396545881443021e6,30.0,242.5
1.584169153827511e6,35.0,242.5
1.3874166942307164e6,40.0,242.5
1.090743380478503e6,45.0,242.5
844482.254849864,50.0,242.5
650682.2602036112,55.0,242.5
473464.5447864068,60.0,242.5
318385.0058791389,65.0,242.5
227482.35076375082,70.0,242.5
195574.35814216489,75.0,242.5
87453.04070471652,80.0,242.5
30472.09689566183,85.0,242.5
2629.5813772809283,90.0,242.5
3.2522750292112236e6,0.0,247.5
3.2522750292112236e6,5.0,247.5
2.9183904801038546e6,10.0,247.5
3.119388302003465e6,15.0,247.5
2.668962531344215e6,20.0,247.5
2.2207910108755673e6,25.0,247.5
2.0396545881443021e6,30.0,247.5
1.584169153827511e6,35.0,247.5
1.3874166942307164e6,40.0,247.5
1.090743380478503e6,45.0,247.5
844482.254849864,50.0,247.5
650682.2602036112,55.0,247.5
473464.5447864068,60.0,247.5
318385.0058791389,65.0,247.5
227482.35076375082,70.0,247.5
195574.35814216489,75.0,247.5
87453.04070471652,80.0,247.5
30472.09689566183,85.0,247.5
2629.5813772809283,90.0,247.5
3.01136576778817e6,0.0,247.5
3.01136576778817e6,5.0,247.5
2.676868509336639e6,10.0,247.5
2.894840895049908e6,15.0,247.5
2.555389657669993e6,20.0,247.5
2.2207910108755673e6,25.0,247.5
1.8775063154466378e6,30.0,247.5
1.7112938390112002e6,35.0,247.5
1.3270004151662374e6,40.0,247.5
1.11018622148525e6,45.0,247.5
819539.740993539,50.0,247.5
660616.3405120632,55.0,247.5
439200.66325581155,60.0,247.5
340597.9132660556,65.0,247.5
230325.8801482977,70.0,247.5
111560.02119377011,75.0,247.5
87453.04070471652,80.0,247.5
26497.47556144507,85.0,247.5
6573.95344320232,90.0,247.5
3.01136576778817e6,0.0,252.5
3.01136576778817e6,5.0,252.5
2.676868509336639e6,10.0,252.5
2.894840895049908e6,15.0,252.5
2.555389657669993e6,20.0,252.5
2.2207910108755673e6,25.0,252.5
1.8775063154466378e6,30.0,252.5
1.7112938390112002e6,35.0,252.5
1.3270004151662374e6,40.0,252.5
1.11018622148525e6,45.0,252.5
819539.740993539,50.0,252.5
660616.3405120632,55.0,252.5
439200.66325581155,60.0,252.5
340597.9132660556,65.0,252.5
230325.8801482977,70.0,252.5
111560.02119377011,75.0,252.5
87453.04070471652,80.0,252.5
26497.47556144507,85.0,252.5
6573.95344320232,90.0,252.5
3.4931842906342773e6,0.0,252.5
3.4931842906342773e6,5.0,252.5
3.270610020806044e6,10.0,252.5
3.028355569454726e6,15.0,252.5
2.62528065685413e6,20.0,252.5
2.430170070633542e6,25.0,252.5
1.817767478136972e6,30.0,252.5
1.6428420854507522e6,35.0,252.5
1.2903191028770893e6,40.0,252.5
1.084910528176479e6,45.0,252.5
880114.417501757,50.0,252.5
556308.4972733165,55.0,252.5
479694.3414283332,60.0,252.5
364291.68114543334,65.0,252.5
226060.58607147736,70.0,252.5
147369.41071275805,75.0,252.5
86107.60930925935,80.0,252.5
9274.116446505774,85.0,252.5
0.0,90.0,252.5
3.4931842906342773e6,0.0,257.5
3.4931842906342773e6,5.0,257.5
3.270610020806044e6,10.0,257.5
3.028355569454726e6,15.0,257.5
2.62528065685413e6,20.0,257.5
2.430170070633542e6,25.0,257.5
1.817767478136972e6,30.0,257.5
1.6428420854507522e6,35.0,257.5
1.2903191028770893e6,40.0,257.5
1.084910528176479e6,45.0,257.5
880114.417501757,50.0,257.5
556308.4972733165,55.0,257.5
479694.3414283332,60.0,257.5
364291.68114543334,65.0,257.5
226060.58607147736,70.0,257.5
147369.41071275805,75.0,257.5
86107.60930925935,80.0,257.5
9274.116446505774,85.0,257.5
0.0,90.0,257.5
2.710229191009353e6,0.0,257.5
2.710229191009353e6,5.0,257.5
2.9385173110011225e6,10.0,257.5
2.9191162903962387e6,15.0,257.5
2.5684942200170187e6,20.0,257.5
2.2207910108755673e6,25.0,257.5
1.8917298481394155e6,30.0,257.5
1.4863809344554425e6,35.0,257.5
1.3270004151662374e6,40.0,257.5
1.2074004265189846e6,45.0,257.5
830229.3897891068,50.0,257.5
670550.4208205154,55.0,257.5
512400.7737984468,60.0,257.5
364291.68114543334,65.0,257.5
254495.87991694623,70.0,257.5
145992.12650048928,75.0,257.5
75344.15814560193,80.0,257.5
37096.465786023095,85.0,257.5
3944.3720659213923,90.0,257.5
2.710229191009353e6,0.0,262.5
2.710229191009353e6,5.0,262.5
2.9385173110011225e6,10.0,262.5
2.9191162903962387e6,15.0,262.5
2.5684942200170187e6,20.0,262.5
2.2207910108755673e6,25.0,262.5
1.8917298481394155e6,30.0,262.5
1.4863809344554425e6,35.0,262.5
1.3270004151662374e6,40.0,262.5
1.2074004265189846e6,45.0,262.5
830229.3897891068,50.0,262.5
670550.4208205154,55.0,262.5
512400.7737984468,60.0,262.5
364291.68114543334,65.0,262.5
254495.87991694623,70.0,262.5
145992.12650048928,75.0,262.5
75344.15814560193,80.0,262.5
37096.465786023095,85.0,262.5
3944.3720659213923,90.0,262.5
2.800570164042998e6,0.0,262.5
2.800570164042998e6,5.0,262.5
2.9888343882442927e6,10.0,262.5
2.785601615991421e6,15.0,262.5
2.6820670936912405e6,20.0,262.5
2.0972230411823364e6,25.0,262.5
1.9372451527563035e6,30.0,262.5
1.6428420854507522e6,35.0,262.5
1.4197825580152587e6,40.0,262.5
1.0557462666663586e6,45.0,262.5
933562.6614795965,50.0,262.5
685451.5412831935,55.0,262.5
446987.9090582196,60.0,262.5
402794.05394942226,65.0,262.5
238856.46830193835,70.0,262.5
176292.37917040216,75.0,262.5
86107.60930925935,80.0,262.5
30472.09689566183,85.0,262.5
2629.5813772809283,90.0,262.5
2.800570164042998e6,0.0,267.5
2.800570164042998e6,5.0,267.5
2.9888343882442927e6,10.0,267.5
2.785601615991421e6,15.0,267.5
2.6820670936912405e6,20.0,267.5
2.0972230411823364e6,25.0,267.5
1.9372451527563035e6,30.0,267.5
1.6428420854507522e6,35.0,267.5
1.4197825580152587e6,40.0,267.5
1.0557462666663586e6,45.0,267.5
933562.6614795965,50.0,267.5
685451.5412831935,55.0,267.5
446987.9090582196,60.0,267.5
402794.05394942226,65.0,267.5
238856.46830193835,70.0,267.5
176292.37917040216,75.0,267.5
86107.60930925935,80.0,267.5
30472.09689566183,85.0,267.5
2629.5813772809283,90.0,267.5
3.101706740821815e6,0.0,267.5
3.101706740821815e6,5.0,267.5
3.0492148809360964e6,10.0,267.5
2.5853296043841946e6,15.0,267.5
2.5990715321600786e6,20.0,267.5
2.18303413124708e6,25.0,267.5
2.102238131992523e6,30.0,267.5
1.6159503251234335e6,35.0,267.5
1.378785797221505e6,40.0,267.5
1.1218519260892982e6,45.0,267.5
905056.9313580821,50.0,267.5
635781.1397409331,55.0,267.5
531090.1637242261,60.0,267.5
407236.6354268056,65.0,267.5
253074.11522467277,70.0,267.5
162519.5370477145,75.0,267.5
64580.70698194451,80.0,267.5
31796.970673734082,85.0,267.5
1314.7906886404642,90.0,267.5
3.101706740821815e6,0.0,272.5
3.101706740821815e6,5.0,272.5
3.0492148809360964e6,10.0,272.5
2.5853296043841946e6,15.0,272.5
2.5990715321600786e6,20.0,272.5
2.18303413124708e6,25.0,272.5
2.102238131992523e6,30.0,272.5
1.6159503251234335e6,35.0,272.5
1.378785797221505e6,40.0,272.5
1.1218519260892982e6,45.0,272.5
905056.9313580821,50.0,272.5
635781.1397409331,55.0,272.5
531090.1637242261,60.0,272.5
407236.6354268056,65.0,272.5
253074.11522467277,70.0,272.5
162519.5370477145,75.0,272.5
64580.70698194451,80.0,272.5
31796.970673734082,85.0,272.5
1314.7906886404642,90.0,272.5
3.4931842906342773e6,0.0,272.5
3.4931842906342773e6,5.0,272.5
3.0391514654874625e6,10.0,272.5
2.724913127625595e6,15.0,272.5
2.62528065685413e6,20.0,272.5
2.3409265369662084e6,25.0,272.5
1.934400446217748e6,30.0,272.5
1.5963926812490197e6,35.0,272.5
1.270899584606364e6,40.0,272.5
1.1218519260892982e6,45.0,272.5
899712.1069602981,50.0,272.5
705319.7019000977,55.0,272.5
506170.9771565204,60.0,272.5
340597.9132660556,65.0,272.5
245965.29176330555,70.0,272.5
169405.95810905832,75.0,272.5
96871.06047291677,80.0,272.5
31796.970673734082,85.0,272.5
3944.3720659213923,90.0,272.5
3.4931842906342773e6,0.0,277.5
3.4931842906342773e6,5.0,277.5
3.0391514654874625e6,10.0,277.5
2.724913127625595e6,15.0,277.5
2.62528065685413e6,20.0,277.5
2.3409265369662084e6,25.0,277.5
1.934400446217748e6,30.0,277.5
1.5963926812490197e6,35.0,277.5
1.270899584606364e6,40.0,277.5
1.1218519260892982e6,45.0,277.5
899712.1069602981,50.0,277.5
705319.7019000977,55.0,277.5
506170.9771565204,60.0,277.5
340597.9132660556,65.0,277.5
245965.29176330555,70.0,277.5
169405.95810905832,75.0,277.5
96871.06047291677,80.0,277.5
31796.970673734082,85.0,277.5
3944.3720659213923,90.0,277.5
3.402843317600632e6,0.0,277.5
3.402843317600632e6,5.0,277.5
2.868073402860685e6,10.0,277.5
2.9737359299254823e6,15.0,277.5
2.5117077831799076e6,20.0,277.5
2.382115860197285e6,25.0,277.5
2.0396545881443021e6,30.0,277.5
1.713738544495502e6,35.0,277.5
1.3895744184830193e6,40.0,277.5
1.1685147445054909e6,45.0,277.5
837355.8223194855,50.0,277.5
622535.6993296637,55.0,277.5
512400.7737984468,60.0,277.5
376138.56508512225,65.0,277.5
250230.5858401259,70.0,277.5
181801.51601947722,75.0,277.5
115707.10000931725,80.0,277.5
33121.84445180633,85.0,277.5
1314.7906886404642,90.0,277.5
3.402843317600632e6,0.0,282.5
3.402843317600632e6,5.0,282.5
2.868073402860685e6,10.0,282.5
2.9737359299254823e6,15.0,282.5
2.5117077831799076e6,20.0,282.5
2.382115860197285e6,25.0,282.5
2.0396545881443021e6,30.0,282.5
1.713738544495502e6,35.0,282.5
1.3895744184830193e6,40.0,282.5
1.1685147445054909e6,45.0,282.5
837355.8223194855,50.0,282.5
622535.6993296637,55.0,282.5
512400.7737984468,60.0,282.5
376138.56508512225,65.0,282.5
250230.5858401259,70.0,282.5
181801.51601947722,75.0,282.5
115707.10000931725,80.0,282.5
33121.84445180633,85.0,282.5
1314.7906886404642,90.0,282.5
3.2823886868891055e6,0.0,282.5
3.2823886868891055e6,5.0,282.5
2.9485807264497564e6,10.0,282.5
2.7977393136645863e6,15.0,282.5
2.4112394718527114e6,20.0,282.5
2.3580887549791574e6,25.0,282.5
1.9742263377575253e6,30.0,282.5
1.7919691199931568e6,35.0,282.5
1.3831012457261109e6,40.0,282.5
1.2074004265189846e6,45.0,282.5
928217.8370818126,50.0,282.5
751678.7433395407,55.0,282.5
584043.4351806005,60.0,282.5
364291.68114543334,65.0,282.5
280087.64437786816,70.0,282.5
176292.37917040216,75.0,282.5
113016.2372184029,80.0,282.5
30472.09689566183,85.0,282.5
2629.5813772809283,90.0,282.5
3.2823886868891055e6,0.0,287.5
3.2823886868891055e6,5.0,287.5
2.9485807264497564e6,10.0,287.5
2.7977393136645863e6,15.0,287.5
2.4112394718527114e6,20.0,287.5
2.3580887549791574e6,25.0,287.5
1.9742263377575253e6,30.0,287.5
1.7919691199931568e6,35.0,287.5
1.3831012457261109e6,40.0,287.5
1.2074004265189846e6,45.0,287.5
928217.8370818126,50.0,287.5
751678.7433395407,55.0,287.5
584043.4351806005,60.0,287.5
364291.68114543334,65.0,287.5
280087.64437786816,70.0,287.5
176292.37917040216,75.0,287.5
113016.2372184029,80.0,287.5
30472.09689566183,85.0,287.5
2629.5813772809283,90.0,287.5
3.131820398499697e6,0.0,287.5
3.131820398499697e6,5.0,287.5
2.9787709727956587e6,10.0,287.5
2.688500034606099e6,15.0,287.5
2.5029714082818907e6,20.0,287.5
2.255115446901465e6,25.0,287.5
1.8547486631381938e6,30.0,287.5
1.6379526744821488e6,35.0,287.5
1.4629370430613153e6,40.0,287.5
1.197679006015611e6,45.0,287.5
979884.4729270574,50.0,287.5
692074.2614888282,55.0,287.5
565354.0452548213,60.0,287.5
402794.05394942226,65.0,287.5
291461.7619160557,70.0,287.5
194197.0739298961,75.0,287.5
110325.37442748854,80.0,287.5
45045.70845445662,85.0,287.5
2629.5813772809283,90.0,287.5
3.131820398499697e6,0.0,292.5
3.131820398499697e6,5.0,292.5
2.9787709727956587e6,10.0,292.5
2.688500034606099e6,15.0,292.5
2.5029714082818907e6,20.0,292.5
2.255115446901465e6,25.0,292.5
1.8547486631381938e6,30.0,292.5
1.6379526744821488e6,35.0,292.5
1.4629370430613153e6,40.0,292.5
1.197679006015611e6,45.0,292.5
979884.4729270574,50.0,292.5
692074.2614888282,55.0,292.5
565354.0452548213,60.0,292.5
402794.05394942226,65.0,292.5
291461.7619160557,70.0,292.5
194197.0739298961,75.0,292.5
110325.37442748854,80.0,292.5
45045.70845445662,85.0,292.5
2629.5813772809283,90.0,292.5
3.1619340561775784e6,0.0,292.5
3.1619340561775784e6,5.0,292.5
2.747312417477077e6,10.0,292.5
2.8402212555206646e6,15.0,292.5
2.5815987823640443e6,20.0,292.5
2.3512238677739776e6,25.0,292.5
1.829146304291194e6,30.0,292.5
1.7504091267600276e6,35.0,292.5
1.493145182593555e6,40.0,292.5
1.3104474838547434e6,45.0,292.5
1.0671832714241953e6,50.0,292.5
771546.9039564448,55.0,292.5
588715.7826620453,60.0,292.5
444258.1477383334,65.0,292.5
335536.46737653244,70.0,292.5
234138.31608569037,75.0,292.5
88798.4721001737,80.0,292.5
39746.213342167604,85.0,292.5
1314.7906886404642,90.0,292.5
3.1619340561775784e6,0.0,297.5
3.1619340561775784e6,5.0,297.5
2.747312417477077e6,10.0,297.5
2.8402212555206646e6,15.0,297.5
2.5815987823640443e6,20.0,297.5
2.3512238677739776e6,25.0,297.5
1.829146304291194e6,30.0,297.5
1.7504091267600276e6,35.0,297.5
1.493145182593555e6,40.0,297.5
1.3104474838547434e6,45.0,297.5
1.0671832714241953e6,50.0,297.5
771546.9039564448,55.0,297.5
588715.7826620453,60.0,297.5
444258.1477383334,65.0,297.5
335536.46737653244,70.0,297.5
234138.31608569037,75.0,297.5
88798.4721001737,80.0,297.5
39746.213342167604,85.0,297.5
1314.7906886404642,90.0,297.5
2.740342848687235e6,0.0,297.5
2.740342848687235e6,5.0,297.5
3.0592782963847304e6,10.0,297.5
2.931253988069404e6,15.0,297.5
2.4723940961388308e6,20.0,297.5
2.2585478905040543e6,25.0,297.5
1.9912945769888584e6,30.0,297.5
1.7675220651501396e6,35.0,297.5
1.3744703487168995e6,40.0,297.5
1.1237962101899728e6,45.0,297.5
1.0066085949159772e6,50.0,297.5
746711.7031853147,55.0,297.5
682162.7322909414,60.0,297.5
513858.5908840056,65.0,297.5
312788.23230015737,70.0,297.5
201083.49499123995,75.0,297.5
110325.37442748854,80.0,297.5
35771.59200795084,85.0,297.5
1314.7906886404642,90.0,297.5
2.740342848687235e6,0.0,302.5
2.740342848687235e6,5.0,302.5
3.0592782963847304e6,10.0,302.5
2.931253988069404e6,15.0,302.5
2.4723940961388308e6,20.0,302.5
2.2585478905040543e6,25.0,302.5
1.9912945769888584e6,30.0,302.5
1.7675220651501396e6,35.0,302.5
1.3744703487168995e6,40.0,302.5
1.1237962101899728e6,45.0,302.5
1.0066085949159772e6,50.0,302.5
746711.7031853147,55.0,302.5
682162.7322909414,60.0,302.5
513858.5908840056,65.0,302.5
312788.23230015737,70.0,302.5
201083.49499123995,75.0,302.5
110325.37442748854,80.0,302.5
35771.59200795084,85.0,302.5
1314.7906886404642,90.0,302.5
2.5897745602978263e6,0.0,302.5
2.5897745602978263e6,5.0,302.5
3.0794051272819983e6,10.0,302.5
2.8098770113377515e6,15.0,302.5
2.424344034199737e6,20.0,302.5
2.2860074393247725e6,25.0,302.5
2.0368098816057465e6,30.0,302.5
1.652620907387959e6,35.0,302.5
1.4262557307721674e6,40.0,302.5
1.2793389382439484e6,45.0,302.5
967413.2159988949,50.0,302.5
776513.944110671,55.0,302.5
621422.2150321589,60.0,302.5
457585.89217048336,65.0,302.5
363971.7612220013,70.0,302.5
245156.5897838405,75.0,302.5
123779.68838206031,80.0,302.5
38421.33956409535,85.0,302.5
5259.162754561857,90.0,302.5
2.5897745602978263e6,0.0,307.5
2.5897745602978263e6,5.0,307.5
3.0794051272819983e6,10.0,307.5
2.8098770113377515e6,15.0,307.5
2.424344034199737e6,20.0,307.5
2.2860074393247725e6,25.0,307.5
2.0368098816057465e6,30.0,307.5
1.652620907387959e6,35.0,307.5
1.4262557307721674e6,40.0,307.5
1.2793389382439484e6,45.0,307.5
967413.2159988949,50.0,307.5
776513.944110671,55.0,307.5
621422.2150321589,60.0,307.5
457585.89217048336,65.0,307.5
363971.7612220013,70.0,307.5
245156.5897838405,75.0,307.5
123779.68838206031,80.0,307.5
38421.33956409535,85.0,307.5
5259.162754561857,90.0,307.5
3.071593083143933e6,0.0,307.5
3.071593083143933e6,5.0,307.5
3.0290880500388285e6,10.0,307.5
2.7613262206450906e6,15.0,307.5
2.4505531588937882e6,20.0,307.5
2.2448181160936956e6,25.0,307.5
2.0737910666069682e6,30.0,307.5
1.7186279554641054e6,35.0,307.5
1.4521484217998013e6,40.0,307.5
1.230731835727081e6,45.0,307.5
1.0297695006397077e6,50.0,307.5
875854.7471951917,55.0,307.5
702409.5713772022,60.0,307.5
537552.3587633834,65.0,307.5
390985.2903751967,70.0,307.5
263061.28454333445,75.0,307.5
137234.00233663208,80.0,307.5
58294.44623517915,85.0,307.5
2629.5813772809283,90.0,307.5
3.071593083143933e6,0.0,312.5
3.071593083143933e6,5.0,312.5
3.0290880500388285e6,10.0,312.5
2.7613262206450906e6,15.0,312.5
2.4505531588937882e6,20.0,312.5
2.2448181160936956e6,25.0,312.5
2.0737910666069682e6,30.0,312.5
1.7186279554641054e6,35.0,312.5
1.4521484217998013e6,40.0,312.5
1.230731835727081e6,45.0,312.5
1.0297695006397077e6,50.0,312.5
875854.7471951917,55.0,312.5
702409.5713772022,60.0,312.5
537552.3587633834,65.0,312.5
390985.2903751967,70.0,312.5
263061.28454333445,75.0,312.5
137234.00233663208,80.0,312.5
58294.44623517915,85.0,312.5
2629.5813772809283,90.0,312.5
3.432956975278514e6,0.0,312.5
3.432956975278514e6,5.0,312.5
3.1699758663197043e6,10.0,312.5
2.706706581115847e6,15.0,312.5
2.555389657669993e6,20.0,312.5
2.0937905975797465e6,25.0,312.5
2.0880145992997456e6,30.0,312.5
1.7039597225582951e6,35.0,312.5
1.4823565613320407e6,40.0,312.5
1.351277449968912e6,45.0,312.5
1.0297695006397077e6,50.0,312.5
930492.1888916781,55.0,312.5
741345.8003892422,60.0,312.5
503492.5674367778,65.0,312.5
386719.99629837635,70.0,312.5
293361.5372132473,75.0,312.5
172215.2186185187,80.0,312.5
64918.81512554042,85.0,312.5
2629.5813772809283,90.0,312.5
3.432956975278514e6,0.0,317.5
3.432956975278514e6,5.0,317.5
3.1699758663197043e6,10.0,317.5
2.706706581115847e6,15.0,317.5
2.555389657669993e6,20.0,317.5
2.0937905975797465e6,25.0,317.5
2.0880145992997456e6,30.0,317.5
1.7039597225582951e6,35.0,317.5
1.4823565613320407e6,40.0,317.5
1.351277449968912e6,45.0,317.5
1.0297695006397077e6,50.0,317.5
930492.1888916781,55.0,317.5
741345.8003892422,60.0,317.5
503492.5674367778,65.0,317.5
386719.99629837635,70.0,317.5
293361.5372132473,75.0,317.5
172215.2186185187,80.0,317.5
64918.81512554042,85.0,317.5
2629.5813772809283,90.0,317.5
2.469319929586299e6,0.0,317.5
2.469319929586299e6,5.0,317.5
3.0290880500388285e6,10.0,317.5
2.5731919067110294e6,15.0,317.5
2.4025030969546945e6,20.0,317.5
2.32376431895326e6,25.0,317.5
2.0254310554515244e6,30.0,317.5
1.706404428042597e6,35.0,317.5
1.613977740722513e6,40.0,317.5
1.4368259503985986e6,45.0,317.5
1.099252217810899e6,50.0,317.5
948704.6694571736,55.0,317.5
763150.0886359847,60.0,317.5
576054.7315673722,65.0,317.5
463495.28968114225,70.0,317.5
356716.61097761063,75.0,317.5
168178.92443214718,80.0,317.5
64918.81512554042,85.0,317.5
9203.534820483248,90.0,317.5
2.469319929586299e6,0.0,322.5
2.469319929586299e6,5.0,322.5
3.0290880500388285e6,10.0,322.5
2.5731919067110294e6,15.0,322.5
2.4025030969546945e6,20.0,322.5
2.32376431895326e6,25.0,322.5
2.0254310554515244e6,30.0,322.5
1.706404428042597e6,35.0,322.5
1.613977740722513e6,40.0,322.5
1.4368259503985986e6,45.0,322.5
1.099252217810899e6,50.0,322.5
948704.6694571736,55.0,322.5
763150.0886359847,60.0,322.5
576054.7315673722,65.0,322.5
463495.28968114225,70.0,322.5
356716.61097761063,75.0,322.5
168178.92443214718,80.0,322.5
64918.81512554042,85.0,322.5
9203.534820483248,90.0,322.5
2.6500018756535896e6,0.0,322.5
2.6500018756535896e6,5.0,322.5
3.0290880500388285e6,10.0,322.5
2.73705082529876e6,15.0,322.5
2.4199758467507283e6,20.0,322.5
2.1624394696315415e6,25.0,322.5
1.9429345658334147e6,30.0,322.5
1.7968585309617603e6,35.0,322.5
1.5988736709563932e6,40.0,322.5
1.446547370901972e6,45.0,322.5
1.2293096114903083e6,50.0,322.5
1.0049977912050687e6,55.0,322.5
791184.1735246534,60.0,322.5
667868.0820999611,65.0,322.5
506148.23044934554,70.0,322.5
345698.33727946045,75.0,322.5
180287.80699126178,80.0,322.5
74192.93157204619,85.0,322.5
3944.3720659213923,90.0,322.5
2.6500018756535896e6,0.0,327.5
2.6500018756535896e6,5.0,327.5
3.0290880500388285e6,10.0,327.5
2.73705082529876e6,15.0,327.5
2.4199758467507283e6,20.0,327.5
2.1624394696315415e6,25.0,327.5
1.9429345658334147e6,30.0,327.5
1.7968585309617603e6,35.0,327.5
1.5988736709563932e6,40.0,327.5
1.446547370901972e6,45.0,327.5
1.2293096114903083e6,50.0,327.5
1.0049977912050687e6,55.0,327.5
791184.1735246534,60.0,327.5
667868.0820999611,65.0,327.5
506148.23044934554,70.0,327.5
345698.33727946045,75.0,327.5
180287.80699126178,80.0,327.5
74192.93157204619,85.0,327.5
3944.3720659213923,90.0,327.5
2.9511384524324066e6,0.0,327.5
2.9511384524324066e6,5.0,327.5
2.676868509336639e6,10.0,327.5
2.48215917416229e6,15.0,327.5
2.3806621597096515e6,20.0,327.5
2.3477914241713877e6,25.0,327.5
1.999828696604525e6,30.0,327.5
1.86775499000651e6,35.0,327.5
1.7542298171221968e6,40.0,327.5
1.4737673483114177e6,45.0,327.5
1.2453440846836602e6,50.0,327.5
1.0198989116677468e6,55.0,327.5
878401.3265116231,60.0,327.5
687119.2685019556,65.0,327.5
551644.7006020957,70.0,327.5
366357.600463492,75.0,327.5
197778.41513220506,80.0,327.5
82142.17424047971,85.0,327.5
2629.5813772809283,90.0,327.5
2.9511384524324066e6,0.0,332.5
2.9511384524324066e6,5.0,332.5
2.676868509336639e6,10.0,332.5
2.48215917416229e6,15.0,332.5
2.3806621597096515e6,20.0,332.5
2.3477914241713877e6,25.0,332.5
1.999828696604525e6,30.0,332.5
1.86775499000651e6,35.0,332.5
1.7542298171221968e6,40.0,332.5
1.4737673483114177e6,45.0,332.5
1.2453440846836602e6,50.0,332.5
1.0198989116677468e6,55.0,332.5
878401.3265116231,60.0,332.5
687119.2685019556,65.0,332.5
551644.7006020957,70.0,332.5
366357.600463492,75.0,332.5
197778.41513220506,80.0,332.5
82142.17424047971,85.0,332.5
2629.5813772809283,90.0,332.5
2.9812521101102885e6,0.0,332.5
2.9812521101102885e6,5.0,332.5
2.868073402860685e6,10.0,332.5
2.4396772323062117e6,15.0,332.5
2.1578845998102166e6,20.0,332.5
2.193331462054849e6,25.0,332.5
1.917332206986415e6,30.0,332.5
1.6770679622309762e6,35.0,332.5
1.8060151991774645e6,40.0,332.5
1.4290488139958996e6,45.0,332.5
1.2881026798659319e6,50.0,332.5
1.0215545917191555e6,55.0,332.5
906435.411400292,60.0,332.5
761162.2931250111,65.0,332.5
513257.05391071277,70.0,332.5
418694.4005297051,75.0,332.5
219305.3174595199,80.0,332.5
90091.41690891323,85.0,332.5
2629.5813772809283,90.0,332.5
2.9812521101102885e6,0.0,337.5
2.9812521101102885e6,5.0,337.5
2.868073402860685e6,10.0,337.5
2.4396772323062117e6,15.0,337.5
2.1578845998102166e6,20.0,337.5
2.193331462054849e6,25.0,337.5
1.917332206986415e6,30.0,337.5
1.6770679622309762e6,35.0,337.5
1.8060151991774645e6,40.0,337.5
1.4290488139958996e6,45.0,337.5
1.2881026798659319e6,50.0,337.5
1.0215545917191555e6,55.0,337.5
906435.411400292,60.0,337.5
761162.2931250111,65.0,337.5
513257.05391071277,70.0,337.5
418694.4005297051,75.0,337.5
219305.3174595199,80.0,337.5
90091.41690891323,85.0,337.5
2629.5813772809283,90.0,337.5
3.402843317600632e6,0.0,337.5
3.402843317600632e6,5.0,337.5
2.747312417477077e6,10.0,337.5
2.3911264416135508e6,15.0,337.5
2.56412603256801e6,20.0,337.5
2.062898605156439e6,25.0,337.5
1.8376804239068606e6,30.0,337.5
1.8090820583832688e6,35.0,337.5
1.6312395347409358e6,40.0,337.5
1.6059786671572968e6,45.0,337.5
1.343332531976366e6,50.0,337.5
1.1655987561917107e6,55.0,337.5
925124.8013260711,60.0,337.5
764124.0141099334,65.0,337.5
588610.5826012052,70.0,337.5
409053.41104382375,75.0,337.5
273122.573277807,80.0,337.5
76842.6791281907,85.0,337.5
7888.744131842785,90.0,337.5
3.402843317600632e6,0.0,342.5
3.402843317600632e6,5.0,342.5
2.747312417477077e6,10.0,342.5
2.3911264416135508e6,15.0,342.5
2.56412603256801e6,20.0,342.5
2.062898605156439e6,25.0,342.5
1.8376804239068606e6,30.0,342.5
1.8090820583832688e6,35.0,342.5
1.6312395347409358e6,40.0,342.5
1.6059786671572968e6,45.0,342.5
1.343332531976366e6,50.0,342.5
1.1655987561917107e6,55.0,342.5
925124.8013260711,60.0,342.5
764124.0141099334,65.0,342.5
588610.5826012052,70.0,342.5
409053.41104382375,75.0,342.5
273122.573277807,80.0,342.5
76842.6791281907,85.0,342.5
7888.744131842785,90.0,342.5
2.710229191009353e6,0.0,342.5
2.710229191009353e6,5.0,342.5
2.676868509336639e6,10.0,342.5
2.500365720672038e6,15.0,342.5
2.3064029730765065e6,20.0,342.5
2.0697634923616182e6,25.0,342.5
1.8632827827538603e6,30.0,342.5
1.679512667715278e6,35.0,342.5
1.516880149368886e6,40.0,342.5
1.510708746224237e6,45.0,342.5
1.3112635855896622e6,50.0,342.5
1.15400899583185e6,55.0,342.5
1.101116556460492e6,60.0,342.5
741911.1067230167,65.0,342.5
649746.4643689633,70.0,342.5
407676.126831555,75.0,342.5
243523.0825777491,80.0,342.5
87441.66935276873,85.0,342.5
13147.90688640464,90.0,342.5
2.710229191009353e6,0.0,347.5
2.710229191009353e6,5.0,347.5
2.676868509336639e6,10.0,347.5
2.500365720672038e6,15.0,347.5
2.3064029730765065e6,20.0,347.5
2.0697634923616182e6,25.0,347.5
1.8632827827538603e6,30.0,347.5
1.679512667715278e6,35.0,347.5
1.516880149368886e6,40.0,347.5
1.510708746224237e6,45.0,347.5
1.3112635855896622e6,50.0,347.5
1.15400899583185e6,55.0,347.5
1.101116556460492e6,60.0,347.5
741911.1067230167,65.0,347.5
649746.4643689633,70.0,347.5
407676.126831555,75.0,347.5
243523.0825777491,80.0,347.5
87441.66935276873,85.0,347.5
13147.90688640464,90.0,347.5
2.710229191009353e6,0.0,347.5
2.710229191009353e6,5.0,347.5
2.858009987412051e6,10.0,347.5
2.718844278789012e6,15.0,347.5
2.367557597362626e6,20.0,347.5
1.9290333046554385e6,25.0,347.5
1.9912945769888584e6,30.0,347.5
1.7357408938542174e6,35.0,347.5
1.6204509134794215e6,40.0,347.5
1.5573715646404296e6,45.0,347.5
1.4252865060757198e6,50.0,347.5
1.1904339569628409e6,55.0,347.5
1.0606228782879706e6,60.0,347.5
781894.3400194667,65.0,347.5
663964.1112916977,70.0,347.5
472408.484808187,75.0,347.5
258322.82792777804,80.0,347.5
104665.02846770802,85.0,347.5
9203.534820483248,90.0,347.5
2.710229191009353e6,0.0,352.5
2.710229191009353e6,5.0,352.5
2.858009987412051e6,10.0,352.5
2.718844278789012e6,15.0,352.5
2.367557597362626e6,20.0,352.5
1.9290333046554385e6,25.0,352.5
1.9912945769888584e6,30.0,352.5
1.7357408938542174e6,35.0,352.5
1.6204509134794215e6,40.0,352.5
1.5573715646404296e6,45.0,352.5
1.4252865060757198e6,50.0,352.5
1.1904339569628409e6,55.0,352.5
1.0606228782879706e6,60.0,352.5
781894.3400194667,65.0,352.5
663964.1112916977,70.0,352.5
472408.484808187,75.0,352.5
258322.82792777804,80.0,352.5
104665.02846770802,85.0,352.5
9203.534820483248,90.0,352.5
3.4630706329563954e6,0.0,352.5
3.4630706329563954e6,5.0,352.5
2.4554733694666917e6,10.0,352.5
2.4093329881232986e6,15.0,352.5
2.310771160525515e6,20.0,352.5
2.2722776649144134e6,25.0,352.5
1.934400446217748e6,30.0,352.5
1.833529113226286e6,35.0,352.5
1.6549745015162667e6,40.0,352.5
1.6215329399626944e6,45.0,352.5
1.4698267093905862e6,50.0,352.5
1.2765293196360923e6,55.0,352.5
1.0497207341645993e6,60.0,352.5
799664.665929,65.0,352.5
639794.1115230492,70.0,352.5
432467.2426523928,75.0,352.5
259668.25932323522,80.0,352.5
99365.53335541901,85.0,352.5
2629.5813772809283,90.0,352.5
3.4630706329563954e6,0.0,357.5
3.4630706329563954e6,5.0,357.5
2.4554733694666917e6,10.0,357.5
2.4093329881232986e6,15.0,357.5
2.310771160525515e6,20.0,357.5
2.2722776649144134e6,25.0,357.5
1.934400446217748e6,30.0,357.5
1.833529113226286e6,35.0,357.5
1.6549745015162667e6,40.0,357.5
1.6215329399626944e6,45.0,357.5
1.4698267093905862e6,50.0,357.5
1.2765293196360923e6,55.0,357.5
1.0497207341645993e6,60.0,357.5
799664.665929,65.0,357.5
639794.1115230492,70.0,357.5
432467.2426523928,75.0,357.5
259668.25932323522,80.0,357.5
99365.53335541901,85.0,357.5
2629.5813772809283,90.0,357.5


==> sections/results/application/molecular_flux/tikzpictures/20_deg/Molecular_Flux_Maxwell-Model_MAcc=0.2_TAcc=1.0.csv <==
z,polar_vertices,azi_vertices
752841.4419470425,0.0,-2.5
752841.4419470425,5.0,-2.5
5.524815081300056e6,10.0,-2.5
3.055058504335689e7,15.0,-2.5
7.289631214905444e7,20.0,-2.5
6.78697073540071e7,25.0,-2.5
2.67345520493447e7,30.0,-2.5
4.588712194034318e6,35.0,-2.5
537273.3388234035,40.0,-2.5
244979.7966850114,45.0,-2.5
197758.50271800614,50.0,-2.5
208615.68647749367,55.0,-2.5
175991.75513442096,60.0,-2.5
152528.63072349445,65.0,-2.5
123693.5282277895,70.0,-2.5
112937.30540603888,75.0,-2.5
72653.29535468758,80.0,-2.5
52994.95112289014,85.0,-2.5
14462.697575045106,90.0,-2.5
752841.4419470425,0.0,2.5
752841.4419470425,5.0,2.5
5.524815081300056e6,10.0,2.5
3.055058504335689e7,15.0,2.5
7.289631214905444e7,20.0,2.5
6.78697073540071e7,25.0,2.5
2.67345520493447e7,30.0,2.5
4.588712194034318e6,35.0,2.5
537273.3388234035,40.0,2.5
244979.7966850114,45.0,2.5
197758.50271800614,50.0,2.5
208615.68647749367,55.0,2.5
175991.75513442096,60.0,2.5
152528.63072349445,65.0,2.5
123693.5282277895,70.0,2.5
112937.30540603888,75.0,2.5
72653.29535468758,80.0,2.5
52994.95112289014,85.0,2.5
14462.697575045106,90.0,2.5
1.0238643610479778e6,0.0,2.5
1.0238643610479778e6,5.0,2.5
5.826717544759075e6,10.0,2.5
2.9737359299254823e7,15.0,2.5
6.82747698280034e7,20.0,2.5
6.4577993939123526e7,25.0,2.5
2.481437513581973e7,30.0,2.5
4.275789892043699e6,35.0,2.5
530800.166066495,40.0,2.5
233314.09208096322,45.0,2.5
213792.975911358,50.0,2.5
228483.84709439782,55.0,2.5
166647.06017153134,60.0,2.5
139200.88629134445,65.0,2.5
119428.23415096918,70.0,2.5
100541.74749561997,75.0,2.5
63235.27558648733,80.0,2.5
45045.70845445662,85.0,2.5
9203.534820483248,90.0,2.5
1.0238643610479778e6,0.0,7.5
1.0238643610479778e6,5.0,7.5
5.826717544759075e6,10.0,7.5
2.9737359299254823e7,15.0,7.5
6.82747698280034e7,20.0,7.5
6.4577993939123526e7,25.0,7.5
2.481437513581973e7,30.0,7.5
4.275789892043699e6,35.0,7.5
530800.166066495,40.0,7.5
233314.09208096322,45.0,7.5
213792.975911358,50.0,7.5
228483.84709439782,55.0,7.5
166647.06017153134,60.0,7.5
139200.88629134445,65.0,7.5
119428.23415096918,70.0,7.5
100541.74749561997,75.0,7.5
63235.27558648733,80.0,7.5
45045.70845445662,85.0,7.5
9203.534820483248,90.0,7.5
752841.4419470425,0.0,7.5
752841.4419470425,5.0,7.5
5.363800434121912e6,10.0,7.5
2.6690797183290347e7,15.0,7.5
5.988348173845801e7,20.0,7.5
5.3292119373808436e7,25.0,7.5
1.9878809291425917e7,30.0,7.5
3.2587924105741857e6,35.0,7.5
442333.47172207915,40.0,7.5
221648.38747691506,45.0,7.5
199540.1108506008,50.0,7.5
215238.40668312839,55.0,7.5
177549.20429490256,60.0,7.5
143643.46776872777,65.0,7.5
125115.29292006294,70.0,7.5
86768.9053729323,75.0,7.5
64580.70698194451,80.0,7.5
33121.84445180633,85.0,7.5
10518.325509123713,90.0,7.5
752841.4419470425,0.0,12.5
752841.4419470425,5.0,12.5
5.363800434121912e6,10.0,12.5
2.6690797183290347e7,15.0,12.5
5.988348173845801e7,20.0,12.5
5.3292119373808436e7,25.0,12.5
1.9878809291425917e7,30.0,12.5
3.2587924105741857e6,35.0,12.5
442333.47172207915,40.0,12.5
221648.38747691506,45.0,12.5
199540.1108506008,50.0,12.5
215238.40668312839,55.0,12.5
177549.20429490256,60.0,12.5
143643.46776872777,65.0,12.5
125115.29292006294,70.0,12.5
86768.9053729323,75.0,12.5
64580.70698194451,80.0,12.5
33121.84445180633,85.0,12.5
10518.325509123713,90.0,12.5
692614.126591279,0.0,12.5
692614.126591279,5.0,12.5
5.031707724316991e6,10.0,12.5
2.31465894627261e7,15.0,12.5
4.535925847050463e7,20.0,12.5
3.918134372356198e7,25.0,12.5
1.3751311407377345e7,30.0,12.5
2.312691388149422e6,35.0,12.5
392705.8139191142,40.0,12.5
274144.0581951318,45.0,12.5
213792.975911358,50.0,12.5
251663.36781411935,55.0,12.5
169761.95849249454,60.0,12.5
131796.5838290389,65.0,12.5
123693.5282277895,70.0,12.5
95032.61064654491,75.0,12.5
82071.31512288781,80.0,12.5
39746.213342167604,85.0,12.5
11833.116197764177,90.0,12.5
692614.126591279,0.0,17.5
692614.126591279,5.0,17.5
5.031707724316991e6,10.0,17.5
2.31465894627261e7,15.0,17.5
4.535925847050463e7,20.0,17.5
3.918134372356198e7,25.0,17.5
1.3751311407377345e7,30.0,17.5
2.312691388149422e6,35.0,17.5
392705.8139191142,40.0,17.5
274144.0581951318,45.0,17.5
213792.975911358,50.0,17.5
251663.36781411935,55.0,17.5
169761.95849249454,60.0,17.5
131796.5838290389,65.0,17.5
123693.5282277895,70.0,17.5
95032.61064654491,75.0,17.5
82071.31512288781,80.0,17.5
39746.213342167604,85.0,17.5
11833.116197764177,90.0,17.5
903409.730336451,0.0,17.5
903409.730336451,5.0,17.5
4.307141812015344e6,10.0,17.5
1.6853193219189927e7,15.0,17.5
3.301912892705552e7,20.0,17.5
2.5729597245012753e7,25.0,17.5
8.571100800667757e6,30.0,17.5
1.4717127015496322e6,35.0,17.5
366813.1228914803,40.0,17.5
215815.53517489097,45.0,17.5
215574.58404395264,50.0,17.5
183780.48570636348,55.0,17.5
177549.20429490256,60.0,17.5
134758.30481396112,65.0,17.5
119428.23415096918,70.0,17.5
100541.74749561997,75.0,17.5
61889.844191030155,80.0,17.5
50345.20356674563,85.0,17.5
17092.278952326033,90.0,17.5
903409.730336451,0.0,22.5
903409.730336451,5.0,22.5
4.307141812015344e6,10.0,22.5
1.6853193219189927e7,15.0,22.5
3.301912892705552e7,20.0,22.5
2.5729597245012753e7,25.0,22.5
8.571100800667757e6,30.0,22.5
1.4717127015496322e6,35.0,22.5
366813.1228914803,40.0,22.5
215815.53517489097,45.0,22.5
215574.58404395264,50.0,22.5
183780.48570636348,55.0,22.5
177549.20429490256,60.0,22.5
134758.30481396112,65.0,22.5
119428.23415096918,70.0,22.5
100541.74749561997,75.0,22.5
61889.844191030155,80.0,22.5
50345.20356674563,85.0,22.5
17092.278952326033,90.0,22.5
662500.4689133974,0.0,22.5
662500.4689133974,5.0,22.5
3.320927098049214e6,10.0,22.5
1.2586792487072347e7,15.0,22.5
2.0958563380342953e7,20.0,22.5
1.487964301722656e7,25.0,22.5
4.736436386694928e6,30.0,22.5
887428.0908015224,35.0,22.5
261084.63452864182,40.0,22.5
250812.64898703547,45.0,22.5
195976.89458541147,50.0,22.5
177157.76550072874,55.0,22.5
171319.40765297614,60.0,22.5
146605.18875365,65.0,22.5
123693.5282277895,70.0,22.5
106050.88434469505,75.0,22.5
68617.00116831604,80.0,22.5
49020.32978867338,85.0,22.5
7888.744131842785,90.0,22.5
662500.4689133974,0.0,27.5
662500.4689133974,5.0,27.5
3.320927098049214e6,10.0,27.5
1.2586792487072347e7,15.0,27.5
2.0958563380342953e7,20.0,27.5
1.487964301722656e7,25.0,27.5
4.736436386694928e6,30.0,27.5
887428.0908015224,35.0,27.5
261084.63452864182,40.0,27.5
250812.64898703547,45.0,27.5
195976.89458541147,50.0,27.5
177157.76550072874,55.0,27.5
171319.40765297614,60.0,27.5
146605.18875365,65.0,27.5
123693.5282277895,70.0,27.5
106050.88434469505,75.0,27.5
68617.00116831604,80.0,27.5
49020.32978867338,85.0,27.5
7888.744131842785,90.0,27.5
451704.8651682255,0.0,27.5
451704.8651682255,5.0,27.5
2.847946571963417e6,10.0,27.5
8.235427871242611e6,15.0,27.5
1.2479911541817386e7,20.0,27.5
7.877458067943472e6,25.0,27.5
2.301367589691409e6,30.0,27.5
523166.9736405669,35.0,27.5
256769.18602403617,40.0,27.5
219704.10337624035,45.0,27.5
206666.5433809794,50.0,27.5
197025.92611763292,55.0,27.5
161974.71269008654,60.0,27.5
155490.35170841668,65.0,27.5
126537.05761233639,70.0,27.5
103296.31592015752,75.0,27.5
59198.9814001158,80.0,27.5
51670.07734481789,85.0,27.5
14462.697575045106,90.0,27.5
451704.8651682255,0.0,32.5
451704.8651682255,5.0,32.5
2.847946571963417e6,10.0,32.5
8.235427871242611e6,15.0,32.5
1.2479911541817386e7,20.0,32.5
7.877458067943472e6,25.0,32.5
2.301367589691409e6,30.0,32.5
523166.9736405669,35.0,32.5
256769.18602403617,40.0,32.5
219704.10337624035,45.0,32.5
206666.5433809794,50.0,32.5
197025.92611763292,55.0,32.5
161974.71269008654,60.0,32.5
155490.35170841668,65.0,32.5
126537.05761233639,70.0,32.5
103296.31592015752,75.0,32.5
59198.9814001158,80.0,32.5
51670.07734481789,85.0,32.5
14462.697575045106,90.0,32.5
903409.730336451,0.0,32.5
903409.730336451,5.0,32.5
1.9019855197918226e6,10.0,32.5
5.601547476165756e6,15.0,32.5
6.997836293311673e6,20.0,32.5
3.985067022606698e6,25.0,32.5
1.1464167350378714e6,30.0,32.5
349592.8842551452,35.0,32.5
280504.15279936726,40.0,32.5
213871.25107421627,45.0,32.5
181724.0295246543,50.0,32.5
178813.44555213745,55.0,32.5
157302.36520864174,60.0,32.5
176222.39860287224,65.0,32.5
106632.3519205082,70.0,32.5
88146.18958520108,75.0,32.5
67271.56977285887,80.0,32.5
37096.465786023095,85.0,32.5
10518.325509123713,90.0,32.5
903409.730336451,0.0,37.5
903409.730336451,5.0,37.5
1.9019855197918226e6,10.0,37.5
5.601547476165756e6,15.0,37.5
6.997836293311673e6,20.0,37.5
3.985067022606698e6,25.0,37.5
1.1464167350378714e6,30.0,37.5
349592.8842551452,35.0,37.5
280504.15279936726,40.0,37.5
213871.25107421627,45.0,37.5
181724.0295246543,50.0,37.5
178813.44555213745,55.0,37.5
157302.36520864174,60.0,37.5
176222.39860287224,65.0,37.5
106632.3519205082,70.0,37.5
88146.18958520108,75.0,37.5
67271.56977285887,80.0,37.5
37096.465786023095,85.0,37.5
10518.325509123713,90.0,37.5
391477.5498124621,0.0,37.5
391477.5498124621,5.0,37.5
1.640336718127339e6,10.0,37.5
3.5866896624203264e6,15.0,37.5
3.7391684563513063e6,20.0,37.5
1.8638168762062334e6,25.0,37.5
622990.7319436572,30.0,37.5
261583.48682028346,35.0,37.5
291292.7740608814,40.0,37.5
223592.67157758976,45.0,37.5
206666.5433809794,50.0,37.5
218549.76678594574,55.0,37.5
165089.61101104974,60.0,37.5
174741.53811041111,65.0,37.5
102367.05784368786,70.0,37.5
96409.89485881368,75.0,37.5
73998.72675014475,80.0,37.5
41071.087120239856,85.0,37.5
7888.744131842785,90.0,37.5
391477.5498124621,0.0,42.5
391477.5498124621,5.0,42.5
1.640336718127339e6,10.0,42.5
3.5866896624203264e6,15.0,42.5
3.7391684563513063e6,20.0,42.5
1.8638168762062334e6,25.0,42.5
622990.7319436572,30.0,42.5
261583.48682028346,35.0,42.5
291292.7740608814,40.0,42.5
223592.67157758976,45.0,42.5
206666.5433809794,50.0,42.5
218549.76678594574,55.0,42.5
165089.61101104974,60.0,42.5
174741.53811041111,65.0,42.5
102367.05784368786,70.0,42.5
96409.89485881368,75.0,42.5
73998.72675014475,80.0,42.5
41071.087120239856,85.0,42.5
7888.744131842785,90.0,42.5
451704.8651682255,0.0,42.5
451704.8651682255,5.0,42.5
1.3183074237710517e6,10.0,42.5
2.172647883496577e6,15.0,42.5
1.9307388524617725e6,20.0,42.5
889002.8930707448,25.0,42.5
429550.6873218823,30.0,42.5
295809.3636005075,35.0,42.5
241665.1162579164,40.0,42.5
227481.23977893914,45.0,42.5
240517.09790027773,50.0,42.5
183780.48570636348,55.0,42.5
146400.22108527052,60.0,42.5
149566.90973857223,65.0,42.5
112319.41068960197,70.0,42.5
106050.88434469505,75.0,42.5
69962.43256377323,80.0,42.5
45045.70845445662,85.0,42.5
11833.116197764177,90.0,42.5
451704.8651682255,0.0,47.5
451704.8651682255,5.0,47.5
1.3183074237710517e6,10.0,47.5
2.172647883496577e6,15.0,47.5
1.9307388524617725e6,20.0,47.5
889002.8930707448,25.0,47.5
429550.6873218823,30.0,47.5
295809.3636005075,35.0,47.5
241665.1162579164,40.0,47.5
227481.23977893914,45.0,47.5
240517.09790027773,50.0,47.5
183780.48570636348,55.0,47.5
146400.22108527052,60.0,47.5
149566.90973857223,65.0,47.5
112319.41068960197,70.0,47.5
106050.88434469505,75.0,47.5
69962.43256377323,80.0,47.5
45045.70845445662,85.0,47.5
11833.116197764177,90.0,47.5
511932.1805239889,0.0,47.5
511932.1805239889,5.0,47.5
966087.8830688623,10.0,47.5
1.3048024998652625e6,15.0,47.5
969737.6136798948,20.0,47.5
514866.54038846225,25.0,47.5
273091.82770132914,30.0,47.5
273807.014241792,35.0,47.5
265400.0830332475,40.0,47.5
217759.81927556568,45.0,47.5
219137.80030914192,50.0,47.5
150666.88467818988,55.0,47.5
205583.28918357138,60.0,47.5
143643.46776872777,65.0,47.5
122271.76353551606,70.0,47.5
100541.74749561997,75.0,47.5
63235.27558648733,80.0,47.5
49020.32978867338,85.0,47.5
13147.90688640464,90.0,47.5
511932.1805239889,0.0,52.5
511932.1805239889,5.0,52.5
966087.8830688623,10.0,52.5
1.3048024998652625e6,15.0,52.5
969737.6136798948,20.0,52.5
514866.54038846225,25.0,52.5
273091.82770132914,30.0,52.5
273807.014241792,35.0,52.5
265400.0830332475,40.0,52.5
217759.81927556568,45.0,52.5
219137.80030914192,50.0,52.5
150666.88467818988,55.0,52.5
205583.28918357138,60.0,52.5
143643.46776872777,65.0,52.5
122271.76353551606,70.0,52.5
100541.74749561997,75.0,52.5
63235.27558648733,80.0,52.5
49020.32978867338,85.0,52.5
13147.90688640464,90.0,52.5
271022.9191009353,0.0,52.5
271022.9191009353,5.0,52.5
825200.0667879866,10.0,52.5
807156.8952654881,15.0,52.5
633387.1801062376,20.0,52.5
353541.6910667441,25.0,52.5
284470.6538555512,30.0,52.5
325145.8294121281,35.0,52.5
276188.7042947616,40.0,52.5
246924.08078568606,45.0,52.5
235172.27350249377,50.0,52.5
206960.006426085,55.0,52.5
166647.06017153134,60.0,52.5
171779.8171254889,65.0,52.5
126537.05761233639,70.0,52.5
97787.17907108244,75.0,52.5
68617.00116831604,80.0,52.5
42395.96089831211,85.0,52.5
10518.325509123713,90.0,52.5
271022.9191009353,0.0,57.5
271022.9191009353,5.0,57.5
825200.0667879866,10.0,57.5
807156.8952654881,15.0,57.5
633387.1801062376,20.0,57.5
353541.6910667441,25.0,57.5
284470.6538555512,30.0,57.5
325145.8294121281,35.0,57.5
276188.7042947616,40.0,57.5
246924.08078568606,45.0,57.5
235172.27350249377,50.0,57.5
206960.006426085,55.0,57.5
166647.06017153134,60.0,57.5
171779.8171254889,65.0,57.5
126537.05761233639,70.0,57.5
97787.17907108244,75.0,57.5
68617.00116831604,80.0,57.5
42395.96089831211,85.0,57.5
10518.325509123713,90.0,57.5
451704.8651682255,0.0,57.5
451704.8651682255,5.0,57.5
674248.8350584768,10.0,57.5
552265.2441290182,15.0,57.5
480500.6193909389,20.0,57.5
308919.9242330774,25.0,57.5
273091.82770132914,30.0,57.5
256694.07585168004,35.0,57.5
258926.910276339,40.0,57.5
215815.53517489097,45.0,57.5
249425.13856325098,50.0,57.5
170535.04529509402,55.0,57.5
144842.77192478892,60.0,57.5
151047.77023103336,65.0,57.5
118006.46945869573,70.0,57.5
101919.03170788875,75.0,57.5
71307.8639592304,80.0,57.5
41071.087120239856,85.0,57.5
19721.86032960696,90.0,57.5
451704.8651682255,0.0,62.5
451704.8651682255,5.0,62.5
674248.8350584768,10.0,62.5
552265.2441290182,15.0,62.5
480500.6193909389,20.0,62.5
308919.9242330774,25.0,62.5
273091.82770132914,30.0,62.5
256694.07585168004,35.0,62.5
258926.910276339,40.0,62.5
215815.53517489097,45.0,62.5
249425.13856325098,50.0,62.5
170535.04529509402,55.0,62.5
144842.77192478892,60.0,62.5
151047.77023103336,65.0,62.5
118006.46945869573,70.0,62.5
101919.03170788875,75.0,62.5
71307.8639592304,80.0,62.5
41071.087120239856,85.0,62.5
19721.86032960696,90.0,62.5
542045.8382018706,0.0,62.5
542045.8382018706,5.0,62.5
513234.18788033305,10.0,62.5
412681.7208876179,15.0,62.5
353823.18336969137,20.0,62.5
284892.81901494914,25.0,62.5
247489.46885432955,30.0,62.5
312922.30199061945,35.0,62.5
239507.39200561357,40.0,62.5
260534.06949040893,45.0,62.5
219137.80030914192,50.0,62.5
205304.3263746763,55.0,62.5
183779.00093682896,60.0,62.5
145124.3282611889,65.0,62.5
122271.76353551606,70.0,62.5
100541.74749561997,75.0,62.5
61889.844191030155,80.0,62.5
43720.834676384366,85.0,62.5
17092.278952326033,90.0,62.5
542045.8382018706,0.0,67.5
542045.8382018706,5.0,67.5
513234.18788033305,10.0,67.5
412681.7208876179,15.0,67.5
353823.18336969137,20.0,67.5
284892.81901494914,25.0,67.5
247489.46885432955,30.0,67.5
312922.30199061945,35.0,67.5
239507.39200561357,40.0,67.5
260534.06949040893,45.0,67.5
219137.80030914192,50.0,67.5
205304.3263746763,55.0,67.5
183779.00093682896,60.0,67.5
145124.3282611889,65.0,67.5
122271.76353551606,70.0,67.5
100541.74749561997,75.0,67.5
61889.844191030155,80.0,67.5
43720.834676384366,85.0,67.5
17092.278952326033,90.0,67.5
511932.1805239889,0.0,67.5
511932.1805239889,5.0,67.5
432726.86429126124,10.0,67.5
382337.47670470487,15.0,67.5
283932.1841855548,20.0,67.5
305487.4806304876,25.0,67.5
338520.07808810595,30.0,67.5
273807.014241792,35.0,67.5
228718.77074409946,40.0,67.5
223592.67157758976,45.0,67.5
240517.09790027773,50.0,67.5
175502.08544932006,55.0,67.5
185336.45009731056,60.0,67.5
133277.44432150002,65.0,67.5
109475.88130505508,70.0,67.5
93655.32643427614,75.0,67.5
67271.56977285887,80.0,67.5
46370.58223252887,85.0,67.5
18407.069640966496,90.0,67.5
511932.1805239889,0.0,72.5
511932.1805239889,5.0,72.5
432726.86429126124,10.0,72.5
382337.47670470487,15.0,72.5
283932.1841855548,20.0,72.5
305487.4806304876,25.0,72.5
338520.07808810595,30.0,72.5
273807.014241792,35.0,72.5
228718.77074409946,40.0,72.5
223592.67157758976,45.0,72.5
240517.09790027773,50.0,72.5
175502.08544932006,55.0,72.5
185336.45009731056,60.0,72.5
133277.44432150002,65.0,72.5
109475.88130505508,70.0,72.5
93655.32643427614,75.0,72.5
67271.56977285887,80.0,72.5
46370.58223252887,85.0,72.5
18407.069640966496,90.0,72.5
451704.8651682255,0.0,72.5
451704.8651682255,5.0,72.5
422663.44884262723,10.0,72.5
382337.47670470487,15.0,72.5
283932.1841855548,20.0,72.5
298622.5934253081,25.0,72.5
301538.8930868843,30.0,72.5
281141.1306946972,35.0,72.5
241665.1162579164,40.0,72.5
250812.64898703547,45.0,72.5
224482.62470692588,50.0,72.5
197025.92611763292,55.0,72.5
202468.39086260818,60.0,72.5
165856.37515564446,65.0,72.5
145019.99861189115,70.0,72.5
93655.32643427614,75.0,72.5
86107.60930925935,80.0,72.5
31796.970673734082,85.0,72.5
13147.90688640464,90.0,72.5
451704.8651682255,0.0,77.5
451704.8651682255,5.0,77.5
422663.44884262723,10.0,77.5
382337.47670470487,15.0,77.5
283932.1841855548,20.0,77.5
298622.5934253081,25.0,77.5
301538.8930868843,30.0,77.5
281141.1306946972,35.0,77.5
241665.1162579164,40.0,77.5
250812.64898703547,45.0,77.5
224482.62470692588,50.0,77.5
197025.92611763292,55.0,77.5
202468.39086260818,60.0,77.5
165856.37515564446,65.0,77.5
145019.99861189115,70.0,77.5
93655.32643427614,75.0,77.5
86107.60930925935,80.0,77.5
31796.970673734082,85.0,77.5
13147.90688640464,90.0,77.5
421591.2074903438,0.0,77.5
421591.2074903438,5.0,77.5
412600.0333939933,10.0,77.5
303442.4418291308,15.0,77.5
323245.8712266316,20.0,77.5
370703.90907969285,25.0,77.5
256023.58846999606,30.0,77.5
232247.02100866288,35.0,77.5
293450.4983131842,40.0,77.5
246924.08078568606,45.0,77.5
213792.975911358,50.0,77.5
175502.08544932006,55.0,77.5
163532.16185056814,60.0,77.5
162894.65417072223,65.0,77.5
135067.64576597704,70.0,77.5
82637.052736126,75.0,77.5
80725.88372743064,80.0,77.5
51670.07734481789,85.0,77.5
13147.90688640464,90.0,77.5
421591.2074903438,0.0,82.5
421591.2074903438,5.0,82.5
412600.0333939933,10.0,82.5
303442.4418291308,15.0,82.5
323245.8712266316,20.0,82.5
370703.90907969285,25.0,82.5
256023.58846999606,30.0,82.5
232247.02100866288,35.0,82.5
293450.4983131842,40.0,82.5
246924.08078568606,45.0,82.5
213792.975911358,50.0,82.5
175502.08544932006,55.0,82.5
163532.16185056814,60.0,82.5
162894.65417072223,65.0,82.5
135067.64576597704,70.0,82.5
82637.052736126,75.0,82.5
80725.88372743064,80.0,82.5
51670.07734481789,85.0,82.5
13147.90688640464,90.0,82.5
572159.4958797523,0.0,82.5
572159.4958797523,5.0,82.5
251585.38621584955,10.0,82.5
388406.3255412875,15.0,82.5
371295.9331657255,20.0,82.5
281460.37541235937,25.0,82.5
241800.0557772185,30.0,82.5
303143.4800534126,35.0,82.5
297765.94681778987,40.0,82.5
279976.91049715586,45.0,82.5
215574.58404395264,50.0,82.5
208615.68647749367,55.0,82.5
163532.16185056814,60.0,82.5
136239.16530642222,65.0,82.5
135067.64576597704,70.0,82.5
75750.63167478217,75.0,82.5
65926.13837740169,80.0,82.5
46370.58223252887,85.0,82.5
10518.325509123713,90.0,82.5
572159.4958797523,0.0,87.5
572159.4958797523,5.0,87.5
251585.38621584955,10.0,87.5
388406.3255412875,15.0,87.5
371295.9331657255,20.0,87.5
281460.37541235937,25.0,87.5
241800.0557772185,30.0,87.5
303143.4800534126,35.0,87.5
297765.94681778987,40.0,87.5
279976.91049715586,45.0,87.5
215574.58404395264,50.0,87.5
208615.68647749367,55.0,87.5
163532.16185056814,60.0,87.5
136239.16530642222,65.0,87.5
135067.64576597704,70.0,87.5
75750.63167478217,75.0,87.5
65926.13837740169,80.0,87.5
46370.58223252887,85.0,87.5
10518.325509123713,90.0,87.5
210795.6037451719,0.0,87.5
210795.6037451719,5.0,87.5
352219.5407021894,10.0,87.5
273098.19764621777,15.0,87.5
288300.3716345633,20.0,87.5
322649.69864343636,25.0,87.5
284470.6538555512,30.0,87.5
242025.84294586975,35.0,87.5
233034.2192487051,40.0,87.5
231369.80798028852,45.0,87.5
245861.9222980617,50.0,87.5
190403.2059119982,55.0,87.5
175991.75513442096,60.0,87.5
149566.90973857223,65.0,87.5
142176.46922734426,70.0,87.5
89523.47379746984,75.0,87.5
82071.31512288781,80.0,87.5
43720.834676384366,85.0,87.5
13147.90688640464,90.0,87.5
210795.6037451719,0.0,92.5
210795.6037451719,5.0,92.5
352219.5407021894,10.0,92.5
273098.19764621777,15.0,92.5
288300.3716345633,20.0,92.5
322649.69864343636,25.0,92.5
284470.6538555512,30.0,92.5
242025.84294586975,35.0,92.5
233034.2192487051,40.0,92.5
231369.80798028852,45.0,92.5
245861.9222980617,50.0,92.5
190403.2059119982,55.0,92.5
175991.75513442096,60.0,92.5
149566.90973857223,65.0,92.5
142176.46922734426,70.0,92.5
89523.47379746984,75.0,92.5
82071.31512288781,80.0,92.5
43720.834676384366,85.0,92.5
13147.90688640464,90.0,92.5
271022.9191009353,0.0,92.5
271022.9191009353,5.0,92.5
271712.2171131175,10.0,92.5
236685.10462672205,15.0,92.5
366927.745716717,20.0,92.5
329514.58584861585,25.0,92.5
256023.58846999606,30.0,92.5
288475.2471476023,35.0,92.5
293450.4983131842,40.0,92.5
239146.9443829873,45.0,92.5
215574.58404395264,50.0,92.5
172190.7253465027,55.0,92.5
172876.85681345774,60.0,92.5
154009.49121595555,65.0,92.5
125115.29292006294,70.0,92.5
101919.03170788875,75.0,92.5
61889.844191030155,80.0,92.5
35771.59200795084,85.0,92.5
15777.48826368557,90.0,92.5
271022.9191009353,0.0,97.5
271022.9191009353,5.0,97.5
271712.2171131175,10.0,97.5
236685.10462672205,15.0,97.5
366927.745716717,20.0,97.5
329514.58584861585,25.0,97.5
256023.58846999606,30.0,97.5
288475.2471476023,35.0,97.5
293450.4983131842,40.0,97.5
239146.9443829873,45.0,97.5
215574.58404395264,50.0,97.5
172190.7253465027,55.0,97.5
172876.85681345774,60.0,97.5
154009.49121595555,65.0,97.5
125115.29292006294,70.0,97.5
101919.03170788875,75.0,97.5
61889.844191030155,80.0,97.5
35771.59200795084,85.0,97.5
15777.48826368557,90.0,97.5
361363.8921345804,0.0,97.5
361363.8921345804,5.0,97.5
382409.7870480913,10.0,97.5
279167.0464828004,15.0,97.5
345086.8084716743,20.0,97.5
298622.5934253081,25.0,97.5
295849.4800097732,30.0,97.5
261583.48682028346,35.0,97.5
239507.39200561357,40.0,97.5
270255.4899937824,45.0,97.5
187068.85392243823,50.0,97.5
147355.52457537252,55.0,97.5
144842.77192478892,60.0,97.5
159932.9331858,65.0,97.5
137911.17515052392,70.0,97.5
99164.46328335122,75.0,97.5
75344.15814560193,80.0,97.5
30472.09689566183,85.0,97.5
11833.116197764177,90.0,97.5
361363.8921345804,0.0,102.5
361363.8921345804,5.0,102.5
382409.7870480913,10.0,102.5
279167.0464828004,15.0,102.5
345086.8084716743,20.0,102.5
298622.5934253081,25.0,102.5
295849.4800097732,30.0,102.5
261583.48682028346,35.0,102.5
239507.39200561357,40.0,102.5
270255.4899937824,45.0,102.5
187068.85392243823,50.0,102.5
147355.52457537252,55.0,102.5
144842.77192478892,60.0,102.5
159932.9331858,65.0,102.5
137911.17515052392,70.0,102.5
99164.46328335122,75.0,102.5
75344.15814560193,80.0,102.5
30472.09689566183,85.0,102.5
11833.116197764177,90.0,102.5
301136.576778817,0.0,102.5
301136.576778817,5.0,102.5
261648.80166448353,10.0,102.5
321648.98833887867,15.0,102.5
292668.55908357183,20.0,102.5
295190.14982271835,25.0,102.5
273091.82770132914,30.0,102.5
293364.65811620577,35.0,102.5
217930.14948258532,40.0,102.5
260534.06949040893,45.0,102.5
213792.975911358,50.0,102.5
200337.28622045027,55.0,102.5
152630.01772719694,60.0,102.5
136239.16530642222,65.0,102.5
120849.99884324262,70.0,102.5
100541.74749561997,75.0,102.5
75344.15814560193,80.0,102.5
41071.087120239856,85.0,102.5
18407.069640966496,90.0,102.5
301136.576778817,0.0,107.5
301136.576778817,5.0,107.5
261648.80166448353,10.0,107.5
321648.98833887867,15.0,107.5
292668.55908357183,20.0,107.5
295190.14982271835,25.0,107.5
273091.82770132914,30.0,107.5
293364.65811620577,35.0,107.5
217930.14948258532,40.0,107.5
260534.06949040893,45.0,107.5
213792.975911358,50.0,107.5
200337.28622045027,55.0,107.5
152630.01772719694,60.0,107.5
136239.16530642222,65.0,107.5
120849.99884324262,70.0,107.5
100541.74749561997,75.0,107.5
75344.15814560193,80.0,107.5
41071.087120239856,85.0,107.5
18407.069640966496,90.0,107.5
271022.9191009353,0.0,107.5
271022.9191009353,5.0,107.5
362282.95615082333,10.0,107.5
309511.29066571343,15.0,107.5
362559.5582677084,20.0,107.5
281460.37541235937,25.0,107.5
258868.2950085516,30.0,107.5
210244.67164994747,35.0,107.5
289135.04980857857,40.0,107.5
250812.64898703547,45.0,107.5
240517.09790027773,50.0,107.5
168879.36524368534,55.0,107.5
140170.42444334412,60.0,107.5
137720.02579888335,65.0,107.5
118006.46945869573,70.0,107.5
110182.73698150135,75.0,107.5
75344.15814560193,80.0,107.5
43720.834676384366,85.0,107.5
7888.744131842785,90.0,107.5
271022.9191009353,0.0,112.5
271022.9191009353,5.0,112.5
362282.95615082333,10.0,112.5
309511.29066571343,15.0,112.5
362559.5582677084,20.0,112.5
281460.37541235937,25.0,112.5
258868.2950085516,30.0,112.5
210244.67164994747,35.0,112.5
289135.04980857857,40.0,112.5
250812.64898703547,45.0,112.5
240517.09790027773,50.0,112.5
168879.36524368534,55.0,112.5
140170.42444334412,60.0,112.5
137720.02579888335,65.0,112.5
118006.46945869573,70.0,112.5
110182.73698150135,75.0,112.5
75344.15814560193,80.0,112.5
43720.834676384366,85.0,112.5
7888.744131842785,90.0,112.5
271022.9191009353,0.0,112.5
271022.9191009353,5.0,112.5
291839.0480103855,10.0,112.5
315580.13950229605,15.0,112.5
292668.55908357183,20.0,112.5
260865.71379682087,25.0,112.5
307228.3061639953,30.0,112.5
256694.07585168004,35.0,112.5
215772.4252302825,40.0,112.5
239146.9443829873,45.0,112.5
220919.4084417366,50.0,112.5
183780.48570636348,55.0,112.5
160417.26352960494,60.0,112.5
130315.72333657778,65.0,112.5
115162.94007414885,70.0,112.5
95032.61064654491,75.0,112.5
73998.72675014475,80.0,112.5
30472.09689566183,85.0,112.5
11833.116197764177,90.0,112.5
271022.9191009353,0.0,117.5
271022.9191009353,5.0,117.5
291839.0480103855,10.0,117.5
315580.13950229605,15.0,117.5
292668.55908357183,20.0,117.5
260865.71379682087,25.0,117.5
307228.3061639953,30.0,117.5
256694.07585168004,35.0,117.5
215772.4252302825,40.0,117.5
239146.9443829873,45.0,117.5
220919.4084417366,50.0,117.5
183780.48570636348,55.0,117.5
160417.26352960494,60.0,117.5
130315.72333657778,65.0,117.5
115162.94007414885,70.0,117.5
95032.61064654491,75.0,117.5
73998.72675014475,80.0,117.5
30472.09689566183,85.0,117.5
11833.116197764177,90.0,117.5
391477.5498124621,0.0,117.5
391477.5498124621,5.0,117.5
301902.46345901943,10.0,117.5
315580.13950229605,15.0,117.5
314509.49632861454,20.0,117.5
370703.90907969285,25.0,117.5
270247.12116277363,30.0,117.5
251804.66488307662,35.0,117.5
269715.5315378531,40.0,117.5
252756.93308771015,45.0,117.5
197758.50271800614,50.0,117.5
200337.28622045027,55.0,117.5
168204.50933201294,60.0,117.5
127354.00235165557,65.0,117.5
127958.82230460983,70.0,117.5
114314.58961830764,75.0,117.5
71307.8639592304,80.0,117.5
50345.20356674563,85.0,117.5
13147.90688640464,90.0,117.5
391477.5498124621,0.0,122.5
391477.5498124621,5.0,122.5
301902.46345901943,10.0,122.5
315580.13950229605,15.0,122.5
314509.49632861454,20.0,122.5
370703.90907969285,25.0,122.5
270247.12116277363,30.0,122.5
251804.66488307662,35.0,122.5
269715.5315378531,40.0,122.5
252756.93308771015,45.0,122.5
197758.50271800614,50.0,122.5
200337.28622045027,55.0,122.5
168204.50933201294,60.0,122.5
127354.00235165557,65.0,122.5
127958.82230460983,70.0,122.5
114314.58961830764,75.0,122.5
71307.8639592304,80.0,122.5
50345.20356674563,85.0,122.5
13147.90688640464,90.0,122.5
271022.9191009353,0.0,122.5
271022.9191009353,5.0,122.5
271712.2171131175,10.0,122.5
327717.8371754613,15.0,122.5
305773.12143059744,20.0,122.5
271163.0446045901,25.0,122.5
261713.0015471071,30.0,122.5
261583.48682028346,35.0,122.5
282661.8770516701,40.0,122.5
264422.63769175834,45.0,122.5
226264.23283952053,50.0,122.5
195370.24606622424,55.0,122.5
158859.81436912334,60.0,122.5
133277.44432150002,65.0,122.5
113741.17538187541,70.0,122.5
117069.15804284519,75.0,122.5
64580.70698194451,80.0,122.5
49020.32978867338,85.0,122.5
10518.325509123713,90.0,122.5
271022.9191009353,0.0,127.5
271022.9191009353,5.0,127.5
271712.2171131175,10.0,127.5
327717.8371754613,15.0,127.5
305773.12143059744,20.0,127.5
271163.0446045901,25.0,127.5
261713.0015471071,30.0,127.5
261583.48682028346,35.0,127.5
282661.8770516701,40.0,127.5
264422.63769175834,45.0,127.5
226264.23283952053,50.0,127.5
195370.24606622424,55.0,127.5
158859.81436912334,60.0,127.5
133277.44432150002,65.0,127.5
113741.17538187541,70.0,127.5
117069.15804284519,75.0,127.5
64580.70698194451,80.0,127.5
49020.32978867338,85.0,127.5
10518.325509123713,90.0,127.5
331250.2344566987,0.0,127.5
331250.2344566987,5.0,127.5
311965.87890765344,10.0,127.5
461232.51158027886,15.0,127.5
310141.308879606,20.0,127.5
229973.72137351314,25.0,127.5
293004.7734712177,30.0,127.5
278696.4252103955,35.0,127.5
207141.5282210712,40.0,127.5
235258.37618163793,45.0,127.5
206666.5433809794,50.0,127.5
211927.04658031103,55.0,127.5
155744.91604816014,60.0,127.5
134758.30481396112,65.0,127.5
102367.05784368786,70.0,127.5
84014.33694839478,75.0,127.5
56508.11860920145,80.0,127.5
45045.70845445662,85.0,127.5
17092.278952326033,90.0,127.5
331250.2344566987,0.0,132.5
331250.2344566987,5.0,132.5
311965.87890765344,10.0,132.5
461232.51158027886,15.0,132.5
310141.308879606,20.0,132.5
229973.72137351314,25.0,132.5
293004.7734712177,30.0,132.5
278696.4252103955,35.0,132.5
207141.5282210712,40.0,132.5
235258.37618163793,45.0,132.5
206666.5433809794,50.0,132.5
211927.04658031103,55.0,132.5
155744.91604816014,60.0,132.5
134758.30481396112,65.0,132.5
102367.05784368786,70.0,132.5
84014.33694839478,75.0,132.5
56508.11860920145,80.0,132.5
45045.70845445662,85.0,132.5
17092.278952326033,90.0,132.5
240909.2614230536,0.0,132.5
240909.2614230536,5.0,132.5
352219.5407021894,10.0,132.5
297373.5929925482,15.0,132.5
336350.43357365724,20.0,132.5
295190.14982271835,25.0,132.5
287315.3603941067,30.0,132.5
310477.5965063178,35.0,132.5
239507.39200561357,40.0,132.5
256645.50128905955,45.0,132.5
203103.32711579007,50.0,132.5
195370.24606622424,55.0,132.5
185336.45009731056,60.0,132.5
143643.46776872777,65.0,132.5
132224.11638143015,70.0,132.5
100541.74749561997,75.0,132.5
64580.70698194451,80.0,132.5
35771.59200795084,85.0,132.5
14462.697575045106,90.0,132.5
240909.2614230536,0.0,137.5
240909.2614230536,5.0,137.5
352219.5407021894,10.0,137.5
297373.5929925482,15.0,137.5
336350.43357365724,20.0,137.5
295190.14982271835,25.0,137.5
287315.3603941067,30.0,137.5
310477.5965063178,35.0,137.5
239507.39200561357,40.0,137.5
256645.50128905955,45.0,137.5
203103.32711579007,50.0,137.5
195370.24606622424,55.0,137.5
185336.45009731056,60.0,137.5
143643.46776872777,65.0,137.5
132224.11638143015,70.0,137.5
100541.74749561997,75.0,137.5
64580.70698194451,80.0,137.5
35771.59200795084,85.0,137.5
14462.697575045106,90.0,137.5
331250.2344566987,0.0,137.5
331250.2344566987,5.0,137.5
301902.46345901943,10.0,137.5
303442.4418291308,15.0,137.5
244618.49714447797,20.0,137.5
346676.8038615646,25.0,137.5
293004.7734712177,30.0,137.5
317811.7129592229,35.0,137.5
211456.97672567685,40.0,137.5
225536.95567826444,45.0,137.5
215574.58404395264,50.0,137.5
203648.64632326763,55.0,137.5
137055.52612238092,60.0,137.5
124392.28136673334,65.0,137.5
129380.58699688327,70.0,137.5
119823.72646738272,75.0,137.5
60544.41279557298,80.0,137.5
33121.84445180633,85.0,137.5
10518.325509123713,90.0,137.5
331250.2344566987,0.0,142.5
331250.2344566987,5.0,142.5
301902.46345901943,10.0,142.5
303442.4418291308,15.0,142.5
244618.49714447797,20.0,142.5
346676.8038615646,25.0,142.5
293004.7734712177,30.0,142.5
317811.7129592229,35.0,142.5
211456.97672567685,40.0,142.5
225536.95567826444,45.0,142.5
215574.58404395264,50.0,142.5
203648.64632326763,55.0,142.5
137055.52612238092,60.0,142.5
124392.28136673334,65.0,142.5
129380.58699688327,70.0,142.5
119823.72646738272,75.0,142.5
60544.41279557298,80.0,142.5
33121.84445180633,85.0,142.5
10518.325509123713,90.0,142.5
180681.9460672902,0.0,142.5
180681.9460672902,5.0,142.5
311965.87890765344,10.0,142.5
273098.19764621777,15.0,142.5
292668.55908357183,20.0,142.5
332947.02945120557,25.0,142.5
287315.3603941067,30.0,142.5
246915.25391447317,35.0,142.5
282661.8770516701,40.0,142.5
221648.38747691506,45.0,142.5
226264.23283952053,50.0,142.5
172190.7253465027,55.0,142.5
160417.26352960494,60.0,142.5
116987.97890442779,65.0,142.5
123693.5282277895,70.0,142.5
84014.33694839478,75.0,142.5
80725.88372743064,80.0,142.5
39746.213342167604,85.0,142.5
15777.48826368557,90.0,142.5
180681.9460672902,0.0,147.5
180681.9460672902,5.0,147.5
311965.87890765344,10.0,147.5
273098.19764621777,15.0,147.5
292668.55908357183,20.0,147.5
332947.02945120557,25.0,147.5
287315.3603941067,30.0,147.5
246915.25391447317,35.0,147.5
282661.8770516701,40.0,147.5
221648.38747691506,45.0,147.5
226264.23283952053,50.0,147.5
172190.7253465027,55.0,147.5
160417.26352960494,60.0,147.5
116987.97890442779,65.0,147.5
123693.5282277895,70.0,147.5
84014.33694839478,75.0,147.5
80725.88372743064,80.0,147.5
39746.213342167604,85.0,147.5
15777.48826368557,90.0,147.5
361363.8921345804,0.0,147.5
361363.8921345804,5.0,147.5
251585.38621584955,10.0,147.5
376268.62786812225,15.0,147.5
318877.68377762305,20.0,147.5
298622.5934253081,25.0,147.5
264557.7080856626,30.0,147.5
344703.47328654176,35.0,147.5
250296.0132671277,40.0,147.5
243035.51258433668,45.0,147.5
224482.62470692588,50.0,147.5
206960.006426085,55.0,147.5
172876.85681345774,60.0,147.5
146605.18875365,65.0,147.5
140754.7045350708,70.0,147.5
93655.32643427614,75.0,147.5
57853.550004658624,80.0,147.5
33121.84445180633,85.0,147.5
17092.278952326033,90.0,147.5
361363.8921345804,0.0,152.5
361363.8921345804,5.0,152.5
251585.38621584955,10.0,152.5
376268.62786812225,15.0,152.5
318877.68377762305,20.0,152.5
298622.5934253081,25.0,152.5
264557.7080856626,30.0,152.5
344703.47328654176,35.0,152.5
250296.0132671277,40.0,152.5
243035.51258433668,45.0,152.5
224482.62470692588,50.0,152.5
206960.006426085,55.0,152.5
172876.85681345774,60.0,152.5
146605.18875365,65.0,152.5
140754.7045350708,70.0,152.5
93655.32643427614,75.0,152.5
57853.550004658624,80.0,152.5
33121.84445180633,85.0,152.5
17092.278952326033,90.0,152.5
210795.6037451719,0.0,152.5
210795.6037451719,5.0,152.5
311965.87890765344,10.0,152.5
254891.6511364699,15.0,152.5
314509.49632861454,20.0,152.5
302055.03702789784,25.0,152.5
284470.6538555512,30.0,152.5
283585.8361789989,35.0,152.5
209299.252473374,40.0,152.5
219704.10337624035,45.0,152.5
242298.70603287237,50.0,152.5
185436.16575777216,55.0,152.5
200910.94170212658,60.0,152.5
122911.42087427223,65.0,152.5
120849.99884324262,70.0,152.5
77127.91588705094,75.0,152.5
57853.550004658624,80.0,152.5
52994.95112289014,85.0,152.5
14462.697575045106,90.0,152.5
210795.6037451719,0.0,157.5
210795.6037451719,5.0,157.5
311965.87890765344,10.0,157.5
254891.6511364699,15.0,157.5
314509.49632861454,20.0,157.5
302055.03702789784,25.0,157.5
284470.6538555512,30.0,157.5
283585.8361789989,35.0,157.5
209299.252473374,40.0,157.5
219704.10337624035,45.0,157.5
242298.70603287237,50.0,157.5
185436.16575777216,55.0,157.5
200910.94170212658,60.0,157.5
122911.42087427223,65.0,157.5
120849.99884324262,70.0,157.5
77127.91588705094,75.0,157.5
57853.550004658624,80.0,157.5
52994.95112289014,85.0,157.5
14462.697575045106,90.0,157.5
240909.2614230536,0.0,157.5
240909.2614230536,5.0,157.5
301902.46345901943,10.0,157.5
285235.895319383,15.0,157.5
279563.9967365463,20.0,157.5
264298.1573994106,25.0,157.5
307228.3061639953,30.0,157.5
259138.78133598177,35.0,157.5
237349.66775331076,40.0,157.5
248868.36488636077,45.0,157.5
226264.23283952053,50.0,157.5
200337.28622045027,55.0,157.5
149515.11940623372,60.0,157.5
133277.44432150002,65.0,157.5
135067.64576597704,70.0,157.5
111560.02119377011,75.0,157.5
78035.02093651629,80.0,157.5
41071.087120239856,85.0,157.5
17092.278952326033,90.0,157.5
240909.2614230536,0.0,162.5
240909.2614230536,5.0,162.5
301902.46345901943,10.0,162.5
285235.895319383,15.0,162.5
279563.9967365463,20.0,162.5
264298.1573994106,25.0,162.5
307228.3061639953,30.0,162.5
259138.78133598177,35.0,162.5
237349.66775331076,40.0,162.5
248868.36488636077,45.0,162.5
226264.23283952053,50.0,162.5
200337.28622045027,55.0,162.5
149515.11940623372,60.0,162.5
133277.44432150002,65.0,162.5
135067.64576597704,70.0,162.5
111560.02119377011,75.0,162.5
78035.02093651629,80.0,162.5
41071.087120239856,85.0,162.5
17092.278952326033,90.0,162.5
271022.9191009353,0.0,162.5
271022.9191009353,5.0,162.5
231458.55531858158,10.0,162.5
327717.8371754613,15.0,162.5
318877.68377762305,20.0,162.5
353541.6910667441,25.0,162.5
301538.8930868843,30.0,162.5
244470.54843017148,35.0,162.5
258926.910276339,40.0,162.5
237202.6602823126,45.0,162.5
224482.62470692588,50.0,162.5
165568.005140868,55.0,162.5
191566.24673923696,60.0,162.5
165856.37515564446,65.0,162.5
96679.99907459409,70.0,162.5
106050.88434469505,75.0,162.5
75344.15814560193,80.0,162.5
49020.32978867338,85.0,162.5
9203.534820483248,90.0,162.5
271022.9191009353,0.0,167.5
271022.9191009353,5.0,167.5
231458.55531858158,10.0,167.5
327717.8371754613,15.0,167.5
318877.68377762305,20.0,167.5
353541.6910667441,25.0,167.5
301538.8930868843,30.0,167.5
244470.54843017148,35.0,167.5
258926.910276339,40.0,167.5
237202.6602823126,45.0,167.5
224482.62470692588,50.0,167.5
165568.005140868,55.0,167.5
191566.24673923696,60.0,167.5
165856.37515564446,65.0,167.5
96679.99907459409,70.0,167.5
106050.88434469505,75.0,167.5
75344.15814560193,80.0,167.5
49020.32978867338,85.0,167.5
9203.534820483248,90.0,167.5
240909.2614230536,0.0,167.5
240909.2614230536,5.0,167.5
332092.7098049214,10.0,167.5
327717.8371754613,15.0,167.5
275195.8092875377,20.0,167.5
278027.9318097696,25.0,167.5
267402.41462421813,30.0,167.5
281141.1306946972,35.0,167.5
267557.8072855503,40.0,167.5
227481.23977893914,45.0,167.5
183505.63765724894,50.0,167.5
206960.006426085,55.0,167.5
193123.69589971856,60.0,167.5
164375.51466318333,65.0,167.5
126537.05761233639,70.0,167.5
88146.18958520108,75.0,167.5
64580.70698194451,80.0,167.5
22522.85422722831,85.0,167.5
9203.534820483248,90.0,167.5
240909.2614230536,0.0,172.5
240909.2614230536,5.0,172.5
332092.7098049214,10.0,172.5
327717.8371754613,15.0,172.5
275195.8092875377,20.0,172.5
278027.9318097696,25.0,172.5
267402.41462421813,30.0,172.5
281141.1306946972,35.0,172.5
267557.8072855503,40.0,172.5
227481.23977893914,45.0,172.5
183505.63765724894,50.0,172.5
206960.006426085,55.0,172.5
193123.69589971856,60.0,172.5
164375.51466318333,65.0,172.5
126537.05761233639,70.0,172.5
88146.18958520108,75.0,172.5
64580.70698194451,80.0,172.5
22522.85422722831,85.0,172.5
9203.534820483248,90.0,172.5
210795.6037451719,0.0,172.5
210795.6037451719,5.0,172.5
301902.46345901943,10.0,172.5
254891.6511364699,15.0,172.5
275195.8092875377,20.0,172.5
343244.36025897483,25.0,172.5
270247.12116277363,30.0,172.5
264028.1923045852,35.0,172.5
261084.63452864182,40.0,172.5
233314.09208096322,45.0,172.5
204884.93524838475,50.0,172.5
220205.44683735442,55.0,172.5
140170.42444334412,60.0,172.5
137720.02579888335,65.0,172.5
129380.58699688327,70.0,172.5
78505.20009931971,75.0,172.5
65926.13837740169,80.0,172.5
39746.213342167604,85.0,172.5
14462.697575045106,90.0,172.5
210795.6037451719,0.0,177.5
210795.6037451719,5.0,177.5
301902.46345901943,10.0,177.5
254891.6511364699,15.0,177.5
275195.8092875377,20.0,177.5
343244.36025897483,25.0,177.5
270247.12116277363,30.0,177.5
264028.1923045852,35.0,177.5
261084.63452864182,40.0,177.5
233314.09208096322,45.0,177.5
204884.93524838475,50.0,177.5
220205.44683735442,55.0,177.5
140170.42444334412,60.0,177.5
137720.02579888335,65.0,177.5
129380.58699688327,70.0,177.5
78505.20009931971,75.0,177.5
65926.13837740169,80.0,177.5
39746.213342167604,85.0,177.5
14462.697575045106,90.0,177.5
421591.2074903438,0.0,177.5
421591.2074903438,5.0,177.5
412600.0333939933,10.0,177.5
303442.4418291308,15.0,177.5
262091.24694051212,20.0,177.5
278027.9318097696,25.0,177.5
250334.17539288505,30.0,177.5
293364.65811620577,35.0,177.5
230876.49499640227,40.0,177.5
225536.95567826444,45.0,177.5
242298.70603287237,50.0,177.5
139077.12431832912,55.0,177.5
143285.32276430732,60.0,177.5
156971.21220087778,65.0,177.5
88149.41092095344,70.0,177.5
107428.1685569638,75.0,177.5
57853.550004658624,80.0,177.5
37096.465786023095,85.0,177.5
14462.697575045106,90.0,177.5
421591.2074903438,0.0,182.5
421591.2074903438,5.0,182.5
412600.0333939933,10.0,182.5
303442.4418291308,15.0,182.5
262091.24694051212,20.0,182.5
278027.9318097696,25.0,182.5
250334.17539288505,30.0,182.5
293364.65811620577,35.0,182.5
230876.49499640227,40.0,182.5
225536.95567826444,45.0,182.5
242298.70603287237,50.0,182.5
139077.12431832912,55.0,182.5
143285.32276430732,60.0,182.5
156971.21220087778,65.0,182.5
88149.41092095344,70.0,182.5
107428.1685569638,75.0,182.5
57853.550004658624,80.0,182.5
37096.465786023095,85.0,182.5
14462.697575045106,90.0,182.5
391477.5498124621,0.0,182.5
391477.5498124621,5.0,182.5
352219.5407021894,10.0,182.5
273098.19764621777,15.0,182.5
353823.18336969137,20.0,182.5
264298.1573994106,25.0,182.5
270247.12116277363,30.0,182.5
242025.84294586975,35.0,182.5
248138.28901482487,40.0,182.5
233314.09208096322,45.0,182.5
210229.75964616868,50.0,182.5
187091.84580918084,55.0,182.5
151072.56856671532,60.0,182.5
174741.53811041111,65.0,182.5
136489.4104582505,70.0,182.5
96409.89485881368,75.0,182.5
63235.27558648733,80.0,182.5
42395.96089831211,85.0,182.5
21036.651018247427,90.0,182.5
391477.5498124621,0.0,187.5
391477.5498124621,5.0,187.5
352219.5407021894,10.0,187.5
273098.19764621777,15.0,187.5
353823.18336969137,20.0,187.5
264298.1573994106,25.0,187.5
270247.12116277363,30.0,187.5
242025.84294586975,35.0,187.5
248138.28901482487,40.0,187.5
233314.09208096322,45.0,187.5
210229.75964616868,50.0,187.5
187091.84580918084,55.0,187.5
151072.56856671532,60.0,187.5
174741.53811041111,65.0,187.5
136489.4104582505,70.0,187.5
96409.89485881368,75.0,187.5
63235.27558648733,80.0,187.5
42395.96089831211,85.0,187.5
21036.651018247427,90.0,187.5
331250.2344566987,0.0,187.5
331250.2344566987,5.0,187.5
372346.37159945734,10.0,187.5
291304.7441559656,15.0,187.5
345086.8084716743,20.0,187.5
305487.4806304876,25.0,187.5
281625.9473169957,30.0,187.5
290919.95263190405,35.0,187.5
263242.35878094466,40.0,187.5
217759.81927556568,45.0,187.5
212011.36777876332,50.0,187.5
216894.08673453706,55.0,187.5
160417.26352960494,60.0,187.5
130315.72333657778,65.0,187.5
140754.7045350708,70.0,187.5
84014.33694839478,75.0,187.5
60544.41279557298,80.0,187.5
46370.58223252887,85.0,187.5
19721.86032960696,90.0,187.5
331250.2344566987,0.0,192.5
331250.2344566987,5.0,192.5
372346.37159945734,10.0,192.5
291304.7441559656,15.0,192.5
345086.8084716743,20.0,192.5
305487.4806304876,25.0,192.5
281625.9473169957,30.0,192.5
290919.95263190405,35.0,192.5
263242.35878094466,40.0,192.5
217759.81927556568,45.0,192.5
212011.36777876332,50.0,192.5
216894.08673453706,55.0,192.5
160417.26352960494,60.0,192.5
130315.72333657778,65.0,192.5
140754.7045350708,70.0,192.5
84014.33694839478,75.0,192.5
60544.41279557298,80.0,192.5
46370.58223252887,85.0,192.5
19721.86032960696,90.0,192.5
150568.2883894085,0.0,192.5
150568.2883894085,5.0,192.5
251585.38621584955,10.0,192.5
267029.34880963515,15.0,192.5
270827.6218385292,20.0,192.5
312352.3678356671,25.0,192.5
258868.2950085516,30.0,192.5
288475.2471476023,35.0,192.5
241665.1162579164,40.0,192.5
208038.39877219222,45.0,192.5
238735.4897676831,50.0,192.5
201992.96627185895,55.0,192.5
158859.81436912334,60.0,192.5
149566.90973857223,65.0,192.5
106632.3519205082,70.0,192.5
103296.31592015752,75.0,192.5
67271.56977285887,80.0,192.5
45045.70845445662,85.0,192.5
7888.744131842785,90.0,192.5
150568.2883894085,0.0,197.5
150568.2883894085,5.0,197.5
251585.38621584955,10.0,197.5
267029.34880963515,15.0,197.5
270827.6218385292,20.0,197.5
312352.3678356671,25.0,197.5
258868.2950085516,30.0,197.5
288475.2471476023,35.0,197.5
241665.1162579164,40.0,197.5
208038.39877219222,45.0,197.5
238735.4897676831,50.0,197.5
201992.96627185895,55.0,197.5
158859.81436912334,60.0,197.5
149566.90973857223,65.0,197.5
106632.3519205082,70.0,197.5
103296.31592015752,75.0,197.5
67271.56977285887,80.0,197.5
45045.70845445662,85.0,197.5
7888.744131842785,90.0,197.5
301136.576778817,0.0,197.5
301136.576778817,5.0,197.5
362282.95615082333,10.0,197.5
333786.6860120439,15.0,197.5
327614.05867564015,20.0,197.5
281460.37541235937,25.0,197.5
256023.58846999606,30.0,197.5
244470.54843017148,35.0,197.5
226561.04649179662,40.0,197.5
221648.38747691506,45.0,197.5
229827.44910470984,50.0,197.5
213582.7266317197,55.0,197.5
190008.79757875536,60.0,197.5
155490.35170841668,65.0,197.5
132224.11638143015,70.0,197.5
89523.47379746984,75.0,197.5
56508.11860920145,80.0,197.5
42395.96089831211,85.0,197.5
18407.069640966496,90.0,197.5
301136.576778817,0.0,202.5
301136.576778817,5.0,202.5
362282.95615082333,10.0,202.5
333786.6860120439,15.0,202.5
327614.05867564015,20.0,202.5
281460.37541235937,25.0,202.5
256023.58846999606,30.0,202.5
244470.54843017148,35.0,202.5
226561.04649179662,40.0,202.5
221648.38747691506,45.0,202.5
229827.44910470984,50.0,202.5
213582.7266317197,55.0,202.5
190008.79757875536,60.0,202.5
155490.35170841668,65.0,202.5
132224.11638143015,70.0,202.5
89523.47379746984,75.0,202.5
56508.11860920145,80.0,202.5
42395.96089831211,85.0,202.5
18407.069640966496,90.0,202.5
361363.8921345804,0.0,202.5
361363.8921345804,5.0,202.5
261648.80166448353,10.0,202.5
236685.10462672205,15.0,202.5
362559.5582677084,20.0,202.5
260865.71379682087,25.0,202.5
318607.1323182173,30.0,202.5
227357.61004005946,35.0,202.5
263242.35878094466,40.0,202.5
229425.52387961384,45.0,202.5
210229.75964616868,50.0,202.5
193714.56601481556,55.0,202.5
154187.46688767854,60.0,202.5
151047.77023103336,65.0,202.5
108054.11661278164,70.0,202.5
81259.76852385724,75.0,202.5
67271.56977285887,80.0,202.5
37096.465786023095,85.0,202.5
10518.325509123713,90.0,202.5
361363.8921345804,0.0,207.5
361363.8921345804,5.0,207.5
261648.80166448353,10.0,207.5
236685.10462672205,15.0,207.5
362559.5582677084,20.0,207.5
260865.71379682087,25.0,207.5
318607.1323182173,30.0,207.5
227357.61004005946,35.0,207.5
263242.35878094466,40.0,207.5
229425.52387961384,45.0,207.5
210229.75964616868,50.0,207.5
193714.56601481556,55.0,207.5
154187.46688767854,60.0,207.5
151047.77023103336,65.0,207.5
108054.11661278164,70.0,207.5
81259.76852385724,75.0,207.5
67271.56977285887,80.0,207.5
37096.465786023095,85.0,207.5
10518.325509123713,90.0,207.5
301136.576778817,0.0,207.5
301136.576778817,5.0,207.5
342156.12525355536,10.0,207.5
273098.19764621777,15.0,207.5
292668.55908357183,20.0,207.5
308919.9242330774,25.0,207.5
307228.3061639953,30.0,207.5
273807.014241792,35.0,207.5
233034.2192487051,40.0,207.5
192484.12596679464,45.0,207.5
236953.88163508844,50.0,207.5
198681.6061690416,55.0,207.5
185336.45009731056,60.0,207.5
177703.25909533334,65.0,207.5
102367.05784368786,70.0,207.5
95032.61064654491,75.0,207.5
86107.60930925935,80.0,207.5
39746.213342167604,85.0,207.5
21036.651018247427,90.0,207.5
301136.576778817,0.0,212.5
301136.576778817,5.0,212.5
342156.12525355536,10.0,212.5
273098.19764621777,15.0,212.5
292668.55908357183,20.0,212.5
308919.9242330774,25.0,212.5
307228.3061639953,30.0,212.5
273807.014241792,35.0,212.5
233034.2192487051,40.0,212.5
192484.12596679464,45.0,212.5
236953.88163508844,50.0,212.5
198681.6061690416,55.0,212.5
185336.45009731056,60.0,212.5
177703.25909533334,65.0,212.5
102367.05784368786,70.0,212.5
95032.61064654491,75.0,212.5
86107.60930925935,80.0,212.5
39746.213342167604,85.0,212.5
21036.651018247427,90.0,212.5
391477.5498124621,0.0,212.5
391477.5498124621,5.0,212.5
281775.63256175147,10.0,212.5
333786.6860120439,15.0,212.5
275195.8092875377,20.0,212.5
288325.26261753886,25.0,212.5
273091.82770132914,30.0,212.5
254249.37036737832,35.0,212.5
237349.66775331076,40.0,212.5
219704.10337624035,45.0,212.5
215574.58404395264,50.0,212.5
182124.8056549548,55.0,212.5
157302.36520864174,60.0,212.5
174741.53811041111,65.0,212.5
123693.5282277895,70.0,212.5
115691.87383057641,75.0,212.5
86107.60930925935,80.0,212.5
37096.465786023095,85.0,212.5
14462.697575045106,90.0,212.5
391477.5498124621,0.0,217.5
391477.5498124621,5.0,217.5
281775.63256175147,10.0,217.5
333786.6860120439,15.0,217.5
275195.8092875377,20.0,217.5
288325.26261753886,25.0,217.5
273091.82770132914,30.0,217.5
254249.37036737832,35.0,217.5
237349.66775331076,40.0,217.5
219704.10337624035,45.0,217.5
215574.58404395264,50.0,217.5
182124.8056549548,55.0,217.5
157302.36520864174,60.0,217.5
174741.53811041111,65.0,217.5
123693.5282277895,70.0,217.5
115691.87383057641,75.0,217.5
86107.60930925935,80.0,217.5
37096.465786023095,85.0,217.5
14462.697575045106,90.0,217.5
391477.5498124621,0.0,217.5
391477.5498124621,5.0,217.5
211331.72442131361,10.0,217.5
254891.6511364699,15.0,217.5
384400.4955127511,20.0,217.5
329514.58584861585,25.0,217.5
281625.9473169957,30.0,217.5
251804.66488307662,35.0,217.5
265400.0830332475,40.0,217.5
287754.0468998546,45.0,217.5
212011.36777876332,50.0,217.5
215238.40668312839,55.0,217.5
163532.16185056814,60.0,217.5
136239.16530642222,65.0,217.5
96679.99907459409,70.0,217.5
96409.89485881368,75.0,217.5
65926.13837740169,80.0,217.5
37096.465786023095,85.0,217.5
14462.697575045106,90.0,217.5
391477.5498124621,0.0,222.5
391477.5498124621,5.0,222.5
211331.72442131361,10.0,222.5
254891.6511364699,15.0,222.5
384400.4955127511,20.0,222.5
329514.58584861585,25.0,222.5
281625.9473169957,30.0,222.5
251804.66488307662,35.0,222.5
265400.0830332475,40.0,222.5
287754.0468998546,45.0,222.5
212011.36777876332,50.0,222.5
215238.40668312839,55.0,222.5
163532.16185056814,60.0,222.5
136239.16530642222,65.0,222.5
96679.99907459409,70.0,222.5
96409.89485881368,75.0,222.5
65926.13837740169,80.0,222.5
37096.465786023095,85.0,222.5
14462.697575045106,90.0,222.5
180681.9460672902,0.0,222.5
180681.9460672902,5.0,222.5
322029.2943562874,10.0,222.5
188134.31393406112,15.0,222.5
323245.8712266316,20.0,222.5
264298.1573994106,25.0,222.5
281625.9473169957,30.0,222.5
271362.3087574903,35.0,222.5
286977.3255562757,40.0,222.5
243035.51258433668,45.0,222.5
208448.15151357403,50.0,222.5
182124.8056549548,55.0,222.5
161974.71269008654,60.0,222.5
139200.88629134445,65.0,222.5
137911.17515052392,70.0,222.5
86768.9053729323,75.0,222.5
68617.00116831604,80.0,222.5
31796.970673734082,85.0,222.5
10518.325509123713,90.0,222.5
180681.9460672902,0.0,227.5
180681.9460672902,5.0,227.5
322029.2943562874,10.0,227.5
188134.31393406112,15.0,227.5
323245.8712266316,20.0,227.5
264298.1573994106,25.0,227.5
281625.9473169957,30.0,227.5
271362.3087574903,35.0,227.5
286977.3255562757,40.0,227.5
243035.51258433668,45.0,227.5
208448.15151357403,50.0,227.5
182124.8056549548,55.0,227.5
161974.71269008654,60.0,227.5
139200.88629134445,65.0,227.5
137911.17515052392,70.0,227.5
86768.9053729323,75.0,227.5
68617.00116831604,80.0,227.5
31796.970673734082,85.0,227.5
10518.325509123713,90.0,227.5
331250.2344566987,0.0,227.5
331250.2344566987,5.0,227.5
422663.44884262723,10.0,227.5
218478.5581169742,15.0,227.5
327614.05867564015,20.0,227.5
298622.5934253081,25.0,227.5
290160.0669326622,30.0,227.5
210244.67164994747,35.0,227.5
239507.39200561357,40.0,227.5
225536.95567826444,45.0,227.5
240517.09790027773,50.0,227.5
205304.3263746763,55.0,227.5
161974.71269008654,60.0,227.5
151047.77023103336,65.0,227.5
123693.5282277895,70.0,227.5
86768.9053729323,75.0,227.5
71307.8639592304,80.0,227.5
38421.33956409535,85.0,227.5
15777.48826368557,90.0,227.5
331250.2344566987,0.0,232.5
331250.2344566987,5.0,232.5
422663.44884262723,10.0,232.5
218478.5581169742,15.0,232.5
327614.05867564015,20.0,232.5
298622.5934253081,25.0,232.5
290160.0669326622,30.0,232.5
210244.67164994747,35.0,232.5
239507.39200561357,40.0,232.5
225536.95567826444,45.0,232.5
240517.09790027773,50.0,232.5
205304.3263746763,55.0,232.5
161974.71269008654,60.0,232.5
151047.77023103336,65.0,232.5
123693.5282277895,70.0,232.5
86768.9053729323,75.0,232.5
71307.8639592304,80.0,232.5
38421.33956409535,85.0,232.5
15777.48826368557,90.0,232.5
511932.1805239889,0.0,232.5
511932.1805239889,5.0,232.5
322029.2943562874,10.0,232.5
291304.7441559656,15.0,232.5
336350.43357365724,20.0,232.5
271163.0446045901,25.0,232.5
275936.53423988464,30.0,232.5
259138.78133598177,35.0,232.5
252453.73751943052,40.0,232.5
278032.6263964812,45.0,232.5
192413.67832022218,50.0,232.5
178813.44555213745,55.0,232.5
180664.10261586576,60.0,232.5
158452.0726933389,65.0,232.5
133645.8810737036,70.0,232.5
85391.62116066355,75.0,232.5
65926.13837740169,80.0,232.5
51670.07734481789,85.0,232.5
11833.116197764177,90.0,232.5
511932.1805239889,0.0,237.5
511932.1805239889,5.0,237.5
322029.2943562874,10.0,237.5
291304.7441559656,15.0,237.5
336350.43357365724,20.0,237.5
271163.0446045901,25.0,237.5
275936.53423988464,30.0,237.5
259138.78133598177,35.0,237.5
252453.73751943052,40.0,237.5
278032.6263964812,45.0,237.5
192413.67832022218,50.0,237.5
178813.44555213745,55.0,237.5
180664.10261586576,60.0,237.5
158452.0726933389,65.0,237.5
133645.8810737036,70.0,237.5
85391.62116066355,75.0,237.5
65926.13837740169,80.0,237.5
51670.07734481789,85.0,237.5
11833.116197764177,90.0,237.5
451704.8651682255,0.0,237.5
451704.8651682255,5.0,237.5
332092.7098049214,10.0,237.5
254891.6511364699,15.0,237.5
366927.745716717,20.0,237.5
302055.03702789784,25.0,237.5
238955.349238663,30.0,237.5
254249.37036737832,35.0,237.5
250296.0132671277,40.0,237.5
244979.7966850114,45.0,237.5
210229.75964616868,50.0,237.5
205304.3263746763,55.0,237.5
175991.75513442096,60.0,237.5
149566.90973857223,65.0,237.5
108054.11661278164,70.0,237.5
100541.74749561997,75.0,237.5
55162.68721374427,80.0,237.5
47695.45601060113,85.0,237.5
13147.90688640464,90.0,237.5
451704.8651682255,0.0,242.5
451704.8651682255,5.0,242.5
332092.7098049214,10.0,242.5
254891.6511364699,15.0,242.5
366927.745716717,20.0,242.5
302055.03702789784,25.0,242.5
238955.349238663,30.0,242.5
254249.37036737832,35.0,242.5
250296.0132671277,40.0,242.5
244979.7966850114,45.0,242.5
210229.75964616868,50.0,242.5
205304.3263746763,55.0,242.5
175991.75513442096,60.0,242.5
149566.90973857223,65.0,242.5
108054.11661278164,70.0,242.5
100541.74749561997,75.0,242.5
55162.68721374427,80.0,242.5
47695.45601060113,85.0,242.5
13147.90688640464,90.0,242.5
331250.2344566987,0.0,242.5
331250.2344566987,5.0,242.5
291839.0480103855,10.0,242.5
321648.98833887867,15.0,242.5
279563.9967365463,20.0,242.5
281460.37541235937,25.0,242.5
295849.4800097732,30.0,242.5
271362.3087574903,35.0,242.5
274030.9800424588,40.0,242.5
254701.21718838485,45.0,242.5
206666.5433809794,50.0,242.5
208615.68647749367,55.0,242.5
171319.40765297614,60.0,242.5
142162.60727626667,65.0,242.5
106632.3519205082,70.0,242.5
118446.44225511394,75.0,242.5
72653.29535468758,80.0,242.5
47695.45601060113,85.0,242.5
17092.278952326033,90.0,242.5
331250.2344566987,0.0,247.5
331250.2344566987,5.0,247.5
291839.0480103855,10.0,247.5
321648.98833887867,15.0,247.5
279563.9967365463,20.0,247.5
281460.37541235937,25.0,247.5
295849.4800097732,30.0,247.5
271362.3087574903,35.0,247.5
274030.9800424588,40.0,247.5
254701.21718838485,45.0,247.5
206666.5433809794,50.0,247.5
208615.68647749367,55.0,247.5
171319.40765297614,60.0,247.5
142162.60727626667,65.0,247.5
106632.3519205082,70.0,247.5
118446.44225511394,75.0,247.5
72653.29535468758,80.0,247.5
47695.45601060113,85.0,247.5
17092.278952326033,90.0,247.5
150568.2883894085,0.0,247.5
150568.2883894085,5.0,247.5
342156.12525355536,10.0,247.5
333786.6860120439,15.0,247.5
257723.05949150358,20.0,247.5
216243.94696315416,25.0,247.5
281625.9473169957,30.0,247.5
256694.07585168004,35.0,247.5
222245.59798719097,40.0,247.5
233314.09208096322,45.0,247.5
217356.19217654728,50.0,247.5
170535.04529509402,55.0,247.5
143285.32276430732,60.0,247.5
168818.0961405667,65.0,247.5
142176.46922734426,70.0,247.5
107428.1685569638,75.0,247.5
44399.23605008685,80.0,247.5
46370.58223252887,85.0,247.5
18407.069640966496,90.0,247.5
150568.2883894085,0.0,252.5
150568.2883894085,5.0,252.5
342156.12525355536,10.0,252.5
333786.6860120439,15.0,252.5
257723.05949150358,20.0,252.5
216243.94696315416,25.0,252.5
281625.9473169957,30.0,252.5
256694.07585168004,35.0,252.5
222245.59798719097,40.0,252.5
233314.09208096322,45.0,252.5
217356.19217654728,50.0,252.5
170535.04529509402,55.0,252.5
143285.32276430732,60.0,252.5
168818.0961405667,65.0,252.5
142176.46922734426,70.0,252.5
107428.1685569638,75.0,252.5
44399.23605008685,80.0,252.5
46370.58223252887,85.0,252.5
18407.069640966496,90.0,252.5
391477.5498124621,0.0,252.5
391477.5498124621,5.0,252.5
342156.12525355536,10.0,252.5
248822.8022998873,15.0,252.5
323245.8712266316,20.0,252.5
319217.2550408466,25.0,252.5
253178.88193144056,30.0,252.5
298254.06908480916,35.0,252.5
228718.77074409946,40.0,252.5
233314.09208096322,45.0,252.5
185287.24578984358,50.0,252.5
190403.2059119982,55.0,252.5
172876.85681345774,60.0,252.5
151047.77023103336,65.0,252.5
116584.70476642229,70.0,252.5
99164.46328335122,75.0,252.5
87453.04070471652,80.0,252.5
52994.95112289014,85.0,252.5
14462.697575045106,90.0,252.5
391477.5498124621,0.0,257.5
391477.5498124621,5.0,257.5
342156.12525355536,10.0,257.5
248822.8022998873,15.0,257.5
323245.8712266316,20.0,257.5
319217.2550408466,25.0,257.5
253178.88193144056,30.0,257.5
298254.06908480916,35.0,257.5
228718.77074409946,40.0,257.5
233314.09208096322,45.0,257.5
185287.24578984358,50.0,257.5
190403.2059119982,55.0,257.5
172876.85681345774,60.0,257.5
151047.77023103336,65.0,257.5
116584.70476642229,70.0,257.5
99164.46328335122,75.0,257.5
87453.04070471652,80.0,257.5
52994.95112289014,85.0,257.5
14462.697575045106,90.0,257.5
391477.5498124621,0.0,257.5
391477.5498124621,5.0,257.5
301902.46345901943,10.0,257.5
333786.6860120439,15.0,257.5
297036.7465325804,20.0,257.5
326082.1422460261,25.0,257.5
301538.8930868843,30.0,257.5
220023.4935871543,35.0,257.5
269715.5315378531,40.0,257.5
260534.06949040893,45.0,257.5
233390.66536989913,50.0,257.5
197025.92611763292,55.0,257.5
175991.75513442096,60.0,257.5
131796.5838290389,65.0,257.5
108054.11661278164,70.0,257.5
89523.47379746984,75.0,257.5
82071.31512288781,80.0,257.5
34446.71822987859,85.0,257.5
10518.325509123713,90.0,257.5
391477.5498124621,0.0,262.5
391477.5498124621,5.0,262.5
301902.46345901943,10.0,262.5
333786.6860120439,15.0,262.5
297036.7465325804,20.0,262.5
326082.1422460261,25.0,262.5
301538.8930868843,30.0,262.5
220023.4935871543,35.0,262.5
269715.5315378531,40.0,262.5
260534.06949040893,45.0,262.5
233390.66536989913,50.0,262.5
197025.92611763292,55.0,262.5
175991.75513442096,60.0,262.5
131796.5838290389,65.0,262.5
108054.11661278164,70.0,262.5
89523.47379746984,75.0,262.5
82071.31512288781,80.0,262.5
34446.71822987859,85.0,262.5
10518.325509123713,90.0,262.5
331250.2344566987,0.0,262.5
331250.2344566987,5.0,262.5
412600.0333939933,10.0,262.5
339855.5348486265,15.0,262.5
279563.9967365463,20.0,262.5
332947.02945120557,25.0,262.5
290160.0669326622,30.0,262.5
271362.3087574903,35.0,262.5
196352.9069595571,40.0,262.5
239146.9443829873,45.0,262.5
242298.70603287237,50.0,262.5
221861.1268887631,55.0,262.5
160417.26352960494,60.0,262.5
154009.49121595555,65.0,262.5
127958.82230460983,70.0,262.5
90900.75800973861,75.0,262.5
103598.21745020266,80.0,262.5
55644.69867903464,85.0,262.5
11833.116197764177,90.0,262.5
331250.2344566987,0.0,267.5
331250.2344566987,5.0,267.5
412600.0333939933,10.0,267.5
339855.5348486265,15.0,267.5
279563.9967365463,20.0,267.5
332947.02945120557,25.0,267.5
290160.0669326622,30.0,267.5
271362.3087574903,35.0,267.5
196352.9069595571,40.0,267.5
239146.9443829873,45.0,267.5
242298.70603287237,50.0,267.5
221861.1268887631,55.0,267.5
160417.26352960494,60.0,267.5
154009.49121595555,65.0,267.5
127958.82230460983,70.0,267.5
90900.75800973861,75.0,267.5
103598.21745020266,80.0,267.5
55644.69867903464,85.0,267.5
11833.116197764177,90.0,267.5
391477.5498124621,0.0,267.5
391477.5498124621,5.0,267.5
332092.7098049214,10.0,267.5
279167.0464828004,15.0,267.5
336350.43357365724,20.0,267.5
278027.9318097696,25.0,267.5
318607.1323182173,30.0,267.5
254249.37036737832,35.0,267.5
235191.94350100792,40.0,267.5
211926.9669735416,45.0,267.5
222701.01657433124,50.0,267.5
170535.04529509402,55.0,267.5
161974.71269008654,60.0,267.5
134758.30481396112,65.0,267.5
88149.41092095344,70.0,267.5
108805.45276923258,75.0,267.5
69962.43256377323,80.0,267.5
38421.33956409535,85.0,267.5
11833.116197764177,90.0,267.5
391477.5498124621,0.0,272.5
391477.5498124621,5.0,272.5
332092.7098049214,10.0,272.5
279167.0464828004,15.0,272.5
336350.43357365724,20.0,272.5
278027.9318097696,25.0,272.5
318607.1323182173,30.0,272.5
254249.37036737832,35.0,272.5
235191.94350100792,40.0,272.5
211926.9669735416,45.0,272.5
222701.01657433124,50.0,272.5
170535.04529509402,55.0,272.5
161974.71269008654,60.0,272.5
134758.30481396112,65.0,272.5
88149.41092095344,70.0,272.5
108805.45276923258,75.0,272.5
69962.43256377323,80.0,272.5
38421.33956409535,85.0,272.5
11833.116197764177,90.0,272.5
481818.5228461072,0.0,272.5
481818.5228461072,5.0,272.5
462917.11063716316,10.0,272.5
285235.895319383,15.0,272.5
336350.43357365724,20.0,272.5
250568.38298905164,25.0,272.5
290160.0669326622,30.0,272.5
278696.4252103955,35.0,272.5
267557.8072855503,40.0,272.5
211926.9669735416,45.0,272.5
249425.13856325098,50.0,272.5
206960.006426085,55.0,272.5
210255.63666501618,60.0,272.5
146605.18875365,65.0,272.5
106632.3519205082,70.0,272.5
92278.04222200738,75.0,272.5
57853.550004658624,80.0,272.5
29147.223117589576,85.0,272.5
14462.697575045106,90.0,272.5
481818.5228461072,0.0,277.5
481818.5228461072,5.0,277.5
462917.11063716316,10.0,277.5
285235.895319383,15.0,277.5
336350.43357365724,20.0,277.5
250568.38298905164,25.0,277.5
290160.0669326622,30.0,277.5
278696.4252103955,35.0,277.5
267557.8072855503,40.0,277.5
211926.9669735416,45.0,277.5
249425.13856325098,50.0,277.5
206960.006426085,55.0,277.5
210255.63666501618,60.0,277.5
146605.18875365,65.0,277.5
106632.3519205082,70.0,277.5
92278.04222200738,75.0,277.5
57853.550004658624,80.0,277.5
29147.223117589576,85.0,277.5
14462.697575045106,90.0,277.5
271022.9191009353,0.0,277.5
271022.9191009353,5.0,277.5
261648.80166448353,10.0,277.5
315580.13950229605,15.0,277.5
327614.05867564015,20.0,277.5
288325.26261753886,25.0,277.5
298694.1865483287,30.0,277.5
273807.014241792,35.0,277.5
239507.39200561357,40.0,277.5
241091.22848366198,45.0,277.5
238735.4897676831,50.0,277.5
206960.006426085,55.0,277.5
171319.40765297614,60.0,277.5
148086.04924611113,65.0,277.5
156394.11615007868,70.0,277.5
90900.75800973861,75.0,277.5
64580.70698194451,80.0,277.5
33121.84445180633,85.0,277.5
9203.534820483248,90.0,277.5
271022.9191009353,0.0,282.5
271022.9191009353,5.0,282.5
261648.80166448353,10.0,282.5
315580.13950229605,15.0,282.5
327614.05867564015,20.0,282.5
288325.26261753886,25.0,282.5
298694.1865483287,30.0,282.5
273807.014241792,35.0,282.5
239507.39200561357,40.0,282.5
241091.22848366198,45.0,282.5
238735.4897676831,50.0,282.5
206960.006426085,55.0,282.5
171319.40765297614,60.0,282.5
148086.04924611113,65.0,282.5
156394.11615007868,70.0,282.5
90900.75800973861,75.0,282.5
64580.70698194451,80.0,282.5
33121.84445180633,85.0,282.5
9203.534820483248,90.0,282.5
451704.8651682255,0.0,282.5
451704.8651682255,5.0,282.5
462917.11063716316,10.0,282.5
321648.98833887867,15.0,282.5
327614.05867564015,20.0,282.5
274595.4882071799,25.0,282.5
284470.6538555512,30.0,282.5
278696.4252103955,35.0,282.5
237349.66775331076,40.0,282.5
229425.52387961384,45.0,282.5
187068.85392243823,50.0,282.5
192058.88596340688,55.0,282.5
177549.20429490256,60.0,282.5
133277.44432150002,65.0,282.5
110897.64599732852,70.0,282.5
90900.75800973861,75.0,282.5
76689.5895410591,80.0,282.5
34446.71822987859,85.0,282.5
11833.116197764177,90.0,282.5
451704.8651682255,0.0,287.5
451704.8651682255,5.0,287.5
462917.11063716316,10.0,287.5
321648.98833887867,15.0,287.5
327614.05867564015,20.0,287.5
274595.4882071799,25.0,287.5
284470.6538555512,30.0,287.5
278696.4252103955,35.0,287.5
237349.66775331076,40.0,287.5
229425.52387961384,45.0,287.5
187068.85392243823,50.0,287.5
192058.88596340688,55.0,287.5
177549.20429490256,60.0,287.5
133277.44432150002,65.0,287.5
110897.64599732852,70.0,287.5
90900.75800973861,75.0,287.5
76689.5895410591,80.0,287.5
34446.71822987859,85.0,287.5
11833.116197764177,90.0,287.5
391477.5498124621,0.0,287.5
391477.5498124621,5.0,287.5
412600.0333939933,10.0,287.5
424819.41856078315,15.0,287.5
323245.8712266316,20.0,287.5
329514.58584861585,25.0,287.5
293004.7734712177,30.0,287.5
273807.014241792,35.0,287.5
209299.252473374,40.0,287.5
225536.95567826444,45.0,287.5
235172.27350249377,50.0,287.5
172190.7253465027,55.0,287.5
197796.04338116336,60.0,287.5
133277.44432150002,65.0,287.5
115162.94007414885,70.0,287.5
89523.47379746984,75.0,287.5
84762.17791380217,80.0,287.5
39746.213342167604,85.0,287.5
9203.534820483248,90.0,287.5
391477.5498124621,0.0,292.5
391477.5498124621,5.0,292.5
412600.0333939933,10.0,292.5
424819.41856078315,15.0,292.5
323245.8712266316,20.0,292.5
329514.58584861585,25.0,292.5
293004.7734712177,30.0,292.5
273807.014241792,35.0,292.5
209299.252473374,40.0,292.5
225536.95567826444,45.0,292.5
235172.27350249377,50.0,292.5
172190.7253465027,55.0,292.5
197796.04338116336,60.0,292.5
133277.44432150002,65.0,292.5
115162.94007414885,70.0,292.5
89523.47379746984,75.0,292.5
84762.17791380217,80.0,292.5
39746.213342167604,85.0,292.5
9203.534820483248,90.0,292.5
451704.8651682255,0.0,292.5
451704.8651682255,5.0,292.5
513234.18788033305,10.0,292.5
418750.5697242005,15.0,292.5
327614.05867564015,20.0,292.5
326082.1422460261,25.0,292.5
290160.0669326622,30.0,292.5
249359.9593987749,35.0,292.5
274030.9800424588,40.0,292.5
204149.8305708428,45.0,292.5
213792.975911358,50.0,292.5
180469.12560354613,55.0,292.5
172876.85681345774,60.0,292.5
155490.35170841668,65.0,292.5
112319.41068960197,70.0,292.5
107428.1685569638,75.0,292.5
68617.00116831604,80.0,292.5
43720.834676384366,85.0,292.5
11833.116197764177,90.0,292.5
451704.8651682255,0.0,297.5
451704.8651682255,5.0,297.5
513234.18788033305,10.0,297.5
418750.5697242005,15.0,297.5
327614.05867564015,20.0,297.5
326082.1422460261,25.0,297.5
290160.0669326622,30.0,297.5
249359.9593987749,35.0,297.5
274030.9800424588,40.0,297.5
204149.8305708428,45.0,297.5
213792.975911358,50.0,297.5
180469.12560354613,55.0,297.5
172876.85681345774,60.0,297.5
155490.35170841668,65.0,297.5
112319.41068960197,70.0,297.5
107428.1685569638,75.0,297.5
68617.00116831604,80.0,297.5
43720.834676384366,85.0,297.5
11833.116197764177,90.0,297.5
361363.8921345804,0.0,297.5
361363.8921345804,5.0,297.5
633995.1732639408,10.0,297.5
649366.82551434,15.0,297.5
380032.3080637426,20.0,297.5
336379.47305379534,25.0,297.5
338520.07808810595,30.0,297.5
261583.48682028346,35.0,297.5
248138.28901482487,40.0,297.5
239146.9443829873,45.0,297.5
210229.75964616868,50.0,297.5
201992.96627185895,55.0,297.5
169761.95849249454,60.0,297.5
145124.3282611889,65.0,297.5
126537.05761233639,70.0,297.5
107428.1685569638,75.0,297.5
53817.25581828709,80.0,297.5
39746.213342167604,85.0,297.5
7888.744131842785,90.0,297.5
361363.8921345804,0.0,302.5
361363.8921345804,5.0,302.5
633995.1732639408,10.0,302.5
649366.82551434,15.0,302.5
380032.3080637426,20.0,302.5
336379.47305379534,25.0,302.5
338520.07808810595,30.0,302.5
261583.48682028346,35.0,302.5
248138.28901482487,40.0,302.5
239146.9443829873,45.0,302.5
210229.75964616868,50.0,302.5
201992.96627185895,55.0,302.5
169761.95849249454,60.0,302.5
145124.3282611889,65.0,302.5
126537.05761233639,70.0,302.5
107428.1685569638,75.0,302.5
53817.25581828709,80.0,302.5
39746.213342167604,85.0,302.5
7888.744131842785,90.0,302.5
391477.5498124621,0.0,302.5
391477.5498124621,5.0,302.5
674248.8350584768,10.0,302.5
843569.9882849837,15.0,302.5
611546.2428611949,20.0,302.5
408460.7887081801,25.0,302.5
275936.53423988464,30.0,302.5
237136.43197726633,35.0,302.5
286977.3255562757,40.0,302.5
283865.47869850526,45.0,302.5
235172.27350249377,50.0,302.5
175502.08544932006,55.0,302.5
168204.50933201294,60.0,302.5
155490.35170841668,65.0,302.5
125115.29292006294,70.0,302.5
97787.17907108244,75.0,302.5
71307.8639592304,80.0,302.5
51670.07734481789,85.0,302.5
17092.278952326033,90.0,302.5
391477.5498124621,0.0,307.5
391477.5498124621,5.0,307.5
674248.8350584768,10.0,307.5
843569.9882849837,15.0,307.5
611546.2428611949,20.0,307.5
408460.7887081801,25.0,307.5
275936.53423988464,30.0,307.5
237136.43197726633,35.0,307.5
286977.3255562757,40.0,307.5
283865.47869850526,45.0,307.5
235172.27350249377,50.0,307.5
175502.08544932006,55.0,307.5
168204.50933201294,60.0,307.5
155490.35170841668,65.0,307.5
125115.29292006294,70.0,307.5
97787.17907108244,75.0,307.5
71307.8639592304,80.0,307.5
51670.07734481789,85.0,307.5
17092.278952326033,90.0,307.5
632386.8112355158,0.0,307.5
632386.8112355158,5.0,307.5
845326.8976852545,10.0,307.5
1.2623205580091842e6,15.0,307.5
921687.551740801,20.0,307.5
490839.435170334,25.0,307.5
324296.5453953284,30.0,307.5
283585.8361789989,35.0,307.5
217930.14948258532,40.0,307.5
227481.23977893914,45.0,307.5
192413.67832022218,50.0,307.5
157289.6048838246,55.0,307.5
147957.67024575212,60.0,307.5
164375.51466318333,65.0,307.5
140754.7045350708,70.0,307.5
115691.87383057641,75.0,307.5
73998.72675014475,80.0,307.5
39746.213342167604,85.0,307.5
14462.697575045106,90.0,307.5
632386.8112355158,0.0,312.5
632386.8112355158,5.0,312.5
845326.8976852545,10.0,312.5
1.2623205580091842e6,15.0,312.5
921687.551740801,20.0,312.5
490839.435170334,25.0,312.5
324296.5453953284,30.0,312.5
283585.8361789989,35.0,312.5
217930.14948258532,40.0,312.5
227481.23977893914,45.0,312.5
192413.67832022218,50.0,312.5
157289.6048838246,55.0,312.5
147957.67024575212,60.0,312.5
164375.51466318333,65.0,312.5
140754.7045350708,70.0,312.5
115691.87383057641,75.0,312.5
73998.72675014475,80.0,312.5
39746.213342167604,85.0,312.5
14462.697575045106,90.0,312.5
662500.4689133974,0.0,312.5
662500.4689133974,5.0,312.5
1.147229361144274e6,10.0,312.5
2.2090609765160726e6,15.0,312.5
1.786588666644491e6,20.0,312.5
967949.095930309,25.0,312.5
341364.78462666145,30.0,312.5
254249.37036737832,35.0,312.5
224403.3222394938,40.0,312.5
243035.51258433668,45.0,312.5
220919.4084417366,50.0,312.5
188747.52586058952,55.0,312.5
160417.26352960494,60.0,312.5
151047.77023103336,65.0,312.5
109475.88130505508,70.0,312.5
90900.75800973861,75.0,312.5
72653.29535468758,80.0,312.5
47695.45601060113,85.0,312.5
11833.116197764177,90.0,312.5
662500.4689133974,0.0,317.5
662500.4689133974,5.0,317.5
1.147229361144274e6,10.0,317.5
2.2090609765160726e6,15.0,317.5
1.786588666644491e6,20.0,317.5
967949.095930309,25.0,317.5
341364.78462666145,30.0,317.5
254249.37036737832,35.0,317.5
224403.3222394938,40.0,317.5
243035.51258433668,45.0,317.5
220919.4084417366,50.0,317.5
188747.52586058952,55.0,317.5
160417.26352960494,60.0,317.5
151047.77023103336,65.0,317.5
109475.88130505508,70.0,317.5
90900.75800973861,75.0,317.5
72653.29535468758,80.0,317.5
47695.45601060113,85.0,317.5
11833.116197764177,90.0,317.5
632386.8112355158,0.0,317.5
632386.8112355158,5.0,317.5
1.7610977035109468e6,10.0,317.5
3.216489883388787e6,15.0,317.5
3.691118394412212e6,20.0,317.5
1.8638168762062334e6,25.0,317.5
600233.079635213,30.0,317.5
293364.65811620577,35.0,317.5
245980.56476252206,40.0,317.5
235258.37618163793,45.0,317.5
258333.17922622422,50.0,317.5
205304.3263746763,55.0,317.5
160417.26352960494,60.0,317.5
143643.46776872777,65.0,317.5
103788.8225359613,70.0,317.5
104673.60013242628,75.0,317.5
67271.56977285887,80.0,317.5
45045.70845445662,85.0,317.5
11833.116197764177,90.0,317.5
632386.8112355158,0.0,322.5
632386.8112355158,5.0,322.5
1.7610977035109468e6,10.0,322.5
3.216489883388787e6,15.0,322.5
3.691118394412212e6,20.0,322.5
1.8638168762062334e6,25.0,322.5
600233.079635213,30.0,322.5
293364.65811620577,35.0,322.5
245980.56476252206,40.0,322.5
235258.37618163793,45.0,322.5
258333.17922622422,50.0,322.5
205304.3263746763,55.0,322.5
160417.26352960494,60.0,322.5
143643.46776872777,65.0,322.5
103788.8225359613,70.0,322.5
104673.60013242628,75.0,322.5
67271.56977285887,80.0,322.5
45045.70845445662,85.0,322.5
11833.116197764177,90.0,322.5
662500.4689133974,0.0,322.5
662500.4689133974,5.0,322.5
2.4051562922235215e6,10.0,322.5
5.862507976138808e6,15.0,322.5
6.6614858597380165e6,20.0,322.5
3.8683639401186462e6,25.0,322.5
1.0070261146486512e6,30.0,322.5
381374.05555106746,35.0,322.5
235191.94350100792,40.0,322.5
190539.84186611997,45.0,322.5
222701.01657433124,50.0,322.5
216894.08673453706,55.0,322.5
137055.52612238092,60.0,322.5
143643.46776872777,65.0,322.5
110897.64599732852,70.0,322.5
61977.78955209451,75.0,322.5
61889.844191030155,80.0,322.5
52994.95112289014,85.0,322.5
18407.069640966496,90.0,322.5
662500.4689133974,0.0,327.5
662500.4689133974,5.0,327.5
2.4051562922235215e6,10.0,327.5
5.862507976138808e6,15.0,327.5
6.6614858597380165e6,20.0,327.5
3.8683639401186462e6,25.0,327.5
1.0070261146486512e6,30.0,327.5
381374.05555106746,35.0,327.5
235191.94350100792,40.0,327.5
190539.84186611997,45.0,327.5
222701.01657433124,50.0,327.5
216894.08673453706,55.0,327.5
137055.52612238092,60.0,327.5
143643.46776872777,65.0,327.5
110897.64599732852,70.0,327.5
61977.78955209451,75.0,327.5
61889.844191030155,80.0,327.5
52994.95112289014,85.0,327.5
18407.069640966496,90.0,327.5
542045.8382018706,0.0,327.5
542045.8382018706,5.0,327.5
2.606424601196201e6,10.0,327.5
9.236787929278743e6,15.0,327.5
1.2593484415491607e7,20.0,327.5
7.825971413904626e6,25.0,327.5
2.3269699485384086e6,30.0,327.5
493830.50782894634,35.0,327.5
217930.14948258532,40.0,327.5
237202.6602823126,45.0,327.5
206666.5433809794,50.0,327.5
185436.16575777216,55.0,327.5
157302.36520864174,60.0,327.5
173260.67761795002,65.0,327.5
108054.11661278164,70.0,327.5
99164.46328335122,75.0,327.5
59198.9814001158,80.0,327.5
33121.84445180633,85.0,327.5
17092.278952326033,90.0,327.5
542045.8382018706,0.0,332.5
542045.8382018706,5.0,332.5
2.606424601196201e6,10.0,332.5
9.236787929278743e6,15.0,332.5
1.2593484415491607e7,20.0,332.5
7.825971413904626e6,25.0,332.5
2.3269699485384086e6,30.0,332.5
493830.50782894634,35.0,332.5
217930.14948258532,40.0,332.5
237202.6602823126,45.0,332.5
206666.5433809794,50.0,332.5
185436.16575777216,55.0,332.5
157302.36520864174,60.0,332.5
173260.67761795002,65.0,332.5
108054.11661278164,70.0,332.5
99164.46328335122,75.0,332.5
59198.9814001158,80.0,332.5
33121.84445180633,85.0,332.5
17092.278952326033,90.0,332.5
813068.7573028059,0.0,332.5
813068.7573028059,5.0,332.5
3.6328929769568676e6,10.0,332.5
1.2878097231228312e7,15.0,332.5
2.1194445502589412e7,20.0,332.5
1.5250346926306251e7,25.0,332.5
4.5685987009201525e6,30.0,332.5
774971.6385236436,35.0,332.5
256769.18602403617,40.0,332.5
235258.37618163793,45.0,332.5
194195.28645281683,50.0,332.5
168879.36524368534,55.0,332.5
177549.20429490256,60.0,332.5
124392.28136673334,65.0,332.5
123693.5282277895,70.0,332.5
95032.61064654491,75.0,332.5
64580.70698194451,80.0,332.5
30472.09689566183,85.0,332.5
9203.534820483248,90.0,332.5
813068.7573028059,0.0,337.5
813068.7573028059,5.0,337.5
3.6328929769568676e6,10.0,337.5
1.2878097231228312e7,15.0,337.5
2.1194445502589412e7,20.0,337.5
1.5250346926306251e7,25.0,337.5
4.5685987009201525e6,30.0,337.5
774971.6385236436,35.0,337.5
256769.18602403617,40.0,337.5
235258.37618163793,45.0,337.5
194195.28645281683,50.0,337.5
168879.36524368534,55.0,337.5
177549.20429490256,60.0,337.5
124392.28136673334,65.0,337.5
123693.5282277895,70.0,337.5
95032.61064654491,75.0,337.5
64580.70698194451,80.0,337.5
30472.09689566183,85.0,337.5
9203.534820483248,90.0,337.5
873296.0726585693,0.0,337.5
873296.0726585693,5.0,337.5
4.1561905802858346e6,10.0,337.5
1.7017052137777656e7,15.0,337.5
3.2289641623071093e7,20.0,337.5
2.498475698325078e7,25.0,337.5
8.482914897972537e6,30.0,337.5
1.3030280231328139e6,35.0,337.5
319343.1893408181,40.0,337.5
196372.69416814405,45.0,337.5
213792.975911358,50.0,337.5
173846.40539791138,55.0,337.5
196238.59422068176,60.0,337.5
149566.90973857223,65.0,337.5
116584.70476642229,70.0,337.5
108805.45276923258,75.0,337.5
57853.550004658624,80.0,337.5
41071.087120239856,85.0,337.5
14462.697575045106,90.0,337.5
873296.0726585693,0.0,342.5
873296.0726585693,5.0,342.5
4.1561905802858346e6,10.0,342.5
1.7017052137777656e7,15.0,342.5
3.2289641623071093e7,20.0,342.5
2.498475698325078e7,25.0,342.5
8.482914897972537e6,30.0,342.5
1.3030280231328139e6,35.0,342.5
319343.1893408181,40.0,342.5
196372.69416814405,45.0,342.5
213792.975911358,50.0,342.5
173846.40539791138,55.0,342.5
196238.59422068176,60.0,342.5
149566.90973857223,65.0,342.5
116584.70476642229,70.0,342.5
108805.45276923258,75.0,342.5
57853.550004658624,80.0,342.5
41071.087120239856,85.0,342.5
14462.697575045106,90.0,342.5
963637.0456922144,0.0,342.5
963637.0456922144,5.0,342.5
4.820375999895677e6,10.0,342.5
2.2266606381421622e7,15.0,342.5
4.641635983316469e7,20.0,342.5
3.978202135401519e7,25.0,342.5
1.4098365605081117e7,30.0,342.5
2.2882443333064048e6,35.0,342.5
338762.70761154353,40.0,342.5
278032.6263964812,45.0,342.5
215574.58404395264,50.0,342.5
168879.36524368534,55.0,342.5
132383.17864093612,60.0,342.5
142162.60727626667,65.0,342.5
110897.64599732852,70.0,342.5
93655.32643427614,75.0,342.5
56508.11860920145,80.0,342.5
45045.70845445662,85.0,342.5
22351.44170688789,90.0,342.5
963637.0456922144,0.0,347.5
963637.0456922144,5.0,347.5
4.820375999895677e6,10.0,347.5
2.2266606381421622e7,15.0,347.5
4.641635983316469e7,20.0,347.5
3.978202135401519e7,25.0,347.5
1.4098365605081117e7,30.0,347.5
2.2882443333064048e6,35.0,347.5
338762.70761154353,40.0,347.5
278032.6263964812,45.0,347.5
215574.58404395264,50.0,347.5
168879.36524368534,55.0,347.5
132383.17864093612,60.0,347.5
142162.60727626667,65.0,347.5
110897.64599732852,70.0,347.5
93655.32643427614,75.0,347.5
56508.11860920145,80.0,347.5
45045.70845445662,85.0,347.5
22351.44170688789,90.0,347.5
632386.8112355158,0.0,347.5
632386.8112355158,5.0,347.5
5.494624834954154e6,10.0,347.5
2.6587626753068443e7,15.0,347.5
5.773433351354581e7,20.0,347.5
5.3570147305618204e7,25.0,347.5
1.9765021029883698e7,30.0,347.5
3.3321335751032373e6,35.0,347.5
489803.4052727413,40.0,347.5
262478.3535910836,45.0,347.5
213792.975911358,50.0,347.5
167223.68519227667,55.0,347.5
144842.77192478892,60.0,347.5
210282.18992947778,65.0,347.5
109475.88130505508,70.0,347.5
93655.32643427614,75.0,347.5
64580.70698194451,80.0,347.5
42395.96089831211,85.0,347.5
21036.651018247427,90.0,347.5
632386.8112355158,0.0,352.5
632386.8112355158,5.0,352.5
5.494624834954154e6,10.0,352.5
2.6587626753068443e7,15.0,352.5
5.773433351354581e7,20.0,352.5
5.3570147305618204e7,25.0,352.5
1.9765021029883698e7,30.0,352.5
3.3321335751032373e6,35.0,352.5
489803.4052727413,40.0,352.5
262478.3535910836,45.0,352.5
213792.975911358,50.0,352.5
167223.68519227667,55.0,352.5
144842.77192478892,60.0,352.5
210282.18992947778,65.0,352.5
109475.88130505508,70.0,352.5
93655.32643427614,75.0,352.5
64580.70698194451,80.0,352.5
42395.96089831211,85.0,352.5
21036.651018247427,90.0,352.5
1.0238643610479778e6,0.0,352.5
1.0238643610479778e6,5.0,352.5
6.027985853731755e6,10.0,352.5
3.031389993873017e7,15.0,352.5
6.848881101300482e7,20.0,352.5
6.3884640331400394e7,25.0,352.5
2.4706276287354622e7,30.0,352.5
4.231785193326268e6,35.0,352.5
476857.05975892436,40.0,352.5
262478.3535910836,45.0,352.5
197758.50271800614,50.0,352.5
251663.36781411935,55.0,352.5
137055.52612238092,60.0,352.5
146605.18875365,65.0,352.5
120849.99884324262,70.0,352.5
92278.04222200738,75.0,352.5
63235.27558648733,80.0,352.5
42395.96089831211,85.0,352.5
6573.95344320232,90.0,352.5
1.0238643610479778e6,0.0,357.5
1.0238643610479778e6,5.0,357.5
6.027985853731755e6,10.0,357.5
3.031389993873017e7,15.0,357.5
6.848881101300482e7,20.0,357.5
6.3884640331400394e7,25.0,357.5
2.4706276287354622e7,30.0,357.5
4.231785193326268e6,35.0,357.5
476857.05975892436,40.0,357.5
262478.3535910836,45.0,357.5
197758.50271800614,50.0,357.5
251663.36781411935,55.0,357.5
137055.52612238092,60.0,357.5
146605.18875365,65.0,357.5
120849.99884324262,70.0,357.5
92278.04222200738,75.0,357.5
63235.27558648733,80.0,357.5
42395.96089831211,85.0,357.5
6573.95344320232,90.0,357.5


==> sections/results/application/molecular_flux/tikzpictures/20_deg/Molecular_Flux_Maxwell-Model_MAcc=0.8_TAcc=1.0.csv <==
z,polar_vertices,azi_vertices
1.5659101992498485e6,0.0,-2.5
1.5659101992498485e6,5.0,-2.5
2.767439248374345e6,10.0,-2.5
8.78769311537163e6,15.0,-2.5
1.971362995737552e7,20.0,-2.5
1.8494006130753566e7,25.0,-2.5
7.711999426023993e6,30.0,-2.5
2.2369055181360687e6,35.0,-2.5
1.134962956711286e6,40.0,-2.5
909924.9591157566,45.0,-2.5
853390.2955128372,50.0,-2.5
720220.8223627758,55.0,-2.5
733558.5545868343,60.0,-2.5
590863.3364919834,65.0,-2.5
476291.17191160325,70.0,-2.5
385639.57943525474,75.0,-2.5
265049.98490506393,80.0,-2.5
155010.23203445366,85.0,-2.5
56535.999611539955,90.0,-2.5
1.5659101992498485e6,0.0,2.5
1.5659101992498485e6,5.0,2.5
2.767439248374345e6,10.0,2.5
8.78769311537163e6,15.0,2.5
1.971362995737552e7,20.0,2.5
1.8494006130753566e7,25.0,2.5
7.711999426023993e6,30.0,2.5
2.2369055181360687e6,35.0,2.5
1.134962956711286e6,40.0,2.5
909924.9591157566,45.0,2.5
853390.2955128372,50.0,2.5
720220.8223627758,55.0,2.5
733558.5545868343,60.0,2.5
590863.3364919834,65.0,2.5
476291.17191160325,70.0,2.5
385639.57943525474,75.0,2.5
265049.98490506393,80.0,2.5
155010.23203445366,85.0,2.5
56535.999611539955,90.0,2.5
1.385228253182558e6,0.0,2.5
1.385228253182558e6,5.0,2.5
2.576234354850299e6,10.0,2.5
8.544939161908325e6,15.0,2.5
1.7494590733279184e7,20.0,2.5
1.7272056208231613e7,25.0,2.5
7.174349890237001e6,30.0,2.5
2.178232586512828e6,35.0,2.5
1.0572848836283842e6,40.0,2.5
968253.4821359974,45.0,2.5
815976.5247283496,50.0,2.5
811283.2251902531,55.0,2.5
665030.7915256438,60.0,2.5
611595.383386439,65.0,2.5
466338.81906568917,70.0,2.5
424203.5373787802,75.0,2.5
277158.86746417853,80.0,2.5
151035.6107002369,85.0,2.5
65739.53443202321,90.0,2.5
1.385228253182558e6,0.0,7.5
1.385228253182558e6,5.0,7.5
2.576234354850299e6,10.0,7.5
8.544939161908325e6,15.0,7.5
1.7494590733279184e7,20.0,7.5
1.7272056208231613e7,25.0,7.5
7.174349890237001e6,30.0,7.5
2.178232586512828e6,35.0,7.5
1.0572848836283842e6,40.0,7.5
968253.4821359974,45.0,7.5
815976.5247283496,50.0,7.5
811283.2251902531,55.0,7.5
665030.7915256438,60.0,7.5
611595.383386439,65.0,7.5
466338.81906568917,70.0,7.5
424203.5373787802,75.0,7.5
277158.86746417853,80.0,7.5
151035.6107002369,85.0,7.5
65739.53443202321,90.0,7.5
1.1443189917595047e6,0.0,7.5
1.1443189917595047e6,5.0,7.5
2.4655367849153257e6,10.0,7.5
7.9198477317403145e6,15.0,7.5
1.601377518806529e7,20.0,7.5
1.4426560461684713e7,25.0,7.5
6.178702601742572e6,30.0,7.5
1.8041926474146654e6,35.0,7.5
1.035707641105356e6,40.0,7.5
874927.8453036121,45.0,7.5
817758.1328609443,50.0,7.5
766579.8638022188,55.0,7.5
666588.2406861254,60.0,7.5
656021.1981602722,65.0,7.5
453542.9368352282,70.0,7.5
377375.8741616421,75.0,7.5
242177.6511822919,80.0,7.5
186807.20270818775,85.0,7.5
49962.046168337634,90.0,7.5
1.1443189917595047e6,0.0,12.5
1.1443189917595047e6,5.0,12.5
2.4655367849153257e6,10.0,12.5
7.9198477317403145e6,15.0,12.5
1.601377518806529e7,20.0,12.5
1.4426560461684713e7,25.0,12.5
6.178702601742572e6,30.0,12.5
1.8041926474146654e6,35.0,12.5
1.035707641105356e6,40.0,12.5
874927.8453036121,45.0,12.5
817758.1328609443,50.0,12.5
766579.8638022188,55.0,12.5
666588.2406861254,60.0,12.5
656021.1981602722,65.0,12.5
453542.9368352282,70.0,12.5
377375.8741616421,75.0,12.5
242177.6511822919,80.0,12.5
186807.20270818775,85.0,12.5
49962.046168337634,90.0,12.5
1.4755692262162033e6,0.0,12.5
1.4755692262162033e6,5.0,12.5
2.4554733694666917e6,10.0,12.5
6.967038464396844e6,15.0,12.5
1.2859943849881127e7,20.0,12.5
1.1162306595621862e7,25.0,12.5
4.497481037456265e6,30.0,12.5
1.5254962222042698e6,35.0,12.5
1.0896507474129268e6,40.0,12.5
944922.072927901,45.0,12.5
823102.9572587282,50.0,12.5
826184.3456529313,55.0,12.5
708639.3680191286,60.0,12.5
564207.8476276833,65.0,12.5
476291.17191160325,70.0,12.5
369112.1688880295,75.0,12.5
251595.67095049217,80.0,12.5
168258.96981517618,85.0,12.5
61795.16236610181,90.0,12.5
1.4755692262162033e6,0.0,17.5
1.4755692262162033e6,5.0,17.5
2.4554733694666917e6,10.0,17.5
6.967038464396844e6,15.0,17.5
1.2859943849881127e7,20.0,17.5
1.1162306595621862e7,25.0,17.5
4.497481037456265e6,30.0,17.5
1.5254962222042698e6,35.0,17.5
1.0896507474129268e6,40.0,17.5
944922.072927901,45.0,17.5
823102.9572587282,50.0,17.5
826184.3456529313,55.0,17.5
708639.3680191286,60.0,17.5
564207.8476276833,65.0,17.5
476291.17191160325,70.0,17.5
369112.1688880295,75.0,17.5
251595.67095049217,80.0,17.5
168258.96981517618,85.0,17.5
61795.16236610181,90.0,17.5
1.686364829961375e6,0.0,17.5
1.686364829961375e6,5.0,17.5
2.244141645045378e6,10.0,17.5
5.225278848297633e6,15.0,17.5
9.059620769243702e6,20.0,17.5
7.321402204323933e6,25.0,17.5
3.1889160297207288e6,30.0,17.5
1.4277080028322013e6,35.0,17.5
1.0076572258254193e6,40.0,17.5
935200.6524245276,45.0,17.5
791034.0108720246,50.0,17.5
778169.6241620795,55.0,17.5
722656.410463463,60.0,17.5
607152.8019090556,65.0,17.5
487665.2894497908,70.0,17.5
375998.58994937333,75.0,17.5
254286.5337414065,80.0,17.5
157659.97959059817,85.0,17.5
61795.16236610181,90.0,17.5
1.686364829961375e6,0.0,22.5
1.686364829961375e6,5.0,22.5
2.244141645045378e6,10.0,22.5
5.225278848297633e6,15.0,22.5
9.059620769243702e6,20.0,22.5
7.321402204323933e6,25.0,22.5
3.1889160297207288e6,30.0,22.5
1.4277080028322013e6,35.0,22.5
1.0076572258254193e6,40.0,22.5
935200.6524245276,45.0,22.5
791034.0108720246,50.0,22.5
778169.6241620795,55.0,22.5
722656.410463463,60.0,22.5
607152.8019090556,65.0,22.5
487665.2894497908,70.0,22.5
375998.58994937333,75.0,22.5
254286.5337414065,80.0,22.5
157659.97959059817,85.0,22.5
61795.16236610181,90.0,22.5
1.204546307115268e6,0.0,22.5
1.204546307115268e6,5.0,22.5
2.203887983250842e6,10.0,22.5
4.29067612746391e6,15.0,22.5
6.207194365041128e6,20.0,22.5
5.03882720860175e6,25.0,22.5
2.1818899150720774e6,30.0,22.5
1.3225856670072277e6,35.0,22.5
1.0810198504037154e6,40.0,22.5
935200.6524245276,45.0,22.5
783907.5783416459,50.0,22.5
726843.5425684105,55.0,22.5
686835.0797723862,60.0,22.5
577535.5920598333,65.0,22.5
510413.52452616586,70.0,22.5
371866.737312567,75.0,22.5
281195.1616505501,80.0,22.5
184157.45515204323,85.0,22.5
48647.255479697174,90.0,22.5
1.204546307115268e6,0.0,27.5
1.204546307115268e6,5.0,27.5
2.203887983250842e6,10.0,27.5
4.29067612746391e6,15.0,27.5
6.207194365041128e6,20.0,27.5
5.03882720860175e6,25.0,27.5
2.1818899150720774e6,30.0,27.5
1.3225856670072277e6,35.0,27.5
1.0810198504037154e6,40.0,27.5
935200.6524245276,45.0,27.5
783907.5783416459,50.0,27.5
726843.5425684105,55.0,27.5
686835.0797723862,60.0,27.5
577535.5920598333,65.0,27.5
510413.52452616586,70.0,27.5
371866.737312567,75.0,27.5
281195.1616505501,80.0,27.5
184157.45515204323,85.0,27.5
48647.255479697174,90.0,27.5
1.3551145955046765e6,0.0,27.5
1.3551145955046765e6,5.0,27.5
1.9724294279322603e6,10.0,27.5
3.204352185715622e6,15.0,27.5
4.154146264007117e6,20.0,27.5
3.0720370243178247e6,25.0,27.5
1.684066270824863e6,30.0,27.5
1.1123409953572801e6,35.0,27.5
977449.0862931798,40.0,27.5
991584.8913440937,45.0,27.5
871206.3768387837,50.0,27.5
754990.1034423581,55.0,27.5
703967.0205376839,60.0,27.5
573093.0105824501,65.0,27.5
469182.348450236,70.0,27.5
396657.85313340486,75.0,27.5
277158.86746417853,80.0,27.5
144411.24180987562,85.0,27.5
74943.06925250645,90.0,27.5
1.3551145955046765e6,0.0,32.5
1.3551145955046765e6,5.0,32.5
1.9724294279322603e6,10.0,32.5
3.204352185715622e6,15.0,32.5
4.154146264007117e6,20.0,32.5
3.0720370243178247e6,25.0,32.5
1.684066270824863e6,30.0,32.5
1.1123409953572801e6,35.0,32.5
977449.0862931798,40.0,32.5
991584.8913440937,45.0,32.5
871206.3768387837,50.0,32.5
754990.1034423581,55.0,32.5
703967.0205376839,60.0,32.5
573093.0105824501,65.0,32.5
469182.348450236,70.0,32.5
396657.85313340486,75.0,32.5
277158.86746417853,80.0,32.5
144411.24180987562,85.0,32.5
74943.06925250645,90.0,32.5
1.3250009378267948e6,0.0,32.5
1.3250009378267948e6,5.0,32.5
1.8516684425486526e6,10.0,32.5
2.6338803950768556e6,15.0,32.5
2.896108278692659e6,20.0,32.5
2.18646657484967e6,25.0,32.5
1.2687391161957583e6,30.0,32.5
1.1270092282630904e6,35.0,32.5
1.0162881228346305e6,40.0,32.5
861317.8565988892,45.0,32.5
872987.9849713785,50.0,32.5
776513.944110671,55.0,32.5
674375.4864885333,60.0,32.5
611595.383386439,65.0,32.5
491930.5835266111,70.0,32.5
432467.2426523928,75.0,32.5
277158.86746417853,80.0,32.5
172233.59114939295,85.0,32.5
40758.511347854386,90.0,32.5
1.3250009378267948e6,0.0,37.5
1.3250009378267948e6,5.0,37.5
1.8516684425486526e6,10.0,37.5
2.6338803950768556e6,15.0,37.5
2.896108278692659e6,20.0,37.5
2.18646657484967e6,25.0,37.5
1.2687391161957583e6,30.0,37.5
1.1270092282630904e6,35.0,37.5
1.0162881228346305e6,40.0,37.5
861317.8565988892,45.0,37.5
872987.9849713785,50.0,37.5
776513.944110671,55.0,37.5
674375.4864885333,60.0,37.5
611595.383386439,65.0,37.5
491930.5835266111,70.0,37.5
432467.2426523928,75.0,37.5
277158.86746417853,80.0,37.5
172233.59114939295,85.0,37.5
40758.511347854386,90.0,37.5
1.4454555685383216e6,0.0,37.5
1.4454555685383216e6,5.0,37.5
1.8013513653054826e6,10.0,37.5
2.1605101858234117e6,15.0,37.5
2.1928300994022847e6,20.0,37.5
1.5480320647679765e6,25.0,37.5
1.16632968080776e6,30.0,37.5
1.09767276245147e6,35.0,37.5
1.074546677646807e6,40.0,37.5
919646.37961913,45.0,37.5
872987.9849713785,50.0,37.5
811283.2251902531,55.0,37.5
677490.3848094966,60.0,37.5
610114.5228939778,65.0,37.5
446434.11337386095,70.0,37.5
373244.0215248358,75.0,37.5
289267.75002329313,80.0,37.5
162959.47470288718,85.0,37.5
55221.20892289949,90.0,37.5
1.4454555685383216e6,0.0,42.5
1.4454555685383216e6,5.0,42.5
1.8013513653054826e6,10.0,42.5
2.1605101858234117e6,15.0,42.5
2.1928300994022847e6,20.0,42.5
1.5480320647679765e6,25.0,42.5
1.16632968080776e6,30.0,42.5
1.09767276245147e6,35.0,42.5
1.074546677646807e6,40.0,42.5
919646.37961913,45.0,42.5
872987.9849713785,50.0,42.5
811283.2251902531,55.0,42.5
677490.3848094966,60.0,42.5
610114.5228939778,65.0,42.5
446434.11337386095,70.0,42.5
373244.0215248358,75.0,42.5
289267.75002329313,80.0,42.5
162959.47470288718,85.0,42.5
55221.20892289949,90.0,42.5
1.4755692262162033e6,0.0,42.5
1.4755692262162033e6,5.0,42.5
1.3887513319114894e6,10.0,42.5
1.7296219184260457e6,15.0,42.5
1.6337021059291922e6,20.0,42.5
1.3970045462540276e6,25.0,42.5
1.334167366582535e6,30.0,42.5
1.122119817294487e6,35.0,42.5
970975.9135362713,40.0,42.5
894370.686310359,45.0,42.5
853390.2955128372,50.0,42.5
748367.3832367234,55.0,42.5
649456.2999208277,60.0,42.5
562726.9871352223,65.0,42.5
484821.7600652439,70.0,42.5
366357.600463492,75.0,42.5
266395.4163005211,80.0,42.5
177533.08626168195,85.0,42.5
59165.58098882088,90.0,42.5
1.4755692262162033e6,0.0,47.5
1.4755692262162033e6,5.0,47.5
1.3887513319114894e6,10.0,47.5
1.7296219184260457e6,15.0,47.5
1.6337021059291922e6,20.0,47.5
1.3970045462540276e6,25.0,47.5
1.334167366582535e6,30.0,47.5
1.122119817294487e6,35.0,47.5
970975.9135362713,40.0,47.5
894370.686310359,45.0,47.5
853390.2955128372,50.0,47.5
748367.3832367234,55.0,47.5
649456.2999208277,60.0,47.5
562726.9871352223,65.0,47.5
484821.7600652439,70.0,47.5
366357.600463492,75.0,47.5
266395.4163005211,80.0,47.5
177533.08626168195,85.0,47.5
59165.58098882088,90.0,47.5
1.1744326494373863e6,0.0,47.5
1.1744326494373863e6,5.0,47.5
1.3887513319114894e6,10.0,47.5
1.3230090463750104e6,15.0,47.5
1.4502382330708336e6,20.0,47.5
1.2425445841374889e6,25.0,47.5
1.1321932023450937e6,30.0,47.5
1.139232755684599e6,35.0,47.5
986079.983302391,40.0,47.5
919646.37961913,45.0,47.5
885459.241899541,50.0,47.5
774858.2640592622,55.0,47.5
724213.8596239446,60.0,47.5
567169.5686126056,65.0,47.5
487665.2894497908,70.0,47.5
395280.5689211361,75.0,47.5
277158.86746417853,80.0,47.5
174883.33870553746,85.0,47.5
55221.20892289949,90.0,47.5
1.1744326494373863e6,0.0,52.5
1.1744326494373863e6,5.0,52.5
1.3887513319114894e6,10.0,52.5
1.3230090463750104e6,15.0,52.5
1.4502382330708336e6,20.0,52.5
1.2425445841374889e6,25.0,52.5
1.1321932023450937e6,30.0,52.5
1.139232755684599e6,35.0,52.5
986079.983302391,40.0,52.5
919646.37961913,45.0,52.5
885459.241899541,50.0,52.5
774858.2640592622,55.0,52.5
724213.8596239446,60.0,52.5
567169.5686126056,65.0,52.5
487665.2894497908,70.0,52.5
395280.5689211361,75.0,52.5
277158.86746417853,80.0,52.5
174883.33870553746,85.0,52.5
55221.20892289949,90.0,52.5
1.7465921453171386e6,0.0,52.5
1.7465921453171386e6,5.0,52.5
1.2579269310792477e6,10.0,52.5
1.4322483254334975e6,15.0,52.5
1.2187242982733813e6,20.0,52.5
1.2322472533297196e6,25.0,52.5
1.049696712726984e6,30.0,52.5
1.070781002124151e6,35.0,52.5
1.0551271593760815e6,40.0,52.5
1.0032505959481419e6,45.0,52.5
744712.1994245637,50.0,52.5
793070.7446247577,55.0,52.5
721098.9613029814,60.0,52.5
527186.3353161556,65.0,52.5
516100.5832952596,70.0,52.5
389771.432072061,75.0,52.5
266395.4163005211,80.0,52.5
173558.4649274652,85.0,52.5
55221.20892289949,90.0,52.5
1.7465921453171386e6,0.0,57.5
1.7465921453171386e6,5.0,57.5
1.2579269310792477e6,10.0,57.5
1.4322483254334975e6,15.0,57.5
1.2187242982733813e6,20.0,57.5
1.2322472533297196e6,25.0,57.5
1.049696712726984e6,30.0,57.5
1.070781002124151e6,35.0,57.5
1.0551271593760815e6,40.0,57.5
1.0032505959481419e6,45.0,57.5
744712.1994245637,50.0,57.5
793070.7446247577,55.0,57.5
721098.9613029814,60.0,57.5
527186.3353161556,65.0,57.5
516100.5832952596,70.0,57.5
389771.432072061,75.0,57.5
266395.4163005211,80.0,57.5
173558.4649274652,85.0,57.5
55221.20892289949,90.0,57.5
1.2647736224710315e6,0.0,57.5
1.2647736224710315e6,5.0,57.5
1.4793220709491954e6,10.0,57.5
1.3958352324140018e6,15.0,57.5
1.175042423783296e6,20.0,57.5
1.2425445841374889e6,25.0,57.5
1.1976214527318706e6,30.0,57.5
1.105006878904375e6,35.0,57.5
1.0184458470869334e6,40.0,57.5
865206.4248002386,45.0,57.5
848045.4711150533,50.0,57.5
705319.7019000977,55.0,57.5
750690.4953521319,60.0,57.5
629365.7092959723,65.0,57.5
456386.46621977503,70.0,57.5
333302.77936904156,75.0,57.5
269086.2790914355,80.0,57.5
162959.47470288718,85.0,57.5
51276.8368569781,90.0,57.5
1.2647736224710315e6,0.0,62.5
1.2647736224710315e6,5.0,62.5
1.4793220709491954e6,10.0,62.5
1.3958352324140018e6,15.0,62.5
1.175042423783296e6,20.0,62.5
1.2425445841374889e6,25.0,62.5
1.1976214527318706e6,30.0,62.5
1.105006878904375e6,35.0,62.5
1.0184458470869334e6,40.0,62.5
865206.4248002386,45.0,62.5
848045.4711150533,50.0,62.5
705319.7019000977,55.0,62.5
750690.4953521319,60.0,62.5
629365.7092959723,65.0,62.5
456386.46621977503,70.0,62.5
333302.77936904156,75.0,62.5
269086.2790914355,80.0,62.5
162959.47470288718,85.0,62.5
51276.8368569781,90.0,62.5
1.2346599647931496e6,0.0,62.5
1.2346599647931496e6,5.0,62.5
1.3183074237710517e6,10.0,62.5
1.1955632208067754e6,15.0,62.5
1.0876786748031252e6,20.0,62.5
1.0880846220209503e6,25.0,62.5
1.1720190938848709e6,30.0,62.5
1.1270092282630904e6,35.0,62.5
1.1177011626928633e6,40.0,62.5
904092.1068137324,45.0,62.5
871206.3768387837,50.0,62.5
829495.7057557487,55.0,62.5
655686.0965627541,60.0,62.5
605671.9414165944,65.0,62.5
459229.99560432194,70.0,62.5
411807.9794683613,75.0,62.5
266395.4163005211,80.0,62.5
135137.12536336985,85.0,62.5
49962.046168337634,90.0,62.5
1.2346599647931496e6,0.0,67.5
1.2346599647931496e6,5.0,67.5
1.3183074237710517e6,10.0,67.5
1.1955632208067754e6,15.0,67.5
1.0876786748031252e6,20.0,67.5
1.0880846220209503e6,25.0,67.5
1.1720190938848709e6,30.0,67.5
1.1270092282630904e6,35.0,67.5
1.1177011626928633e6,40.0,67.5
904092.1068137324,45.0,67.5
871206.3768387837,50.0,67.5
829495.7057557487,55.0,67.5
655686.0965627541,60.0,67.5
605671.9414165944,65.0,67.5
459229.99560432194,70.0,67.5
411807.9794683613,75.0,67.5
266395.4163005211,80.0,67.5
135137.12536336985,85.0,67.5
49962.046168337634,90.0,67.5
1.385228253182558e6,0.0,67.5
1.385228253182558e6,5.0,67.5
1.167356192041542e6,10.0,67.5
1.280527104518932e6,15.0,67.5
1.1663060488852789e6,20.0,67.5
1.2047877045090017e6,25.0,67.5
1.1122802565752051e6,30.0,67.5
1.0438892417968322e6,35.0,67.5
917032.8072287006,40.0,67.5
993529.1754447684,45.0,67.5
828447.7816565122,50.0,67.5
769891.2239050362,55.0,67.5
677490.3848094966,60.0,67.5
581978.1735372167,65.0,67.5
445012.3486815875,70.0,67.5
370489.4531002983,75.0,67.5
263704.55350960675,80.0,67.5
181507.7075958987,85.0,67.5
42073.30203649485,90.0,67.5
1.385228253182558e6,0.0,72.5
1.385228253182558e6,5.0,72.5
1.167356192041542e6,10.0,72.5
1.280527104518932e6,15.0,72.5
1.1663060488852789e6,20.0,72.5
1.2047877045090017e6,25.0,72.5
1.1122802565752051e6,30.0,72.5
1.0438892417968322e6,35.0,72.5
917032.8072287006,40.0,72.5
993529.1754447684,45.0,72.5
828447.7816565122,50.0,72.5
769891.2239050362,55.0,72.5
677490.3848094966,60.0,72.5
581978.1735372167,65.0,72.5
445012.3486815875,70.0,72.5
370489.4531002983,75.0,72.5
263704.55350960675,80.0,72.5
181507.7075958987,85.0,72.5
42073.30203649485,90.0,72.5
1.4755692262162033e6,0.0,72.5
1.4755692262162033e6,5.0,72.5
1.3082440083224177e6,10.0,72.5
1.1045304882580363e6,15.0,72.5
1.240565235518424e6,20.0,72.5
1.105246840033899e6,25.0,72.5
1.072454365035428e6,30.0,72.5
1.1465668721375042e6,35.0,72.5
999026.3288162079,40.0,72.5
952699.2093305998,45.0,72.5
931781.0533470019,50.0,72.5
826184.3456529313,55.0,72.5
711754.2663400918,60.0,72.5
654540.3376678112,65.0,72.5
533161.759602541,70.0,72.5
381507.7267984484,75.0,72.5
261013.6907186924,80.0,72.5
185482.32893011547,85.0,72.5
59165.58098882088,90.0,72.5
1.4755692262162033e6,0.0,77.5
1.4755692262162033e6,5.0,77.5
1.3082440083224177e6,10.0,77.5
1.1045304882580363e6,15.0,77.5
1.240565235518424e6,20.0,77.5
1.105246840033899e6,25.0,77.5
1.072454365035428e6,30.0,77.5
1.1465668721375042e6,35.0,77.5
999026.3288162079,40.0,77.5
952699.2093305998,45.0,77.5
931781.0533470019,50.0,77.5
826184.3456529313,55.0,77.5
711754.2663400918,60.0,77.5
654540.3376678112,65.0,77.5
533161.759602541,70.0,77.5
381507.7267984484,75.0,77.5
261013.6907186924,80.0,77.5
185482.32893011547,85.0,77.5
59165.58098882088,90.0,77.5
1.114205334081623e6,0.0,77.5
1.114205334081623e6,5.0,77.5
956024.4676202283,10.0,77.5
1.2926648021920973e6,15.0,77.5
1.2274606731713985e6,20.0,77.5
1.22881480972713e6,25.0,77.5
1.095212017343872e6,30.0,77.5
1.2590233244153832e6,35.0,77.5
912717.3587240949,40.0,77.5
989640.607243419,45.0,77.5
821321.3491261336,50.0,77.5
733466.2627740452,55.0,77.5
683720.181451423,60.0,77.5
621961.4068336667,65.0,77.5
533161.759602541,70.0,77.5
380130.44258617965,75.0,77.5
258322.82792777804,80.0,77.5
196081.3191546935,85.0,77.5
53906.41823425903,90.0,77.5
1.114205334081623e6,0.0,82.5
1.114205334081623e6,5.0,82.5
956024.4676202283,10.0,82.5
1.2926648021920973e6,15.0,82.5
1.2274606731713985e6,20.0,82.5
1.22881480972713e6,25.0,82.5
1.095212017343872e6,30.0,82.5
1.2590233244153832e6,35.0,82.5
912717.3587240949,40.0,82.5
989640.607243419,45.0,82.5
821321.3491261336,50.0,82.5
733466.2627740452,55.0,82.5
683720.181451423,60.0,82.5
621961.4068336667,65.0,82.5
533161.759602541,70.0,82.5
380130.44258617965,75.0,82.5
258322.82792777804,80.0,82.5
196081.3191546935,85.0,82.5
53906.41823425903,90.0,82.5
1.2948872801489132e6,0.0,82.5
1.2948872801489132e6,5.0,82.5
1.106975699349738e6,10.0,82.5
1.2380451626628537e6,15.0,82.5
1.1488332990892448e6,20.0,82.5
1.1738957120856938e6,25.0,82.5
1.1862426265776486e6,30.0,82.5
1.0634468856712459e6,35.0,82.5
1.022761295591539e6,40.0,82.5
964364.9139346479,45.0,82.5
803505.2678001871,50.0,82.5
809627.5451388445,55.0,82.5
688392.5289328678,60.0,82.5
605671.9414165944,65.0,82.5
517522.3479875331,70.0,82.5
373244.0215248358,75.0,82.5
251595.67095049217,80.0,82.5
165609.22225903167,85.0,82.5
61795.16236610181,90.0,82.5
1.2948872801489132e6,0.0,87.5
1.2948872801489132e6,5.0,87.5
1.106975699349738e6,10.0,87.5
1.2380451626628537e6,15.0,87.5
1.1488332990892448e6,20.0,87.5
1.1738957120856938e6,25.0,87.5
1.1862426265776486e6,30.0,87.5
1.0634468856712459e6,35.0,87.5
1.022761295591539e6,40.0,87.5
964364.9139346479,45.0,87.5
803505.2678001871,50.0,87.5
809627.5451388445,55.0,87.5
688392.5289328678,60.0,87.5
605671.9414165944,65.0,87.5
517522.3479875331,70.0,87.5
373244.0215248358,75.0,87.5
251595.67095049217,80.0,87.5
165609.22225903167,85.0,87.5
61795.16236610181,90.0,87.5
993750.7033700962,0.0,87.5
993750.7033700962,5.0,87.5
1.1975464383874438e6,10.0,87.5
1.3230090463750104e6,15.0,87.5
1.175042423783296e6,20.0,87.5
1.2459770277400787e6,25.0,87.5
1.1293484958065383e6,30.0,87.5
1.0365551253439271e6,35.0,87.5
1.0508117108714757e6,40.0,87.5
979919.1867400456,45.0,87.5
853390.2955128372,50.0,87.5
807971.8650874358,55.0,87.5
749133.0461916502,60.0,87.5
561246.1266427612,65.0,87.5
491930.5835266111,70.0,87.5
404921.55840701744,75.0,87.5
266395.4163005211,80.0,87.5
198731.06671083803,85.0,87.5
51276.8368569781,90.0,87.5
993750.7033700962,0.0,92.5
993750.7033700962,5.0,92.5
1.1975464383874438e6,10.0,92.5
1.3230090463750104e6,15.0,92.5
1.175042423783296e6,20.0,92.5
1.2459770277400787e6,25.0,92.5
1.1293484958065383e6,30.0,92.5
1.0365551253439271e6,35.0,92.5
1.0508117108714757e6,40.0,92.5
979919.1867400456,45.0,92.5
853390.2955128372,50.0,92.5
807971.8650874358,55.0,92.5
749133.0461916502,60.0,92.5
561246.1266427612,65.0,92.5
491930.5835266111,70.0,92.5
404921.55840701744,75.0,92.5
266395.4163005211,80.0,92.5
198731.06671083803,85.0,92.5
51276.8368569781,90.0,92.5
1.4454555685383216e6,0.0,92.5
1.4454555685383216e6,5.0,92.5
1.3887513319114894e6,10.0,92.5
1.2926648021920973e6,15.0,92.5
1.3847154213357056e6,20.0,92.5
1.1018143964313092e6,25.0,92.5
1.1492614415764268e6,30.0,92.5
1.0732257076084528e6,35.0,92.5
1.0076572258254193e6,40.0,92.5
909924.9591157566,45.0,92.5
865861.5524409998,50.0,92.5
753334.4233909494,55.0,92.5
689949.9780933494,60.0,92.5
614557.1043713612,65.0,92.5
480556.46598842356,70.0,92.5
377375.8741616421,75.0,92.5
285231.4558369216,80.0,92.5
194756.44537662127,85.0,92.5
57850.79030018042,90.0,92.5
1.4454555685383216e6,0.0,97.5
1.4454555685383216e6,5.0,97.5
1.3887513319114894e6,10.0,97.5
1.2926648021920973e6,15.0,97.5
1.3847154213357056e6,20.0,97.5
1.1018143964313092e6,25.0,97.5
1.1492614415764268e6,30.0,97.5
1.0732257076084528e6,35.0,97.5
1.0076572258254193e6,40.0,97.5
909924.9591157566,45.0,97.5
865861.5524409998,50.0,97.5
753334.4233909494,55.0,97.5
689949.9780933494,60.0,97.5
614557.1043713612,65.0,97.5
480556.46598842356,70.0,97.5
377375.8741616421,75.0,97.5
285231.4558369216,80.0,97.5
194756.44537662127,85.0,97.5
57850.79030018042,90.0,97.5
1.3551145955046765e6,0.0,97.5
1.3551145955046765e6,5.0,97.5
1.3283708392196856e6,10.0,97.5
1.0741862440751232e6,15.0,97.5
1.0789422999051083e6,20.0,97.5
1.1979228173038221e6,25.0,97.5
1.1293484958065383e6,30.0,97.5
1.1343433447159957e6,35.0,97.5
981764.5347977853,40.0,97.5
874927.8453036121,45.0,97.5
848045.4711150533,50.0,97.5
809627.5451388445,55.0,97.5
716426.6138215367,60.0,97.5
581978.1735372167,65.0,97.5
452121.1721429547,70.0,97.5
410430.6952560925,75.0,97.5
266395.4163005211,80.0,97.5
158984.85336867042,85.0,97.5
55221.20892289949,90.0,97.5
1.3551145955046765e6,0.0,102.5
1.3551145955046765e6,5.0,102.5
1.3283708392196856e6,10.0,102.5
1.0741862440751232e6,15.0,102.5
1.0789422999051083e6,20.0,102.5
1.1979228173038221e6,25.0,102.5
1.1293484958065383e6,30.0,102.5
1.1343433447159957e6,35.0,102.5
981764.5347977853,40.0,102.5
874927.8453036121,45.0,102.5
848045.4711150533,50.0,102.5
809627.5451388445,55.0,102.5
716426.6138215367,60.0,102.5
581978.1735372167,65.0,102.5
452121.1721429547,70.0,102.5
410430.6952560925,75.0,102.5
266395.4163005211,80.0,102.5
158984.85336867042,85.0,102.5
55221.20892289949,90.0,102.5
1.385228253182558e6,0.0,102.5
1.385228253182558e6,5.0,102.5
1.147229361144274e6,10.0,102.5
1.0681173952385406e6,15.0,102.5
1.2624061727634666e6,20.0,102.5
1.0434628551872835e6,25.0,102.5
1.1634849742692043e6,30.0,102.5
1.105006878904375e6,35.0,102.5
1.0378653653576588e6,40.0,102.5
927423.5160218287,45.0,102.5
917528.1882862446,50.0,102.5
725187.8625170018,55.0,102.5
685277.6306119045,60.0,102.5
558284.4056578389,65.0,102.5
476291.17191160325,70.0,102.5
380130.44258617965,75.0,102.5
275813.43606872135,80.0,102.5
169583.84359324843,85.0,102.5
48647.255479697174,90.0,102.5
1.385228253182558e6,0.0,107.5
1.385228253182558e6,5.0,107.5
1.147229361144274e6,10.0,107.5
1.0681173952385406e6,15.0,107.5
1.2624061727634666e6,20.0,107.5
1.0434628551872835e6,25.0,107.5
1.1634849742692043e6,30.0,107.5
1.105006878904375e6,35.0,107.5
1.0378653653576588e6,40.0,107.5
927423.5160218287,45.0,107.5
917528.1882862446,50.0,107.5
725187.8625170018,55.0,107.5
685277.6306119045,60.0,107.5
558284.4056578389,65.0,107.5
476291.17191160325,70.0,107.5
380130.44258617965,75.0,107.5
275813.43606872135,80.0,107.5
169583.84359324843,85.0,107.5
48647.255479697174,90.0,107.5
1.385228253182558e6,0.0,107.5
1.385228253182558e6,5.0,107.5
1.3786879164628554e6,10.0,107.5
1.2683894068457668e6,15.0,107.5
1.1794106112323045e6,20.0,107.5
1.1670308248805145e6,25.0,107.5
1.177708506961982e6,30.0,107.5
1.173458632464823e6,35.0,107.5
1.0767044018991096e6,40.0,107.5
991584.8913440937,45.0,107.5
766091.4970156994,50.0,107.5
786448.024419123,55.0,107.5
665030.7915256438,60.0,107.5
552360.9636879945,65.0,107.5
479134.70129615016,70.0,107.5
381507.7267984484,75.0,107.5
263704.55350960675,80.0,107.5
152360.48447830914,85.0,107.5
55221.20892289949,90.0,107.5
1.385228253182558e6,0.0,112.5
1.385228253182558e6,5.0,112.5
1.3786879164628554e6,10.0,112.5
1.2683894068457668e6,15.0,112.5
1.1794106112323045e6,20.0,112.5
1.1670308248805145e6,25.0,112.5
1.177708506961982e6,30.0,112.5
1.173458632464823e6,35.0,112.5
1.0767044018991096e6,40.0,112.5
991584.8913440937,45.0,112.5
766091.4970156994,50.0,112.5
786448.024419123,55.0,112.5
665030.7915256438,60.0,112.5
552360.9636879945,65.0,112.5
479134.70129615016,70.0,112.5
381507.7267984484,75.0,112.5
263704.55350960675,80.0,112.5
152360.48447830914,85.0,112.5
55221.20892289949,90.0,112.5
1.1443189917595047e6,0.0,112.5
1.1443189917595047e6,5.0,112.5
1.106975699349738e6,10.0,112.5
1.1166681859312016e6,15.0,112.5
1.0833104873541167e6,20.0,112.5
1.0812197348157708e6,25.0,112.5
1.0127155277257622e6,30.0,112.5
1.0341104198596253e6,35.0,112.5
986079.983302391,40.0,112.5
958532.0616326239,45.0,112.5
917528.1882862446,50.0,112.5
741744.6630310887,55.0,112.5
640111.6049579382,60.0,112.5
607152.8019090556,65.0,112.5
496195.87760343147,70.0,112.5
374621.30573710456,75.0,112.5
258322.82792777804,80.0,112.5
156335.1058125259,85.0,112.5
44702.88341377578,90.0,112.5
1.1443189917595047e6,0.0,117.5
1.1443189917595047e6,5.0,117.5
1.106975699349738e6,10.0,117.5
1.1166681859312016e6,15.0,117.5
1.0833104873541167e6,20.0,117.5
1.0812197348157708e6,25.0,117.5
1.0127155277257622e6,30.0,117.5
1.0341104198596253e6,35.0,117.5
986079.983302391,40.0,117.5
958532.0616326239,45.0,117.5
917528.1882862446,50.0,117.5
741744.6630310887,55.0,117.5
640111.6049579382,60.0,117.5
607152.8019090556,65.0,117.5
496195.87760343147,70.0,117.5
374621.30573710456,75.0,117.5
258322.82792777804,80.0,117.5
156335.1058125259,85.0,117.5
44702.88341377578,90.0,117.5
1.4454555685383216e6,0.0,117.5
1.4454555685383216e6,5.0,117.5
1.096912283901104e6,10.0,117.5
1.140943581277532e6,15.0,117.5
1.109519612048168e6,20.0,117.5
1.215085035316771e6,25.0,117.5
1.1179696696523163e6,30.0,117.5
992550.4266264961,35.0,117.5
988237.7075546939,40.0,117.5
974086.3344380214,45.0,117.5
865861.5524409998,50.0,117.5
764924.1837508101,55.0,117.5
694622.3255747942,60.0,117.5
564207.8476276833,65.0,117.5
489087.05414206424,70.0,117.5
387016.86364752345,75.0,117.5
262359.12211414956,80.0,117.5
166934.09603710394,85.0,117.5
53906.41823425903,90.0,117.5
1.4454555685383216e6,0.0,122.5
1.4454555685383216e6,5.0,122.5
1.096912283901104e6,10.0,122.5
1.140943581277532e6,15.0,122.5
1.109519612048168e6,20.0,122.5
1.215085035316771e6,25.0,122.5
1.1179696696523163e6,30.0,122.5
992550.4266264961,35.0,122.5
988237.7075546939,40.0,122.5
974086.3344380214,45.0,122.5
865861.5524409998,50.0,122.5
764924.1837508101,55.0,122.5
694622.3255747942,60.0,122.5
564207.8476276833,65.0,122.5
489087.05414206424,70.0,122.5
387016.86364752345,75.0,122.5
262359.12211414956,80.0,122.5
166934.09603710394,85.0,122.5
53906.41823425903,90.0,122.5
1.3250009378267948e6,0.0,122.5
1.3250009378267948e6,5.0,122.5
1.167356192041542e6,10.0,122.5
1.201632069643358e6,15.0,122.5
1.1444651116402363e6,20.0,122.5
1.215085035316771e6,25.0,122.5
1.0696096584968725e6,30.0,122.5
963213.9608148756,35.0,122.5
981764.5347977853,40.0,122.5
946866.3570285757,45.0,122.5
889022.4581647302,50.0,122.5
806316.1850360271,55.0,122.5
688392.5289328678,60.0,122.5
610114.5228939778,65.0,122.5
499039.4069879783,70.0,122.5
400789.7057702111,75.0,122.5
259668.25932323522,80.0,122.5
194756.44537662127,85.0,122.5
60480.37167746135,90.0,122.5
1.3250009378267948e6,0.0,127.5
1.3250009378267948e6,5.0,127.5
1.167356192041542e6,10.0,127.5
1.201632069643358e6,15.0,127.5
1.1444651116402363e6,20.0,127.5
1.215085035316771e6,25.0,127.5
1.0696096584968725e6,30.0,127.5
963213.9608148756,35.0,127.5
981764.5347977853,40.0,127.5
946866.3570285757,45.0,127.5
889022.4581647302,50.0,127.5
806316.1850360271,55.0,127.5
688392.5289328678,60.0,127.5
610114.5228939778,65.0,127.5
499039.4069879783,70.0,127.5
400789.7057702111,75.0,127.5
259668.25932323522,80.0,127.5
194756.44537662127,85.0,127.5
60480.37167746135,90.0,127.5
1.505682883894085e6,0.0,127.5
1.505682883894085e6,5.0,127.5
1.3082440083224177e6,10.0,127.5
1.1227370347677842e6,15.0,127.5
1.297351672355535e6,20.0,127.5
1.1292739452520271e6,25.0,127.5
1.1407273219607603e6,30.0,127.5
1.0121080705009098e6,35.0,127.5
951556.3952655458,40.0,127.5
937144.9365252022,45.0,127.5
880114.417501757,50.0,127.5
730154.9026712278,55.0,127.5
649456.2999208277,60.0,127.5
564207.8476276833,65.0,127.5
467760.5837579626,70.0,127.5
366357.600463492,75.0,127.5
285231.4558369216,80.0,127.5
166934.09603710394,85.0,127.5
42073.30203649485,90.0,127.5
1.505682883894085e6,0.0,132.5
1.505682883894085e6,5.0,132.5
1.3082440083224177e6,10.0,132.5
1.1227370347677842e6,15.0,132.5
1.297351672355535e6,20.0,132.5
1.1292739452520271e6,25.0,132.5
1.1407273219607603e6,30.0,132.5
1.0121080705009098e6,35.0,132.5
951556.3952655458,40.0,132.5
937144.9365252022,45.0,132.5
880114.417501757,50.0,132.5
730154.9026712278,55.0,132.5
649456.2999208277,60.0,132.5
564207.8476276833,65.0,132.5
467760.5837579626,70.0,132.5
366357.600463492,75.0,132.5
285231.4558369216,80.0,132.5
166934.09603710394,85.0,132.5
42073.30203649485,90.0,132.5
1.0840916764037411e6,0.0,132.5
1.0840916764037411e6,5.0,132.5
1.4491318246032933e6,10.0,132.5
1.3836975347408366e6,15.0,132.5
1.157569673987262e6,20.0,132.5
1.297463681778925e6,25.0,132.5
1.0070261146486512e6,30.0,132.5
1.0389998308282287e6,35.0,132.5
970975.9135362713,40.0,132.5
927423.5160218287,45.0,132.5
892585.6744299196,50.0,132.5
778169.6241620795,55.0,132.5
652571.198241791,60.0,132.5
626403.98831105,65.0,132.5
489087.05414206424,70.0,132.5
378753.1583739109,75.0,132.5
255631.9651368637,80.0,132.5
176208.2124836097,85.0,132.5
63109.95305474228,90.0,132.5
1.0840916764037411e6,0.0,137.5
1.0840916764037411e6,5.0,137.5
1.4491318246032933e6,10.0,137.5
1.3836975347408366e6,15.0,137.5
1.157569673987262e6,20.0,137.5
1.297463681778925e6,25.0,137.5
1.0070261146486512e6,30.0,137.5
1.0389998308282287e6,35.0,137.5
970975.9135362713,40.0,137.5
927423.5160218287,45.0,137.5
892585.6744299196,50.0,137.5
778169.6241620795,55.0,137.5
652571.198241791,60.0,137.5
626403.98831105,65.0,137.5
489087.05414206424,70.0,137.5
378753.1583739109,75.0,137.5
255631.9651368637,80.0,137.5
176208.2124836097,85.0,137.5
63109.95305474228,90.0,137.5
1.0840916764037411e6,0.0,137.5
1.0840916764037411e6,5.0,137.5
1.4290049937060254e6,10.0,137.5
1.140943581277532e6,15.0,137.5
1.3060880472535521e6,20.0,137.5
1.1361388324572067e6,25.0,137.5
1.0297837669570954e6,30.0,137.5
1.0145527759852116e6,35.0,137.5
981764.5347977853,40.0,137.5
921590.6637198047,45.0,137.5
855171.903645432,50.0,137.5
817905.945395888,55.0,137.5
688392.5289328678,60.0,137.5
621961.4068336667,65.0,137.5
467760.5837579626,70.0,137.5
331925.4951567728,75.0,137.5
286576.88723237877,80.0,137.5
157659.97959059817,85.0,137.5
52591.62754561856,90.0,137.5
1.0840916764037411e6,0.0,142.5
1.0840916764037411e6,5.0,142.5
1.4290049937060254e6,10.0,142.5
1.140943581277532e6,15.0,142.5
1.3060880472535521e6,20.0,142.5
1.1361388324572067e6,25.0,142.5
1.0297837669570954e6,30.0,142.5
1.0145527759852116e6,35.0,142.5
981764.5347977853,40.0,142.5
921590.6637198047,45.0,142.5
855171.903645432,50.0,142.5
817905.945395888,55.0,142.5
688392.5289328678,60.0,142.5
621961.4068336667,65.0,142.5
467760.5837579626,70.0,142.5
331925.4951567728,75.0,142.5
286576.88723237877,80.0,142.5
157659.97959059817,85.0,142.5
52591.62754561856,90.0,142.5
1.1744326494373863e6,0.0,142.5
1.1744326494373863e6,5.0,142.5
1.2780537619765156e6,10.0,142.5
1.2380451626628537e6,15.0,142.5
1.2580379853144581e6,20.0,142.5
1.2734365765607967e6,25.0,142.5
1.1407273219607603e6,30.0,142.5
1.1636798105276162e6,35.0,142.5
1.0400230896099616e6,40.0,142.5
989640.607243419,45.0,142.5
878332.8093691624,50.0,142.5
817905.945395888,55.0,142.5
666588.2406861254,60.0,142.5
555322.6846729167,65.0,142.5
433638.23114339996,70.0,142.5
349830.18991626677,75.0,142.5
273122.573277807,80.0,142.5
170908.7173713207,85.0,142.5
47332.46479105671,90.0,142.5
1.1744326494373863e6,0.0,147.5
1.1744326494373863e6,5.0,147.5
1.2780537619765156e6,10.0,147.5
1.2380451626628537e6,15.0,147.5
1.2580379853144581e6,20.0,147.5
1.2734365765607967e6,25.0,147.5
1.1407273219607603e6,30.0,147.5
1.1636798105276162e6,35.0,147.5
1.0400230896099616e6,40.0,147.5
989640.607243419,45.0,147.5
878332.8093691624,50.0,147.5
817905.945395888,55.0,147.5
666588.2406861254,60.0,147.5
555322.6846729167,65.0,147.5
433638.23114339996,70.0,147.5
349830.18991626677,75.0,147.5
273122.573277807,80.0,147.5
170908.7173713207,85.0,147.5
47332.46479105671,90.0,147.5
1.3250009378267948e6,0.0,147.5
1.3250009378267948e6,5.0,147.5
1.2076098538360777e6,10.0,147.5
1.329077895211593e6,15.0,147.5
1.2056197359263557e6,20.0,147.5
1.1498686068675658e6,25.0,147.5
1.2033108658089815e6,30.0,147.5
1.0561127692183407e6,35.0,147.5
1.0788621261514125e6,40.0,147.5
921590.6637198047,45.0,147.5
794597.2271372138,50.0,147.5
730154.9026712278,55.0,147.5
721098.9613029814,60.0,147.5
531628.916793539,65.0,147.5
499039.4069879783,70.0,147.5
374621.30573710456,75.0,147.5
265049.98490506393,80.0,147.5
152360.48447830914,85.0,147.5
39443.72065921392,90.0,147.5
1.3250009378267948e6,0.0,152.5
1.3250009378267948e6,5.0,152.5
1.2076098538360777e6,10.0,152.5
1.329077895211593e6,15.0,152.5
1.2056197359263557e6,20.0,152.5
1.1498686068675658e6,25.0,152.5
1.2033108658089815e6,30.0,152.5
1.0561127692183407e6,35.0,152.5
1.0788621261514125e6,40.0,152.5
921590.6637198047,45.0,152.5
794597.2271372138,50.0,152.5
730154.9026712278,55.0,152.5
721098.9613029814,60.0,152.5
531628.916793539,65.0,152.5
499039.4069879783,70.0,152.5
374621.30573710456,75.0,152.5
265049.98490506393,80.0,152.5
152360.48447830914,85.0,152.5
39443.72065921392,90.0,152.5
1.114205334081623e6,0.0,152.5
1.114205334081623e6,5.0,152.5
1.3887513319114894e6,10.0,152.5
1.2380451626628537e6,15.0,152.5
1.1881469861303216e6,20.0,152.5
1.1773281556882837e6,25.0,152.5
1.072454365035428e6,30.0,152.5
1.061002180186944e6,35.0,152.5
1.0464962623668702e6,40.0,152.5
937144.9365252022,45.0,152.5
840919.0385846747,50.0,152.5
801349.1448818011,55.0,152.5
733558.5545868343,60.0,152.5
559765.2661503,65.0,152.5
487665.2894497908,70.0,152.5
348452.905703998,75.0,152.5
246213.94536866347,80.0,152.5
196081.3191546935,85.0,152.5
55221.20892289949,90.0,152.5
1.114205334081623e6,0.0,157.5
1.114205334081623e6,5.0,157.5
1.3887513319114894e6,10.0,157.5
1.2380451626628537e6,15.0,157.5
1.1881469861303216e6,20.0,157.5
1.1773281556882837e6,25.0,157.5
1.072454365035428e6,30.0,157.5
1.061002180186944e6,35.0,157.5
1.0464962623668702e6,40.0,157.5
937144.9365252022,45.0,157.5
840919.0385846747,50.0,157.5
801349.1448818011,55.0,157.5
733558.5545868343,60.0,157.5
559765.2661503,65.0,157.5
487665.2894497908,70.0,157.5
348452.905703998,75.0,157.5
246213.94536866347,80.0,157.5
196081.3191546935,85.0,157.5
55221.20892289949,90.0,157.5
1.114205334081623e6,0.0,157.5
1.114205334081623e6,5.0,157.5
1.117039114798372e6,10.0,157.5
1.2744582556823494e6,15.0,157.5
1.1226241743951936e6,20.0,157.5
1.105246840033899e6,25.0,157.5
1.1236590827294271e6,30.0,157.5
1.0316657143753236e6,35.0,157.5
958029.5680224543,40.0,157.5
974086.3344380214,45.0,157.5
951378.742805543,50.0,157.5
786448.024419123,55.0,157.5
674375.4864885333,60.0,157.5
580497.3130447556,65.0,157.5
493352.34821888455,70.0,157.5
334680.0635813103,75.0,157.5
259668.25932323522,80.0,157.5
144411.24180987562,85.0,157.5
60480.37167746135,90.0,157.5
1.114205334081623e6,0.0,162.5
1.114205334081623e6,5.0,162.5
1.117039114798372e6,10.0,162.5
1.2744582556823494e6,15.0,162.5
1.1226241743951936e6,20.0,162.5
1.105246840033899e6,25.0,162.5
1.1236590827294271e6,30.0,162.5
1.0316657143753236e6,35.0,162.5
958029.5680224543,40.0,162.5
974086.3344380214,45.0,162.5
951378.742805543,50.0,162.5
786448.024419123,55.0,162.5
674375.4864885333,60.0,162.5
580497.3130447556,65.0,162.5
493352.34821888455,70.0,162.5
334680.0635813103,75.0,162.5
259668.25932323522,80.0,162.5
144411.24180987562,85.0,162.5
60480.37167746135,90.0,162.5
1.1744326494373863e6,0.0,162.5
1.1744326494373863e6,5.0,162.5
1.3484976701169536e6,10.0,162.5
1.280527104518932e6,15.0,162.5
1.3279289844985947e6,20.0,162.5
1.1910579300986426e6,25.0,162.5
1.0468520061884284e6,30.0,162.5
1.087893940514263e6,35.0,162.5
1.0249190198438419e6,40.0,162.5
950754.9252299251,45.0,162.5
883677.6337669464,50.0,162.5
759957.1435965841,55.0,162.5
675932.935649015,60.0,162.5
642693.4537281223,65.0,162.5
507569.995141619,70.0,162.5
413185.2636806301,75.0,162.5
269086.2790914355,80.0,162.5
147060.98936602013,85.0,162.5
55221.20892289949,90.0,162.5
1.1744326494373863e6,0.0,167.5
1.1744326494373863e6,5.0,167.5
1.3484976701169536e6,10.0,167.5
1.280527104518932e6,15.0,167.5
1.3279289844985947e6,20.0,167.5
1.1910579300986426e6,25.0,167.5
1.0468520061884284e6,30.0,167.5
1.087893940514263e6,35.0,167.5
1.0249190198438419e6,40.0,167.5
950754.9252299251,45.0,167.5
883677.6337669464,50.0,167.5
759957.1435965841,55.0,167.5
675932.935649015,60.0,167.5
642693.4537281223,65.0,167.5
507569.995141619,70.0,167.5
413185.2636806301,75.0,167.5
269086.2790914355,80.0,167.5
147060.98936602013,85.0,167.5
55221.20892289949,90.0,167.5
1.385228253182558e6,0.0,167.5
1.385228253182558e6,5.0,167.5
1.2780537619765156e6,10.0,167.5
1.1834255231336101e6,15.0,167.5
1.2624061727634666e6,20.0,167.5
1.1773281556882837e6,25.0,167.5
1.1862426265776486e6,30.0,167.5
1.0072186595323065e6,35.0,167.5
986079.983302391,40.0,167.5
909924.9591157566,45.0,167.5
824884.5653913228,50.0,167.5
783136.6643163057,55.0,167.5
686835.0797723862,60.0,167.5
608633.6624015167,65.0,167.5
490508.8188343377,70.0,167.5
407676.126831555,75.0,167.5
285231.4558369216,80.0,167.5
164284.34848095942,85.0,167.5
65739.53443202321,90.0,167.5
1.385228253182558e6,0.0,172.5
1.385228253182558e6,5.0,172.5
1.2780537619765156e6,10.0,172.5
1.1834255231336101e6,15.0,172.5
1.2624061727634666e6,20.0,172.5
1.1773281556882837e6,25.0,172.5
1.1862426265776486e6,30.0,172.5
1.0072186595323065e6,35.0,172.5
986079.983302391,40.0,172.5
909924.9591157566,45.0,172.5
824884.5653913228,50.0,172.5
783136.6643163057,55.0,172.5
686835.0797723862,60.0,172.5
608633.6624015167,65.0,172.5
490508.8188343377,70.0,172.5
407676.126831555,75.0,172.5
285231.4558369216,80.0,172.5
164284.34848095942,85.0,172.5
65739.53443202321,90.0,172.5
1.4454555685383216e6,0.0,172.5
1.4454555685383216e6,5.0,172.5
1.1874830229388098e6,10.0,172.5
1.110599337094619e6,15.0,172.5
1.2667743602124753e6,20.0,172.5
1.0743548476105912e6,25.0,172.5
1.1065908434980942e6,30.0,172.5
985216.310173591,35.0,172.5
988237.7075546939,40.0,172.5
997417.7436461177,45.0,172.5
851608.6873802426,50.0,172.5
811283.2251902531,55.0,172.5
699294.673056239,60.0,172.5
598267.6389542889,65.0,172.5
516100.5832952596,70.0,172.5
380130.44258617965,75.0,172.5
287922.31862783595,80.0,172.5
169583.84359324843,85.0,172.5
60480.37167746135,90.0,172.5
1.4454555685383216e6,0.0,177.5
1.4454555685383216e6,5.0,177.5
1.1874830229388098e6,10.0,177.5
1.110599337094619e6,15.0,177.5
1.2667743602124753e6,20.0,177.5
1.0743548476105912e6,25.0,177.5
1.1065908434980942e6,30.0,177.5
985216.310173591,35.0,177.5
988237.7075546939,40.0,177.5
997417.7436461177,45.0,177.5
851608.6873802426,50.0,177.5
811283.2251902531,55.0,177.5
699294.673056239,60.0,177.5
598267.6389542889,65.0,177.5
516100.5832952596,70.0,177.5
380130.44258617965,75.0,177.5
287922.31862783595,80.0,177.5
169583.84359324843,85.0,177.5
60480.37167746135,90.0,177.5
1.41534191086044e6,0.0,177.5
1.41534191086044e6,5.0,177.5
1.2981805928737835e6,10.0,177.5
1.2562517091726016e6,15.0,177.5
1.3017198598045434e6,20.0,177.5
1.1979228173038221e6,25.0,177.5
1.1037461369595386e6,30.0,177.5
1.061002180186944e6,35.0,177.5
1.0162881228346305e6,40.0,177.5
925479.2319211541,45.0,177.5
842700.6467172694,50.0,177.5
738433.3029282712,55.0,177.5
697737.2238957573,60.0,177.5
552360.9636879945,65.0,177.5
472025.87783478294,70.0,177.5
391148.71628432977,75.0,177.5
240832.21978683476,80.0,177.5
166934.09603710394,85.0,177.5
42073.30203649485,90.0,177.5
1.41534191086044e6,0.0,182.5
1.41534191086044e6,5.0,182.5
1.2981805928737835e6,10.0,182.5
1.2562517091726016e6,15.0,182.5
1.3017198598045434e6,20.0,182.5
1.1979228173038221e6,25.0,182.5
1.1037461369595386e6,30.0,182.5
1.061002180186944e6,35.0,182.5
1.0162881228346305e6,40.0,182.5
925479.2319211541,45.0,182.5
842700.6467172694,50.0,182.5
738433.3029282712,55.0,182.5
697737.2238957573,60.0,182.5
552360.9636879945,65.0,182.5
472025.87783478294,70.0,182.5
391148.71628432977,75.0,182.5
240832.21978683476,80.0,182.5
166934.09603710394,85.0,182.5
42073.30203649485,90.0,182.5
1.5960238569277301e6,0.0,182.5
1.5960238569277301e6,5.0,182.5
1.157292776592908e6,10.0,182.5
1.2926648021920973e6,15.0,182.5
1.2536697978654497e6,20.0,182.5
1.1464361632649759e6,25.0,182.5
1.0070261146486512e6,30.0,182.5
1.0438892417968322e6,35.0,182.5
1.074546677646807e6,40.0,182.5
904092.1068137324,45.0,182.5
782125.9702090513,50.0,182.5
738433.3029282712,55.0,182.5
775609.6819198375,60.0,182.5
567169.5686126056,65.0,182.5
489087.05414206424,70.0,182.5
402166.9899824799,75.0,182.5
275813.43606872135,80.0,182.5
157659.97959059817,85.0,182.5
40758.511347854386,90.0,182.5
1.5960238569277301e6,0.0,187.5
1.5960238569277301e6,5.0,187.5
1.157292776592908e6,10.0,187.5
1.2926648021920973e6,15.0,187.5
1.2536697978654497e6,20.0,187.5
1.1464361632649759e6,25.0,187.5
1.0070261146486512e6,30.0,187.5
1.0438892417968322e6,35.0,187.5
1.074546677646807e6,40.0,187.5
904092.1068137324,45.0,187.5
782125.9702090513,50.0,187.5
738433.3029282712,55.0,187.5
775609.6819198375,60.0,187.5
567169.5686126056,65.0,187.5
489087.05414206424,70.0,187.5
402166.9899824799,75.0,187.5
275813.43606872135,80.0,187.5
157659.97959059817,85.0,187.5
40758.511347854386,90.0,187.5
1.385228253182558e6,0.0,187.5
1.385228253182558e6,5.0,187.5
1.2881171774251496e6,10.0,187.5
1.29873365102868e6,15.0,187.5
1.2361970480694154e6,20.0,187.5
1.283733907368566e6,25.0,187.5
1.1321932023450937e6,30.0,187.5
1.149011577621806e6,35.0,187.5
979606.8105454826,40.0,187.5
964364.9139346479,45.0,187.5
856953.5117780266,50.0,187.5
768235.5438536275,55.0,187.5
741345.8003892422,60.0,187.5
565688.7081201444,65.0,187.5
480556.46598842356,70.0,187.5
388394.1478597922,75.0,187.5
301376.63258240774,80.0,187.5
162959.47470288718,85.0,187.5
61795.16236610181,90.0,187.5
1.385228253182558e6,0.0,192.5
1.385228253182558e6,5.0,192.5
1.2881171774251496e6,10.0,192.5
1.29873365102868e6,15.0,192.5
1.2361970480694154e6,20.0,192.5
1.283733907368566e6,25.0,192.5
1.1321932023450937e6,30.0,192.5
1.149011577621806e6,35.0,192.5
979606.8105454826,40.0,192.5
964364.9139346479,45.0,192.5
856953.5117780266,50.0,192.5
768235.5438536275,55.0,192.5
741345.8003892422,60.0,192.5
565688.7081201444,65.0,192.5
480556.46598842356,70.0,192.5
388394.1478597922,75.0,192.5
301376.63258240774,80.0,192.5
162959.47470288718,85.0,192.5
61795.16236610181,90.0,192.5
1.4454555685383216e6,0.0,192.5
1.4454555685383216e6,5.0,192.5
1.4088781628087575e6,10.0,192.5
1.2865959533555147e6,15.0,192.5
1.2361970480694154e6,20.0,192.5
1.1533010504701554e6,25.0,192.5
1.22322381157887e6,30.0,192.5
1.0341104198596253e6,35.0,192.5
988237.7075546939,40.0,192.5
952699.2093305998,45.0,192.5
853390.2955128372,50.0,192.5
803004.8249332098,55.0,192.5
675932.935649015,60.0,192.5
602710.2204316723,65.0,192.5
445012.3486815875,70.0,192.5
396657.85313340486,75.0,192.5
259668.25932323522,80.0,192.5
155010.23203445366,85.0,192.5
49962.046168337634,90.0,192.5
1.4454555685383216e6,0.0,197.5
1.4454555685383216e6,5.0,197.5
1.4088781628087575e6,10.0,197.5
1.2865959533555147e6,15.0,197.5
1.2361970480694154e6,20.0,197.5
1.1533010504701554e6,25.0,197.5
1.22322381157887e6,30.0,197.5
1.0341104198596253e6,35.0,197.5
988237.7075546939,40.0,197.5
952699.2093305998,45.0,197.5
853390.2955128372,50.0,197.5
803004.8249332098,55.0,197.5
675932.935649015,60.0,197.5
602710.2204316723,65.0,197.5
445012.3486815875,70.0,197.5
396657.85313340486,75.0,197.5
259668.25932323522,80.0,197.5
155010.23203445366,85.0,197.5
49962.046168337634,90.0,197.5
1.4454555685383216e6,0.0,197.5
1.4454555685383216e6,5.0,197.5
1.3183074237710517e6,10.0,197.5
1.231976313826271e6,15.0,197.5
1.1313605492932107e6,20.0,197.5
1.1533010504701554e6,25.0,197.5
1.1350379088836492e6,30.0,197.5
1.131898639231694e6,35.0,197.5
1.0206035713392362e6,40.0,197.5
874927.8453036121,45.0,197.5
867643.1605735945,50.0,197.5
801349.1448818011,55.0,197.5
721098.9613029814,60.0,197.5
604191.0809241334,65.0,197.5
524631.1714489002,70.0,197.5
373244.0215248358,75.0,197.5
270431.71048689267,80.0,197.5
151035.6107002369,85.0,197.5
55221.20892289949,90.0,197.5
1.4454555685383216e6,0.0,202.5
1.4454555685383216e6,5.0,202.5
1.3183074237710517e6,10.0,202.5
1.231976313826271e6,15.0,202.5
1.1313605492932107e6,20.0,202.5
1.1533010504701554e6,25.0,202.5
1.1350379088836492e6,30.0,202.5
1.131898639231694e6,35.0,202.5
1.0206035713392362e6,40.0,202.5
874927.8453036121,45.0,202.5
867643.1605735945,50.0,202.5
801349.1448818011,55.0,202.5
721098.9613029814,60.0,202.5
604191.0809241334,65.0,202.5
524631.1714489002,70.0,202.5
373244.0215248358,75.0,202.5
270431.71048689267,80.0,202.5
151035.6107002369,85.0,202.5
55221.20892289949,90.0,202.5
1.686364829961375e6,0.0,202.5
1.686364829961375e6,5.0,202.5
1.2176732692847117e6,10.0,202.5
1.1227370347677842e6,15.0,202.5
1.1619378614362704e6,20.0,202.5
1.2322472533297196e6,25.0,202.5
1.1065908434980942e6,30.0,202.5
1.0658915911555476e6,35.0,202.5
994710.8803116024,40.0,202.5
939089.2206258769,45.0,202.5
862298.3361758105,50.0,202.5
779825.3042134882,55.0,202.5
661915.8932046805,60.0,202.5
544956.6612256889,65.0,202.5
436481.76052794687,70.0,202.5
406298.8426192862,75.0,202.5
248904.8081595778,80.0,202.5
136461.9991414421,85.0,202.5
67054.32512066366,90.0,202.5
1.686364829961375e6,0.0,207.5
1.686364829961375e6,5.0,207.5
1.2176732692847117e6,10.0,207.5
1.1227370347677842e6,15.0,207.5
1.1619378614362704e6,20.0,207.5
1.2322472533297196e6,25.0,207.5
1.1065908434980942e6,30.0,207.5
1.0658915911555476e6,35.0,207.5
994710.8803116024,40.0,207.5
939089.2206258769,45.0,207.5
862298.3361758105,50.0,207.5
779825.3042134882,55.0,207.5
661915.8932046805,60.0,207.5
544956.6612256889,65.0,207.5
436481.76052794687,70.0,207.5
406298.8426192862,75.0,207.5
248904.8081595778,80.0,207.5
136461.9991414421,85.0,207.5
67054.32512066366,90.0,207.5
1.204546307115268e6,0.0,207.5
1.204546307115268e6,5.0,207.5
1.1371659456956398e6,10.0,207.5
1.3533532905579235e6,15.0,207.5
1.2274606731713985e6,20.0,207.5
1.1635983812779246e6,25.0,207.5
1.1094355500366497e6,30.0,207.5
1.1172304063258837e6,35.0,207.5
938610.0497517289,40.0,207.5
962420.6298339732,45.0,207.5
862298.3361758105,50.0,207.5
806316.1850360271,55.0,207.5
657243.5457232358,60.0,207.5
556803.5451653778,65.0,207.5
523209.40675662685,70.0,207.5
396657.85313340486,75.0,207.5
282540.59304600727,80.0,207.5
170908.7173713207,85.0,207.5
64424.74374338274,90.0,207.5
1.204546307115268e6,0.0,212.5
1.204546307115268e6,5.0,212.5
1.1371659456956398e6,10.0,212.5
1.3533532905579235e6,15.0,212.5
1.2274606731713985e6,20.0,212.5
1.1635983812779246e6,25.0,212.5
1.1094355500366497e6,30.0,212.5
1.1172304063258837e6,35.0,212.5
938610.0497517289,40.0,212.5
962420.6298339732,45.0,212.5
862298.3361758105,50.0,212.5
806316.1850360271,55.0,212.5
657243.5457232358,60.0,212.5
556803.5451653778,65.0,212.5
523209.40675662685,70.0,212.5
396657.85313340486,75.0,212.5
282540.59304600727,80.0,212.5
170908.7173713207,85.0,212.5
64424.74374338274,90.0,212.5
1.0539780187258595e6,0.0,212.5
1.0539780187258595e6,5.0,212.5
1.117039114798372e6,10.0,212.5
1.4019040812505845e6,15.0,212.5
1.279878922559501e6,20.0,212.5
1.118976614444258e6,25.0,212.5
1.1407273219607603e6,30.0,212.5
1.2443550915095727e6,35.0,212.5
999026.3288162079,40.0,212.5
962420.6298339732,45.0,212.5
946033.918407759,50.0,212.5
763268.5036994014,55.0,212.5
697737.2238957573,60.0,212.5
592344.1969844445,65.0,212.5
487665.2894497908,70.0,212.5
338811.91621811665,75.0,212.5
254286.5337414065,80.0,212.5
151035.6107002369,85.0,212.5
60480.37167746135,90.0,212.5
1.0539780187258595e6,0.0,217.5
1.0539780187258595e6,5.0,217.5
1.117039114798372e6,10.0,217.5
1.4019040812505845e6,15.0,217.5
1.279878922559501e6,20.0,217.5
1.118976614444258e6,25.0,217.5
1.1407273219607603e6,30.0,217.5
1.2443550915095727e6,35.0,217.5
999026.3288162079,40.0,217.5
962420.6298339732,45.0,217.5
946033.918407759,50.0,217.5
763268.5036994014,55.0,217.5
697737.2238957573,60.0,217.5
592344.1969844445,65.0,217.5
487665.2894497908,70.0,217.5
338811.91621811665,75.0,217.5
254286.5337414065,80.0,217.5
151035.6107002369,85.0,217.5
60480.37167746135,90.0,217.5
1.4755692262162033e6,0.0,217.5
1.4755692262162033e6,5.0,217.5
1.3887513319114894e6,10.0,217.5
1.3230090463750104e6,15.0,217.5
1.2536697978654497e6,20.0,217.5
1.2047877045090017e6,25.0,217.5
1.066764951958317e6,30.0,217.5
1.09767276245147e6,35.0,217.5
988237.7075546939,40.0,217.5
946866.3570285757,45.0,217.5
853390.2955128372,50.0,217.5
725187.8625170018,55.0,217.5
716426.6138215367,60.0,217.5
576054.7315673722,65.0,217.5
506148.23044934554,70.0,217.5
345698.33727946045,75.0,217.5
217959.88606406274,80.0,217.5
180182.83381782647,85.0,217.5
52591.62754561856,90.0,217.5
1.4755692262162033e6,0.0,222.5
1.4755692262162033e6,5.0,222.5
1.3887513319114894e6,10.0,222.5
1.3230090463750104e6,15.0,222.5
1.2536697978654497e6,20.0,222.5
1.2047877045090017e6,25.0,222.5
1.066764951958317e6,30.0,222.5
1.09767276245147e6,35.0,222.5
988237.7075546939,40.0,222.5
946866.3570285757,45.0,222.5
853390.2955128372,50.0,222.5
725187.8625170018,55.0,222.5
716426.6138215367,60.0,222.5
576054.7315673722,65.0,222.5
506148.23044934554,70.0,222.5
345698.33727946045,75.0,222.5
217959.88606406274,80.0,222.5
180182.83381782647,85.0,222.5
52591.62754561856,90.0,222.5
1.716478487639257e6,0.0,222.5
1.716478487639257e6,5.0,222.5
1.4088781628087575e6,10.0,222.5
1.2562517091726016e6,15.0,222.5
1.2536697978654497e6,20.0,222.5
1.1361388324572067e6,25.0,222.5
1.16632968080776e6,30.0,222.5
1.1441221666532024e6,35.0,222.5
1.0033417773208136e6,40.0,222.5
948810.6411292504,45.0,222.5
801723.6596675924,50.0,222.5
781480.984264897,55.0,222.5
647898.8507603462,60.0,222.5
633808.2907733556,65.0,222.5
487665.2894497908,70.0,222.5
374621.30573710456,75.0,222.5
238141.3569959204,80.0,222.5
194756.44537662127,85.0,222.5
57850.79030018042,90.0,222.5
1.716478487639257e6,0.0,227.5
1.716478487639257e6,5.0,227.5
1.4088781628087575e6,10.0,227.5
1.2562517091726016e6,15.0,227.5
1.2536697978654497e6,20.0,227.5
1.1361388324572067e6,25.0,227.5
1.16632968080776e6,30.0,227.5
1.1441221666532024e6,35.0,227.5
1.0033417773208136e6,40.0,227.5
948810.6411292504,45.0,227.5
801723.6596675924,50.0,227.5
781480.984264897,55.0,227.5
647898.8507603462,60.0,227.5
633808.2907733556,65.0,227.5
487665.2894497908,70.0,227.5
374621.30573710456,75.0,227.5
238141.3569959204,80.0,227.5
194756.44537662127,85.0,227.5
57850.79030018042,90.0,227.5
1.41534191086044e6,0.0,227.5
1.41534191086044e6,5.0,227.5
1.0465952066579341e6,10.0,227.5
1.29873365102868e6,15.0,227.5
1.1619378614362704e6,20.0,227.5
1.1464361632649759e6,25.0,227.5
1.1919320396547595e6,30.0,227.5
1.0341104198596253e6,35.0,227.5
1.0054995015731164e6,40.0,227.5
997417.7436461177,45.0,227.5
883677.6337669464,50.0,227.5
789759.3845219404,55.0,227.5
663473.3423651622,60.0,227.5
570131.2895975278,65.0,227.5
472025.87783478294,70.0,227.5
380130.44258617965,75.0,227.5
277158.86746417853,80.0,227.5
160309.72714674266,85.0,227.5
48647.255479697174,90.0,227.5
1.41534191086044e6,0.0,232.5
1.41534191086044e6,5.0,232.5
1.0465952066579341e6,10.0,232.5
1.29873365102868e6,15.0,232.5
1.1619378614362704e6,20.0,232.5
1.1464361632649759e6,25.0,232.5
1.1919320396547595e6,30.0,232.5
1.0341104198596253e6,35.0,232.5
1.0054995015731164e6,40.0,232.5
997417.7436461177,45.0,232.5
883677.6337669464,50.0,232.5
789759.3845219404,55.0,232.5
663473.3423651622,60.0,232.5
570131.2895975278,65.0,232.5
472025.87783478294,70.0,232.5
380130.44258617965,75.0,232.5
277158.86746417853,80.0,232.5
160309.72714674266,85.0,232.5
48647.255479697174,90.0,232.5
1.3551145955046765e6,0.0,232.5
1.3551145955046765e6,5.0,232.5
1.0164049603120321e6,10.0,232.5
1.359422139394506e6,15.0,232.5
1.4021881711317399e6,20.0,232.5
1.1738957120856938e6,25.0,232.5
1.049696712726984e6,30.0,232.5
1.0927833514828666e6,35.0,232.5
996868.6045639052,40.0,232.5
935200.6524245276,45.0,232.5
892585.6744299196,50.0,232.5
726843.5425684105,55.0,232.5
680605.2831304598,60.0,232.5
573093.0105824501,65.0,232.5
469182.348450236,70.0,232.5
360848.4636144169,75.0,232.5
270431.71048689267,80.0,232.5
173558.4649274652,85.0,232.5
59165.58098882088,90.0,232.5
1.3551145955046765e6,0.0,237.5
1.3551145955046765e6,5.0,237.5
1.0164049603120321e6,10.0,237.5
1.359422139394506e6,15.0,237.5
1.4021881711317399e6,20.0,237.5
1.1738957120856938e6,25.0,237.5
1.049696712726984e6,30.0,237.5
1.0927833514828666e6,35.0,237.5
996868.6045639052,40.0,237.5
935200.6524245276,45.0,237.5
892585.6744299196,50.0,237.5
726843.5425684105,55.0,237.5
680605.2831304598,60.0,237.5
573093.0105824501,65.0,237.5
469182.348450236,70.0,237.5
360848.4636144169,75.0,237.5
270431.71048689267,80.0,237.5
173558.4649274652,85.0,237.5
59165.58098882088,90.0,237.5
1.0238643610479778e6,0.0,237.5
1.0238643610479778e6,5.0,237.5
1.2579269310792477e6,10.0,237.5
1.359422139394506e6,15.0,237.5
1.2143561108243729e6,20.0,237.5
1.2459770277400787e6,25.0,237.5
1.1293484958065383e6,30.0,237.5
1.1465668721375042e6,35.0,237.5
1.0767044018991096e6,40.0,237.5
974086.3344380214,45.0,237.5
796378.8352698085,50.0,237.5
781480.984264897,55.0,237.5
689949.9780933494,60.0,237.5
586420.7550146,65.0,237.5
496195.87760343147,70.0,237.5
334680.0635813103,75.0,237.5
265049.98490506393,80.0,237.5
181507.7075958987,85.0,237.5
63109.95305474228,90.0,237.5
1.0238643610479778e6,0.0,242.5
1.0238643610479778e6,5.0,242.5
1.2579269310792477e6,10.0,242.5
1.359422139394506e6,15.0,242.5
1.2143561108243729e6,20.0,242.5
1.2459770277400787e6,25.0,242.5
1.1293484958065383e6,30.0,242.5
1.1465668721375042e6,35.0,242.5
1.0767044018991096e6,40.0,242.5
974086.3344380214,45.0,242.5
796378.8352698085,50.0,242.5
781480.984264897,55.0,242.5
689949.9780933494,60.0,242.5
586420.7550146,65.0,242.5
496195.87760343147,70.0,242.5
334680.0635813103,75.0,242.5
265049.98490506393,80.0,242.5
181507.7075958987,85.0,242.5
63109.95305474228,90.0,242.5
1.5960238569277301e6,0.0,242.5
1.5960238569277301e6,5.0,242.5
1.3786879164628554e6,10.0,242.5
1.0681173952385406e6,15.0,242.5
1.157569673987262e6,20.0,242.5
1.1086792836364887e6,25.0,242.5
1.1549508546535377e6,30.0,242.5
1.0121080705009098e6,35.0,242.5
1.0918084716652294e6,40.0,242.5
944922.072927901,45.0,242.5
853390.2955128372,50.0,242.5
740088.98297968,55.0,242.5
703967.0205376839,60.0,242.5
648616.8956979667,65.0,242.5
500461.1716802518,70.0,242.5
380130.44258617965,75.0,242.5
266395.4163005211,80.0,242.5
162959.47470288718,85.0,242.5
74943.06925250645,90.0,242.5
1.5960238569277301e6,0.0,247.5
1.5960238569277301e6,5.0,247.5
1.3786879164628554e6,10.0,247.5
1.0681173952385406e6,15.0,247.5
1.157569673987262e6,20.0,247.5
1.1086792836364887e6,25.0,247.5
1.1549508546535377e6,30.0,247.5
1.0121080705009098e6,35.0,247.5
1.0918084716652294e6,40.0,247.5
944922.072927901,45.0,247.5
853390.2955128372,50.0,247.5
740088.98297968,55.0,247.5
703967.0205376839,60.0,247.5
648616.8956979667,65.0,247.5
500461.1716802518,70.0,247.5
380130.44258617965,75.0,247.5
266395.4163005211,80.0,247.5
162959.47470288718,85.0,247.5
74943.06925250645,90.0,247.5
1.204546307115268e6,0.0,247.5
1.204546307115268e6,5.0,247.5
1.147229361144274e6,10.0,247.5
1.1348747324409494e6,15.0,247.5
1.3017198598045434e6,20.0,247.5
1.1979228173038221e6,25.0,247.5
1.1492614415764268e6,30.0,247.5
1.0854492350299612e6,35.0,247.5
994710.8803116024,40.0,247.5
859373.5724982145,45.0,247.5
865861.5524409998,50.0,247.5
849363.8663726528,55.0,247.5
702409.5713772022,60.0,247.5
567169.5686126056,65.0,247.5
473447.6425270564,70.0,247.5
385639.57943525474,75.0,247.5
291958.6128142075,80.0,247.5
155010.23203445366,85.0,247.5
51276.8368569781,90.0,247.5
1.204546307115268e6,0.0,252.5
1.204546307115268e6,5.0,252.5
1.147229361144274e6,10.0,252.5
1.1348747324409494e6,15.0,252.5
1.3017198598045434e6,20.0,252.5
1.1979228173038221e6,25.0,252.5
1.1492614415764268e6,30.0,252.5
1.0854492350299612e6,35.0,252.5
994710.8803116024,40.0,252.5
859373.5724982145,45.0,252.5
865861.5524409998,50.0,252.5
849363.8663726528,55.0,252.5
702409.5713772022,60.0,252.5
567169.5686126056,65.0,252.5
473447.6425270564,70.0,252.5
385639.57943525474,75.0,252.5
291958.6128142075,80.0,252.5
155010.23203445366,85.0,252.5
51276.8368569781,90.0,252.5
1.2346599647931496e6,0.0,252.5
1.2346599647931496e6,5.0,252.5
1.3786879164628554e6,10.0,252.5
1.0741862440751232e6,15.0,252.5
1.157569673987262e6,20.0,252.5
1.187625486496053e6,25.0,252.5
1.0923673108053165e6,30.0,252.5
1.156345694074711e6,35.0,252.5
1.0551271593760815e6,40.0,252.5
872983.5612029374,45.0,252.5
858735.1199106212,50.0,252.5
778169.6241620795,55.0,252.5
710196.8171796103,60.0,252.5
547918.3822106111,65.0,252.5
514678.8186029862,70.0,252.5
340189.2004303854,75.0,252.5
279849.7302550929,80.0,252.5
177533.08626168195,85.0,252.5
55221.20892289949,90.0,252.5
1.2346599647931496e6,0.0,257.5
1.2346599647931496e6,5.0,257.5
1.3786879164628554e6,10.0,257.5
1.0741862440751232e6,15.0,257.5
1.157569673987262e6,20.0,257.5
1.187625486496053e6,25.0,257.5
1.0923673108053165e6,30.0,257.5
1.156345694074711e6,35.0,257.5
1.0551271593760815e6,40.0,257.5
872983.5612029374,45.0,257.5
858735.1199106212,50.0,257.5
778169.6241620795,55.0,257.5
710196.8171796103,60.0,257.5
547918.3822106111,65.0,257.5
514678.8186029862,70.0,257.5
340189.2004303854,75.0,257.5
279849.7302550929,80.0,257.5
177533.08626168195,85.0,257.5
55221.20892289949,90.0,257.5
1.385228253182558e6,0.0,257.5
1.385228253182558e6,5.0,257.5
1.1371659456956398e6,10.0,257.5
1.4201106277603323e6,15.0,257.5
1.1794106112323045e6,20.0,257.5
1.1670308248805145e6,25.0,257.5
1.0809884846510945e6,30.0,257.5
1.1710139269805213e6,35.0,257.5
966660.4650316656,40.0,257.5
898259.2545117084,45.0,257.5
901493.7150928929,50.0,257.5
851019.5464240615,55.0,257.5
685277.6306119045,60.0,257.5
547918.3822106111,65.0,257.5
479134.70129615016,70.0,257.5
396657.85313340486,75.0,257.5
309449.2209551508,80.0,257.5
177533.08626168195,85.0,257.5
52591.62754561856,90.0,257.5
1.385228253182558e6,0.0,262.5
1.385228253182558e6,5.0,262.5
1.1371659456956398e6,10.0,262.5
1.4201106277603323e6,15.0,262.5
1.1794106112323045e6,20.0,262.5
1.1670308248805145e6,25.0,262.5
1.0809884846510945e6,30.0,262.5
1.1710139269805213e6,35.0,262.5
966660.4650316656,40.0,262.5
898259.2545117084,45.0,262.5
901493.7150928929,50.0,262.5
851019.5464240615,55.0,262.5
685277.6306119045,60.0,262.5
547918.3822106111,65.0,262.5
479134.70129615016,70.0,262.5
396657.85313340486,75.0,262.5
309449.2209551508,80.0,262.5
177533.08626168195,85.0,262.5
52591.62754561856,90.0,262.5
1.1744326494373863e6,0.0,262.5
1.1744326494373863e6,5.0,262.5
1.3183074237710517e6,10.0,262.5
1.2865959533555147e6,15.0,262.5
1.2536697978654497e6,20.0,262.5
1.2082201481115913e6,25.0,262.5
1.1265037892679828e6,30.0,262.5
1.0096633650166081e6,35.0,262.5
1.0098149500777221e6,40.0,262.5
960476.3457332986,45.0,262.5
931781.0533470019,50.0,262.5
864264.986835331,55.0,262.5
655686.0965627541,60.0,262.5
544956.6612256889,65.0,262.5
526052.9361411737,70.0,262.5
378753.1583739109,75.0,262.5
239486.78839137757,80.0,262.5
181507.7075958987,85.0,262.5
52591.62754561856,90.0,262.5
1.1744326494373863e6,0.0,267.5
1.1744326494373863e6,5.0,267.5
1.3183074237710517e6,10.0,267.5
1.2865959533555147e6,15.0,267.5
1.2536697978654497e6,20.0,267.5
1.2082201481115913e6,25.0,267.5
1.1265037892679828e6,30.0,267.5
1.0096633650166081e6,35.0,267.5
1.0098149500777221e6,40.0,267.5
960476.3457332986,45.0,267.5
931781.0533470019,50.0,267.5
864264.986835331,55.0,267.5
655686.0965627541,60.0,267.5
544956.6612256889,65.0,267.5
526052.9361411737,70.0,267.5
378753.1583739109,75.0,267.5
239486.78839137757,80.0,267.5
181507.7075958987,85.0,267.5
52591.62754561856,90.0,267.5
1.385228253182558e6,0.0,267.5
1.385228253182558e6,5.0,267.5
1.3384342546683196e6,10.0,267.5
1.2441140114994363e6,15.0,267.5
1.279878922559501e6,20.0,267.5
1.2116525917141812e6,25.0,267.5
1.1492614415764268e6,30.0,267.5
1.09767276245147e6,35.0,267.5
968818.1892839684,40.0,267.5
900203.5386123831,45.0,267.5
874769.5931039731,50.0,267.5
822872.985550114,55.0,267.5
686835.0797723862,60.0,267.5
627884.8488035111,65.0,267.5
430794.7017588531,70.0,267.5
366357.600463492,75.0,267.5
298685.76979149337,80.0,267.5
185482.32893011547,85.0,267.5
61795.16236610181,90.0,267.5
1.385228253182558e6,0.0,272.5
1.385228253182558e6,5.0,272.5
1.3384342546683196e6,10.0,272.5
1.2441140114994363e6,15.0,272.5
1.279878922559501e6,20.0,272.5
1.2116525917141812e6,25.0,272.5
1.1492614415764268e6,30.0,272.5
1.09767276245147e6,35.0,272.5
968818.1892839684,40.0,272.5
900203.5386123831,45.0,272.5
874769.5931039731,50.0,272.5
822872.985550114,55.0,272.5
686835.0797723862,60.0,272.5
627884.8488035111,65.0,272.5
430794.7017588531,70.0,272.5
366357.600463492,75.0,272.5
298685.76979149337,80.0,272.5
185482.32893011547,85.0,272.5
61795.16236610181,90.0,272.5
1.0539780187258595e6,0.0,272.5
1.0539780187258595e6,5.0,272.5
1.076785453003836e6,10.0,272.5
1.359422139394506e6,15.0,272.5
1.240565235518424e6,20.0,272.5
1.1704632684831042e6,25.0,272.5
1.061075538881206e6,30.0,272.5
1.0756704130927545e6,35.0,272.5
999026.3288162079,40.0,272.5
913813.5273171059,45.0,272.5
912183.3638884607,50.0,272.5
741744.6630310887,55.0,272.5
652571.198241791,60.0,272.5
565688.7081201444,65.0,272.5
437903.5252202203,70.0,272.5
400789.7057702111,75.0,272.5
267740.8476959783,80.0,272.5
156335.1058125259,85.0,272.5
55221.20892289949,90.0,272.5
1.0539780187258595e6,0.0,277.5
1.0539780187258595e6,5.0,277.5
1.076785453003836e6,10.0,277.5
1.359422139394506e6,15.0,277.5
1.240565235518424e6,20.0,277.5
1.1704632684831042e6,25.0,277.5
1.061075538881206e6,30.0,277.5
1.0756704130927545e6,35.0,277.5
999026.3288162079,40.0,277.5
913813.5273171059,45.0,277.5
912183.3638884607,50.0,277.5
741744.6630310887,55.0,277.5
652571.198241791,60.0,277.5
565688.7081201444,65.0,277.5
437903.5252202203,70.0,277.5
400789.7057702111,75.0,277.5
267740.8476959783,80.0,277.5
156335.1058125259,85.0,277.5
55221.20892289949,90.0,277.5
1.0840916764037411e6,0.0,277.5
1.0840916764037411e6,5.0,277.5
1.2981805928737835e6,10.0,277.5
1.2623205580091842e6,15.0,277.5
1.1488332990892448e6,20.0,277.5
1.1807605992908734e6,25.0,277.5
1.0696096584968725e6,30.0,277.5
972992.7827520825,35.0,277.5
1.0141303985823278e6,40.0,277.5
933256.3683238529,45.0,277.5
807068.4840653763,50.0,277.5
690418.5814374195,55.0,277.5
749133.0461916502,60.0,277.5
610114.5228939778,65.0,277.5
511835.2892184393,70.0,277.5
398035.13734567363,75.0,277.5
255631.9651368637,80.0,277.5
164284.34848095942,85.0,277.5
52591.62754561856,90.0,277.5
1.0840916764037411e6,0.0,282.5
1.0840916764037411e6,5.0,282.5
1.2981805928737835e6,10.0,282.5
1.2623205580091842e6,15.0,282.5
1.1488332990892448e6,20.0,282.5
1.1807605992908734e6,25.0,282.5
1.0696096584968725e6,30.0,282.5
972992.7827520825,35.0,282.5
1.0141303985823278e6,40.0,282.5
933256.3683238529,45.0,282.5
807068.4840653763,50.0,282.5
690418.5814374195,55.0,282.5
749133.0461916502,60.0,282.5
610114.5228939778,65.0,282.5
511835.2892184393,70.0,282.5
398035.13734567363,75.0,282.5
255631.9651368637,80.0,282.5
164284.34848095942,85.0,282.5
52591.62754561856,90.0,282.5
1.2647736224710315e6,0.0,282.5
1.2647736224710315e6,5.0,282.5
1.2881171774251496e6,10.0,282.5
1.2077009184799406e6,15.0,282.5
1.175042423783296e6,20.0,282.5
1.3386530050100018e6,25.0,282.5
1.2602049965800918e6,30.0,282.5
1.087893940514263e6,35.0,282.5
1.0141303985823278e6,40.0,282.5
964364.9139346479,45.0,282.5
874769.5931039731,50.0,282.5
809627.5451388445,55.0,282.5
677490.3848094966,60.0,282.5
617518.8253562833,65.0,282.5
483399.9953729705,70.0,282.5
389771.432072061,75.0,282.5
309449.2209551508,80.0,282.5
172233.59114939295,85.0,282.5
76257.85994114692,90.0,282.5
1.2647736224710315e6,0.0,287.5
1.2647736224710315e6,5.0,287.5
1.2881171774251496e6,10.0,287.5
1.2077009184799406e6,15.0,287.5
1.175042423783296e6,20.0,287.5
1.3386530050100018e6,25.0,287.5
1.2602049965800918e6,30.0,287.5
1.087893940514263e6,35.0,287.5
1.0141303985823278e6,40.0,287.5
964364.9139346479,45.0,287.5
874769.5931039731,50.0,287.5
809627.5451388445,55.0,287.5
677490.3848094966,60.0,287.5
617518.8253562833,65.0,287.5
483399.9953729705,70.0,287.5
389771.432072061,75.0,287.5
309449.2209551508,80.0,287.5
172233.59114939295,85.0,287.5
76257.85994114692,90.0,287.5
1.2647736224710315e6,0.0,287.5
1.2647736224710315e6,5.0,287.5
1.2378001001819798e6,10.0,287.5
1.2259074649896885e6,15.0,287.5
1.1881469861303216e6,20.0,287.5
1.1533010504701554e6,25.0,287.5
1.177708506961982e6,30.0,287.5
1.0683362966398492e6,35.0,287.5
979606.8105454826,40.0,287.5
989640.607243419,45.0,287.5
823102.9572587282,50.0,287.5
791415.064573349,55.0,287.5
691507.427253831,60.0,287.5
583459.0340296779,65.0,287.5
499039.4069879783,70.0,287.5
391148.71628432977,75.0,287.5
282540.59304600727,80.0,287.5
153685.3582563814,85.0,287.5
77572.65062978739,90.0,287.5
1.2647736224710315e6,0.0,292.5
1.2647736224710315e6,5.0,292.5
1.2378001001819798e6,10.0,292.5
1.2259074649896885e6,15.0,292.5
1.1881469861303216e6,20.0,292.5
1.1533010504701554e6,25.0,292.5
1.177708506961982e6,30.0,292.5
1.0683362966398492e6,35.0,292.5
979606.8105454826,40.0,292.5
989640.607243419,45.0,292.5
823102.9572587282,50.0,292.5
791415.064573349,55.0,292.5
691507.427253831,60.0,292.5
583459.0340296779,65.0,292.5
499039.4069879783,70.0,292.5
391148.71628432977,75.0,292.5
282540.59304600727,80.0,292.5
153685.3582563814,85.0,292.5
77572.65062978739,90.0,292.5
1.1443189917595047e6,0.0,292.5
1.1443189917595047e6,5.0,292.5
956024.4676202283,10.0,292.5
1.1955632208067754e6,15.0,292.5
1.297351672355535e6,20.0,292.5
1.201355260906412e6,25.0,292.5
1.0923673108053165e6,30.0,292.5
1.0561127692183407e6,35.0,292.5
882509.2191918554,40.0,292.5
834097.8791894435,45.0,292.5
828447.7816565122,50.0,292.5
831151.3858071574,55.0,292.5
727328.7579449079,60.0,292.5
570131.2895975278,65.0,292.5
459229.99560432194,70.0,292.5
429712.6742278552,75.0,292.5
278504.2988596357,80.0,292.5
139111.7466975866,85.0,292.5
61795.16236610181,90.0,292.5
1.1443189917595047e6,0.0,297.5
1.1443189917595047e6,5.0,297.5
956024.4676202283,10.0,297.5
1.1955632208067754e6,15.0,297.5
1.297351672355535e6,20.0,297.5
1.201355260906412e6,25.0,297.5
1.0923673108053165e6,30.0,297.5
1.0561127692183407e6,35.0,297.5
882509.2191918554,40.0,297.5
834097.8791894435,45.0,297.5
828447.7816565122,50.0,297.5
831151.3858071574,55.0,297.5
727328.7579449079,60.0,297.5
570131.2895975278,65.0,297.5
459229.99560432194,70.0,297.5
429712.6742278552,75.0,297.5
278504.2988596357,80.0,297.5
139111.7466975866,85.0,297.5
61795.16236610181,90.0,297.5
1.3250009378267948e6,0.0,297.5
1.3250009378267948e6,5.0,297.5
1.2780537619765156e6,10.0,297.5
1.250182860336019e6,15.0,297.5
1.3279289844985947e6,20.0,297.5
1.1430037196623862e6,25.0,297.5
1.095212017343872e6,30.0,297.5
1.0438892417968322e6,35.0,297.5
1.0421808138622645e6,40.0,297.5
964364.9139346479,45.0,297.5
880114.417501757,50.0,297.5
774858.2640592622,55.0,297.5
686835.0797723862,60.0,297.5
546437.52171815,65.0,297.5
456386.46621977503,70.0,297.5
360848.4636144169,75.0,297.5
269086.2790914355,80.0,297.5
180182.83381782647,85.0,297.5
53906.41823425903,90.0,297.5
1.3250009378267948e6,0.0,302.5
1.3250009378267948e6,5.0,302.5
1.2780537619765156e6,10.0,302.5
1.250182860336019e6,15.0,302.5
1.3279289844985947e6,20.0,302.5
1.1430037196623862e6,25.0,302.5
1.095212017343872e6,30.0,302.5
1.0438892417968322e6,35.0,302.5
1.0421808138622645e6,40.0,302.5
964364.9139346479,45.0,302.5
880114.417501757,50.0,302.5
774858.2640592622,55.0,302.5
686835.0797723862,60.0,302.5
546437.52171815,65.0,302.5
456386.46621977503,70.0,302.5
360848.4636144169,75.0,302.5
269086.2790914355,80.0,302.5
180182.83381782647,85.0,302.5
53906.41823425903,90.0,302.5
1.204546307115268e6,0.0,302.5
1.204546307115268e6,5.0,302.5
1.167356192041542e6,10.0,302.5
1.4504548719432454e6,15.0,302.5
1.1968833610283385e6,20.0,302.5
1.1224090580468478e6,25.0,302.5
1.0923673108053165e6,30.0,302.5
1.0561127692183407e6,35.0,302.5
994710.8803116024,40.0,302.5
1.0615791189683827e6,45.0,302.5
799942.0515349978,50.0,302.5
746711.7031853147,55.0,302.5
752247.9445126135,60.0,302.5
602710.2204316723,65.0,302.5
452121.1721429547,70.0,302.5
353962.0425530731,75.0,302.5
256977.39653232088,80.0,302.5
143086.36803180337,85.0,302.5
63109.95305474228,90.0,302.5
1.204546307115268e6,0.0,307.5
1.204546307115268e6,5.0,307.5
1.167356192041542e6,10.0,307.5
1.4504548719432454e6,15.0,307.5
1.1968833610283385e6,20.0,307.5
1.1224090580468478e6,25.0,307.5
1.0923673108053165e6,30.0,307.5
1.0561127692183407e6,35.0,307.5
994710.8803116024,40.0,307.5
1.0615791189683827e6,45.0,307.5
799942.0515349978,50.0,307.5
746711.7031853147,55.0,307.5
752247.9445126135,60.0,307.5
602710.2204316723,65.0,307.5
452121.1721429547,70.0,307.5
353962.0425530731,75.0,307.5
256977.39653232088,80.0,307.5
143086.36803180337,85.0,307.5
63109.95305474228,90.0,307.5
1.2346599647931496e6,0.0,307.5
1.2346599647931496e6,5.0,307.5
1.4189415782573915e6,10.0,307.5
1.644658034713889e6,15.0,307.5
1.3672426715396715e6,20.0,307.5
1.3008961253815147e6,25.0,307.5
1.1435720284993157e6,30.0,307.5
1.0145527759852116e6,35.0,307.5
1.0335499168530531e6,40.0,307.5
929367.8001225035,45.0,307.5
849827.079247648,50.0,307.5
796382.1047275751,55.0,307.5
755362.8428335766,60.0,307.5
620480.5463412056,65.0,307.5
433638.23114339996,70.0,307.5
431089.958440124,75.0,307.5
318867.240723351,80.0,307.5
140436.62047565886,85.0,307.5
59165.58098882088,90.0,307.5
1.2346599647931496e6,0.0,312.5
1.2346599647931496e6,5.0,312.5
1.4189415782573915e6,10.0,312.5
1.644658034713889e6,15.0,312.5
1.3672426715396715e6,20.0,312.5
1.3008961253815147e6,25.0,312.5
1.1435720284993157e6,30.0,312.5
1.0145527759852116e6,35.0,312.5
1.0335499168530531e6,40.0,312.5
929367.8001225035,45.0,312.5
849827.079247648,50.0,312.5
796382.1047275751,55.0,312.5
755362.8428335766,60.0,312.5
620480.5463412056,65.0,312.5
433638.23114339996,70.0,312.5
431089.958440124,75.0,312.5
318867.240723351,80.0,312.5
140436.62047565886,85.0,312.5
59165.58098882088,90.0,312.5
1.3551145955046765e6,0.0,312.5
1.3551145955046765e6,5.0,312.5
1.5397025636409991e6,10.0,312.5
1.8631365928308633e6,15.0,312.5
1.4021881711317399e6,20.0,312.5
1.3043285689841043e6,25.0,312.5
1.1862426265776486e6,30.0,312.5
1.1710139269805213e6,35.0,312.5
1.0206035713392362e6,40.0,312.5
995473.4595454431,45.0,312.5
910401.7557558661,50.0,312.5
748367.3832367234,55.0,312.5
685277.6306119045,60.0,312.5
586420.7550146,65.0,312.5
551644.7006020957,70.0,312.5
403544.27419474866,75.0,312.5
263704.55350960675,80.0,312.5
144411.24180987562,85.0,312.5
46017.67410241624,90.0,312.5
1.3551145955046765e6,0.0,317.5
1.3551145955046765e6,5.0,317.5
1.5397025636409991e6,10.0,317.5
1.8631365928308633e6,15.0,317.5
1.4021881711317399e6,20.0,317.5
1.3043285689841043e6,25.0,317.5
1.1862426265776486e6,30.0,317.5
1.1710139269805213e6,35.0,317.5
1.0206035713392362e6,40.0,317.5
995473.4595454431,45.0,317.5
910401.7557558661,50.0,317.5
748367.3832367234,55.0,317.5
685277.6306119045,60.0,317.5
586420.7550146,65.0,317.5
551644.7006020957,70.0,317.5
403544.27419474866,75.0,317.5
263704.55350960675,80.0,317.5
144411.24180987562,85.0,317.5
46017.67410241624,90.0,317.5
1.2346599647931496e6,0.0,317.5
1.2346599647931496e6,5.0,317.5
1.680590379921875e6,10.0,317.5
1.8631365928308633e6,15.0,317.5
2.2714574734844384e6,20.0,317.5
1.5343022903576174e6,25.0,317.5
1.2431367573487586e6,30.0,317.5
1.2125739202136504e6,35.0,317.5
977449.0862931798,40.0,317.5
925479.2319211541,45.0,317.5
844482.254849864,50.0,317.5
746711.7031853147,55.0,317.5
688392.5289328678,60.0,317.5
577535.5920598333,65.0,317.5
490508.8188343377,70.0,317.5
363603.03203895444,75.0,317.5
279849.7302550929,80.0,317.5
132487.37780722533,85.0,317.5
65739.53443202321,90.0,317.5
1.2346599647931496e6,0.0,322.5
1.2346599647931496e6,5.0,322.5
1.680590379921875e6,10.0,322.5
1.8631365928308633e6,15.0,322.5
2.2714574734844384e6,20.0,322.5
1.5343022903576174e6,25.0,322.5
1.2431367573487586e6,30.0,322.5
1.2125739202136504e6,35.0,322.5
977449.0862931798,40.0,322.5
925479.2319211541,45.0,322.5
844482.254849864,50.0,322.5
746711.7031853147,55.0,322.5
688392.5289328678,60.0,322.5
577535.5920598333,65.0,322.5
490508.8188343377,70.0,322.5
363603.03203895444,75.0,322.5
279849.7302550929,80.0,322.5
132487.37780722533,85.0,322.5
65739.53443202321,90.0,322.5
1.7767058029950203e6,0.0,322.5
1.7767058029950203e6,5.0,322.5
1.600083056332803e6,10.0,322.5
2.8098770113377515e6,15.0,322.5
2.834953654406539e6,20.0,322.5
2.117817702797875e6,25.0,322.5
1.2715838227343138e6,30.0,322.5
1.053668063734039e6,35.0,322.5
951556.3952655458,40.0,322.5
839930.7314914676,45.0,322.5
872987.9849713785,50.0,322.5
758301.4635451754,55.0,322.5
660358.444044199,60.0,322.5
587901.6155070611,65.0,322.5
493352.34821888455,70.0,322.5
396657.85313340486,75.0,322.5
265049.98490506393,80.0,322.5
156335.1058125259,85.0,322.5
60480.37167746135,90.0,322.5
1.7767058029950203e6,0.0,327.5
1.7767058029950203e6,5.0,327.5
1.600083056332803e6,10.0,327.5
2.8098770113377515e6,15.0,327.5
2.834953654406539e6,20.0,327.5
2.117817702797875e6,25.0,327.5
1.2715838227343138e6,30.0,327.5
1.053668063734039e6,35.0,327.5
951556.3952655458,40.0,327.5
839930.7314914676,45.0,327.5
872987.9849713785,50.0,327.5
758301.4635451754,55.0,327.5
660358.444044199,60.0,327.5
587901.6155070611,65.0,327.5
493352.34821888455,70.0,327.5
396657.85313340486,75.0,327.5
265049.98490506393,80.0,327.5
156335.1058125259,85.0,327.5
60480.37167746135,90.0,327.5
1.1744326494373863e6,0.0,327.5
1.1744326494373863e6,5.0,327.5
1.9623660124836264e6,10.0,327.5
3.204352185715622e6,15.0,327.5
4.058046140128929e6,20.0,327.5
3.1853076632032865e6,25.0,327.5
1.632861553130864e6,30.0,327.5
1.1074515843886768e6,35.0,327.5
983922.2590500882,40.0,327.5
906036.3909144072,45.0,327.5
844482.254849864,50.0,327.5
804660.5049846184,55.0,327.5
658800.9948837174,60.0,327.5
596786.7784618278,65.0,327.5
464917.0543734157,70.0,327.5
384262.29522298597,75.0,327.5
279849.7302550929,80.0,327.5
148385.86314409238,85.0,327.5
57850.79030018042,90.0,327.5
1.1744326494373863e6,0.0,332.5
1.1744326494373863e6,5.0,332.5
1.9623660124836264e6,10.0,332.5
3.204352185715622e6,15.0,332.5
4.058046140128929e6,20.0,332.5
3.1853076632032865e6,25.0,332.5
1.632861553130864e6,30.0,332.5
1.1074515843886768e6,35.0,332.5
983922.2590500882,40.0,332.5
906036.3909144072,45.0,332.5
844482.254849864,50.0,332.5
804660.5049846184,55.0,332.5
658800.9948837174,60.0,332.5
596786.7784618278,65.0,332.5
464917.0543734157,70.0,332.5
384262.29522298597,75.0,332.5
279849.7302550929,80.0,332.5
148385.86314409238,85.0,332.5
57850.79030018042,90.0,332.5
1.114205334081623e6,0.0,332.5
1.114205334081623e6,5.0,332.5
2.1435074905590382e6,10.0,332.5
4.527361232090632e6,15.0,332.5
6.325135426164359e6,20.0,332.5
4.994205441768084e6,25.0,332.5
2.207492273919077e6,30.0,332.5
1.2467997969938745e6,35.0,332.5
975291.3620408769,40.0,332.5
886593.5499076602,45.0,332.5
815976.5247283496,50.0,332.5
809627.5451388445,55.0,332.5
672818.0373280518,60.0,332.5
616037.9648638222,65.0,332.5
454964.70152750163,70.0,332.5
381507.7267984484,75.0,332.5
265049.98490506393,80.0,332.5
165609.22225903167,85.0,332.5
47332.46479105671,90.0,332.5
1.114205334081623e6,0.0,337.5
1.114205334081623e6,5.0,337.5
2.1435074905590382e6,10.0,337.5
4.527361232090632e6,15.0,337.5
6.325135426164359e6,20.0,337.5
4.994205441768084e6,25.0,337.5
2.207492273919077e6,30.0,337.5
1.2467997969938745e6,35.0,337.5
975291.3620408769,40.0,337.5
886593.5499076602,45.0,337.5
815976.5247283496,50.0,337.5
809627.5451388445,55.0,337.5
672818.0373280518,60.0,337.5
616037.9648638222,65.0,337.5
454964.70152750163,70.0,337.5
381507.7267984484,75.0,337.5
265049.98490506393,80.0,337.5
165609.22225903167,85.0,337.5
47332.46479105671,90.0,337.5
1.6261375146056118e6,0.0,337.5
1.6261375146056118e6,5.0,337.5
2.1334440751104043e6,10.0,337.5
5.091764173892816e6,15.0,337.5
9.330448391082231e6,20.0,337.5
7.273347993887677e6,25.0,337.5
3.376666661265393e6,30.0,337.5
1.2688021463525898e6,35.0,337.5
1.0400230896099616e6,40.0,337.5
923534.9478204794,45.0,337.5
849827.079247648,50.0,337.5
829495.7057557487,55.0,337.5
683720.181451423,60.0,337.5
584939.8945221389,65.0,337.5
494774.112911158,70.0,337.5
373244.0215248358,75.0,337.5
277158.86746417853,80.0,337.5
169583.84359324843,85.0,337.5
67054.32512066366,90.0,337.5
1.6261375146056118e6,0.0,342.5
1.6261375146056118e6,5.0,342.5
2.1334440751104043e6,10.0,342.5
5.091764173892816e6,15.0,342.5
9.330448391082231e6,20.0,342.5
7.273347993887677e6,25.0,342.5
3.376666661265393e6,30.0,342.5
1.2688021463525898e6,35.0,342.5
1.0400230896099616e6,40.0,342.5
923534.9478204794,45.0,342.5
849827.079247648,50.0,342.5
829495.7057557487,55.0,342.5
683720.181451423,60.0,342.5
584939.8945221389,65.0,342.5
494774.112911158,70.0,342.5
373244.0215248358,75.0,342.5
277158.86746417853,80.0,342.5
169583.84359324843,85.0,342.5
67054.32512066366,90.0,342.5
1.385228253182558e6,0.0,342.5
1.385228253182558e6,5.0,342.5
2.4756002003639597e6,10.0,342.5
6.7728353016262e6,15.0,342.5
1.2685216351920785e7,20.0,342.5
1.0959792423069067e7,25.0,342.5
4.517393983226153e6,30.0,342.5
1.5059385783298563e6,35.0,342.5
1.035707641105356e6,40.0,342.5
954643.4934312745,45.0,342.5
853390.2955128372,50.0,342.5
774858.2640592622,55.0,342.5
649456.2999208277,60.0,342.5
568650.4291050667,65.0,342.5
538848.8183716347,70.0,342.5
367734.88467576075,75.0,342.5
239486.78839137757,80.0,342.5
182832.58137397098,85.0,342.5
57850.79030018042,90.0,342.5
1.385228253182558e6,0.0,347.5
1.385228253182558e6,5.0,347.5
2.4756002003639597e6,10.0,347.5
6.7728353016262e6,15.0,347.5
1.2685216351920785e7,20.0,347.5
1.0959792423069067e7,25.0,347.5
4.517393983226153e6,30.0,347.5
1.5059385783298563e6,35.0,347.5
1.035707641105356e6,40.0,347.5
954643.4934312745,45.0,347.5
853390.2955128372,50.0,347.5
774858.2640592622,55.0,347.5
649456.2999208277,60.0,347.5
568650.4291050667,65.0,347.5
538848.8183716347,70.0,347.5
367734.88467576075,75.0,347.5
239486.78839137757,80.0,347.5
182832.58137397098,85.0,347.5
57850.79030018042,90.0,347.5
1.6261375146056118e6,0.0,347.5
1.6261375146056118e6,5.0,347.5
2.3749660458776196e6,10.0,347.5
8.077637801491463e6,15.0,347.5
1.5472119944388231e7,20.0,347.5
1.4436857792492481e7,25.0,347.5
6.00233079635213e6,30.0,347.5
1.8628655790379066e6,35.0,347.5
988237.7075546939,40.0,347.5
855485.0042968651,45.0,347.5
832010.9979217015,50.0,347.5
745056.023133906,55.0,347.5
599617.9267854166,60.0,347.5
592344.1969844445,65.0,347.5
504726.4657570721,70.0,347.5
378753.1583739109,75.0,347.5
283886.0244414644,80.0,347.5
174883.33870553746,85.0,347.5
57850.79030018042,90.0,347.5
1.6261375146056118e6,0.0,352.5
1.6261375146056118e6,5.0,352.5
2.3749660458776196e6,10.0,352.5
8.077637801491463e6,15.0,352.5
1.5472119944388231e7,20.0,352.5
1.4436857792492481e7,25.0,352.5
6.00233079635213e6,30.0,352.5
1.8628655790379066e6,35.0,352.5
988237.7075546939,40.0,352.5
855485.0042968651,45.0,352.5
832010.9979217015,50.0,352.5
745056.023133906,55.0,352.5
599617.9267854166,60.0,352.5
592344.1969844445,65.0,352.5
504726.4657570721,70.0,352.5
378753.1583739109,75.0,352.5
283886.0244414644,80.0,352.5
174883.33870553746,85.0,352.5
57850.79030018042,90.0,352.5
1.3551145955046765e6,0.0,352.5
1.3551145955046765e6,5.0,352.5
2.596361185747567e6,10.0,352.5
8.702729231659472e6,15.0,352.5
1.8477432909306105e7,20.0,352.5
1.7014622938037384e7,25.0,352.5
7.450286424476886e6,30.0,352.5
2.0657761342349488e6,35.0,352.5
1.0529694351237786e6,40.0,352.5
944922.072927901,45.0,352.5
812413.3084631603,50.0,352.5
783136.6643163057,55.0,352.5
683720.181451423,60.0,352.5
564207.8476276833,65.0,352.5
497617.64229570486,70.0,352.5
385639.57943525474,75.0,352.5
256977.39653232088,80.0,352.5
164284.34848095942,85.0,352.5
70998.69718658506,90.0,352.5
1.3551145955046765e6,0.0,357.5
1.3551145955046765e6,5.0,357.5
2.596361185747567e6,10.0,357.5
8.702729231659472e6,15.0,357.5
1.8477432909306105e7,20.0,357.5
1.7014622938037384e7,25.0,357.5
7.450286424476886e6,30.0,357.5
2.0657761342349488e6,35.0,357.5
1.0529694351237786e6,40.0,357.5
944922.072927901,45.0,357.5
812413.3084631603,50.0,357.5
783136.6643163057,55.0,357.5
683720.181451423,60.0,357.5
564207.8476276833,65.0,357.5
497617.64229570486,70.0,357.5
385639.57943525474,75.0,357.5
256977.39653232088,80.0,357.5
164284.34848095942,85.0,357.5
70998.69718658506,90.0,357.5


==> sections/results/application/molecular_flux/tikzpictures/85_deg/Molecular_Flux_Conditional_VAE-Model.csv <==
z,polar_vertices,azi_vertices
361363.8921345804,0.0,-2.5
361363.8921345804,5.0,-2.5
301902.46345901943,10.0,-2.5
479439.0580900267,15.0,-2.5
511077.93153399864,20.0,-2.5
652164.2844920522,25.0,-2.5
1.0240943538799842e6,30.0,-2.5
1.2272421531194607e6,35.0,-2.5
1.7952265779159504e6,40.0,-2.5
2.342862341313006e6,45.0,-2.5
3.1623544353555036e6,50.0,-2.5
4.30145677355975e6,55.0,-2.5
5.636408511782915e6,60.0,-2.5
7.521290441209984e6,65.0,-2.5
9.36232049862062e6,70.0,-2.5
1.1032046540272823e7,75.0,-2.5
1.2848869826616043e7,80.0,-2.5
1.1575422199017279e7,85.0,-2.5
4.0272038793057413e6,90.0,-2.5
361363.8921345804,0.0,2.5
361363.8921345804,5.0,2.5
301902.46345901943,10.0,2.5
479439.0580900267,15.0,2.5
511077.93153399864,20.0,2.5
652164.2844920522,25.0,2.5
1.0240943538799842e6,30.0,2.5
1.2272421531194607e6,35.0,2.5
1.7952265779159504e6,40.0,2.5
2.342862341313006e6,45.0,2.5
3.1623544353555036e6,50.0,2.5
4.30145677355975e6,55.0,2.5
5.636408511782915e6,60.0,2.5
7.521290441209984e6,65.0,2.5
9.36232049862062e6,70.0,2.5
1.1032046540272823e7,75.0,2.5
1.2848869826616043e7,80.0,2.5
1.1575422199017279e7,85.0,2.5
4.0272038793057413e6,90.0,2.5
301136.576778817,0.0,2.5
301136.576778817,5.0,2.5
301902.46345901943,10.0,2.5
345924.38368520915,15.0,2.5
541655.2436770584,20.0,2.5
713948.2693386676,25.0,2.5
972889.6361859851,30.0,2.5
1.3421433108816415e6,35.0,2.5
1.7240216775899571e6,40.0,2.5
2.3875808756285235e6,45.0,2.5
3.144538354029557e6,50.0,2.5
4.120987647956204e6,55.0,2.5
5.483778494055718e6,60.0,2.5
7.07703229347165e6,65.0,2.5
8.773709916019414e6,70.0,2.5
1.0773117108366294e7,75.0,2.5
1.1810196789323103e7,80.0,2.5
1.081759439795995e7,85.0,2.5
3.640655416845445e6,90.0,2.5
301136.576778817,0.0,7.5
301136.576778817,5.0,7.5
301902.46345901943,10.0,7.5
345924.38368520915,15.0,7.5
541655.2436770584,20.0,7.5
713948.2693386676,25.0,7.5
972889.6361859851,30.0,7.5
1.3421433108816415e6,35.0,7.5
1.7240216775899571e6,40.0,7.5
2.3875808756285235e6,45.0,7.5
3.144538354029557e6,50.0,7.5
4.120987647956204e6,55.0,7.5
5.483778494055718e6,60.0,7.5
7.07703229347165e6,65.0,7.5
8.773709916019414e6,70.0,7.5
1.0773117108366294e7,75.0,7.5
1.1810196789323103e7,80.0,7.5
1.081759439795995e7,85.0,7.5
3.640655416845445e6,90.0,7.5
271022.9191009353,0.0,7.5
271022.9191009353,5.0,7.5
352219.5407021894,10.0,7.5
455163.66274369624,15.0,7.5
611546.2428611949,20.0,7.5
737975.3745567959,25.0,7.5
884703.7334907642,30.0,7.5
1.3128068450700208e6,35.0,7.5
1.689498089553112e6,40.0,7.5
2.290366670594789e6,45.0,7.5
2.985975230228633e6,50.0,7.5
4.0680058863111264e6,55.0,7.5
5.1473694753916925e6,60.0,7.5
6.412125932356612e6,65.0,7.5
7.674685808892042e6,70.0,7.5
8.851805632251365e6,75.0,7.5
9.25656800074538e6,80.0,7.5
8.179770705818092e6,85.0,7.5
2.7018948651561537e6,90.0,7.5
271022.9191009353,0.0,12.5
271022.9191009353,5.0,12.5
352219.5407021894,10.0,12.5
455163.66274369624,15.0,12.5
611546.2428611949,20.0,12.5
737975.3745567959,25.0,12.5
884703.7334907642,30.0,12.5
1.3128068450700208e6,35.0,12.5
1.689498089553112e6,40.0,12.5
2.290366670594789e6,45.0,12.5
2.985975230228633e6,50.0,12.5
4.0680058863111264e6,55.0,12.5
5.1473694753916925e6,60.0,12.5
6.412125932356612e6,65.0,12.5
7.674685808892042e6,70.0,12.5
8.851805632251365e6,75.0,12.5
9.25656800074538e6,80.0,12.5
8.179770705818092e6,85.0,12.5
2.7018948651561537e6,90.0,12.5
271022.9191009353,0.0,12.5
271022.9191009353,5.0,12.5
452853.69518852915,10.0,12.5
467301.3604168615,15.0,12.5
563496.180922101,20.0,12.5
655596.7280946419,25.0,12.5
952976.6904160965,30.0,12.5
1.2956939066799087e6,35.0,12.5
1.613977740722513e6,40.0,12.5
2.274812397789391e6,45.0,12.5
2.716952402206841e6,50.0,12.5
3.4222906662617414e6,55.0,12.5
4.325036318657407e6,60.0,12.5
5.298518842025856e6,65.0,12.5
6.213111705234944e6,70.0,12.5
6.613718787314618e6,75.0,12.5
6.576468660994682e6,80.0,12.5
5.48497744121913e6,85.0,12.5
2.0129445443085504e6,90.0,12.5
271022.9191009353,0.0,17.5
271022.9191009353,5.0,17.5
452853.69518852915,10.0,17.5
467301.3604168615,15.0,17.5
563496.180922101,20.0,17.5
655596.7280946419,25.0,17.5
952976.6904160965,30.0,17.5
1.2956939066799087e6,35.0,17.5
1.613977740722513e6,40.0,17.5
2.274812397789391e6,45.0,17.5
2.716952402206841e6,50.0,17.5
3.4222906662617414e6,55.0,17.5
4.325036318657407e6,60.0,17.5
5.298518842025856e6,65.0,17.5
6.213111705234944e6,70.0,17.5
6.613718787314618e6,75.0,17.5
6.576468660994682e6,80.0,17.5
5.48497744121913e6,85.0,17.5
2.0129445443085504e6,90.0,17.5
271022.9191009353,0.0,17.5
271022.9191009353,5.0,17.5
301902.46345901943,10.0,17.5
467301.3604168615,15.0,17.5
502341.55663598154,20.0,17.5
717380.7129412574,25.0,17.5
907461.3857992083,30.0,17.5
1.1759033379491249e6,35.0,17.5
1.603189119460999e6,40.0,17.5
1.9909469190908861e6,45.0,17.5
2.5102858588258615e6,50.0,17.5
2.92227529073632e6,55.0,17.5
3.633528891403576e6,60.0,17.5
4.1612179838157226e6,65.0,17.5
4.792768777653775e6,70.0,17.5
4.79157177448304e6,75.0,17.5
4.364579446863083e6,80.0,17.5
3.382402755418463e6,85.0,17.5
1.3200498513950258e6,90.0,17.5
271022.9191009353,0.0,22.5
271022.9191009353,5.0,22.5
301902.46345901943,10.0,22.5
467301.3604168615,15.0,22.5
502341.55663598154,20.0,22.5
717380.7129412574,25.0,22.5
907461.3857992083,30.0,22.5
1.1759033379491249e6,35.0,22.5
1.603189119460999e6,40.0,22.5
1.9909469190908861e6,45.0,22.5
2.5102858588258615e6,50.0,22.5
2.92227529073632e6,55.0,22.5
3.633528891403576e6,60.0,22.5
4.1612179838157226e6,65.0,22.5
4.792768777653775e6,70.0,22.5
4.79157177448304e6,75.0,22.5
4.364579446863083e6,80.0,22.5
3.382402755418463e6,85.0,22.5
1.3200498513950258e6,90.0,22.5
331250.2344566987,0.0,22.5
331250.2344566987,5.0,22.5
261648.80166448353,10.0,22.5
400544.0232144527,15.0,22.5
410609.6202068023,20.0,22.5
703650.9385308984,25.0,22.5
833499.015796765,30.0,22.5
1.139232755684599e6,35.0,22.5
1.4629370430613153e6,40.0,22.5
1.7595771111105976e6,45.0,22.5
2.209194084417366e6,50.0,22.5
2.5629927195806364e6,55.0,22.5
3.105553626000313e6,60.0,22.5
3.4281920400474723e6,65.0,22.5
3.4548882022244656e6,70.0,22.5
3.320632235779997e6,75.0,22.5
2.7056625362643837e6,80.0,22.5
2.0548792297900652e6,85.0,22.5
782300.4597410761,90.0,22.5
331250.2344566987,0.0,27.5
331250.2344566987,5.0,27.5
261648.80166448353,10.0,27.5
400544.0232144527,15.0,27.5
410609.6202068023,20.0,27.5
703650.9385308984,25.0,27.5
833499.015796765,30.0,27.5
1.139232755684599e6,35.0,27.5
1.4629370430613153e6,40.0,27.5
1.7595771111105976e6,45.0,27.5
2.209194084417366e6,50.0,27.5
2.5629927195806364e6,55.0,27.5
3.105553626000313e6,60.0,27.5
3.4281920400474723e6,65.0,27.5
3.4548882022244656e6,70.0,27.5
3.320632235779997e6,75.0,27.5
2.7056625362643837e6,80.0,27.5
2.0548792297900652e6,85.0,27.5
782300.4597410761,90.0,27.5
391477.5498124621,0.0,27.5
391477.5498124621,5.0,27.5
352219.5407021894,10.0,27.5
370199.7790315396,15.0,27.5
467396.0570439133,20.0,27.5
655596.7280946419,25.0,27.5
694108.3954075449,30.0,27.5
1.0341104198596253e6,35.0,27.5
1.4370443520336815e6,40.0,27.5
1.5593158487411041e6,45.0,27.5
1.8047690383183802e6,50.0,27.5
2.1093363854946583e6,55.0,27.5
2.437407936153706e6,60.0,27.5
2.6329699555958556e6,65.0,27.5
2.441169976633501e6,70.0,27.5
2.162336213261964e6,75.0,27.5
1.684480107112386e6,80.0,27.5
1.0797721291288866e6,85.0,27.5
370770.97419661086,90.0,27.5
391477.5498124621,0.0,32.5
391477.5498124621,5.0,32.5
352219.5407021894,10.0,32.5
370199.7790315396,15.0,32.5
467396.0570439133,20.0,32.5
655596.7280946419,25.0,32.5
694108.3954075449,30.0,32.5
1.0341104198596253e6,35.0,32.5
1.4370443520336815e6,40.0,32.5
1.5593158487411041e6,45.0,32.5
1.8047690383183802e6,50.0,32.5
2.1093363854946583e6,55.0,32.5
2.437407936153706e6,60.0,32.5
2.6329699555958556e6,65.0,32.5
2.441169976633501e6,70.0,32.5
2.162336213261964e6,75.0,32.5
1.684480107112386e6,80.0,32.5
1.0797721291288866e6,85.0,32.5
370770.97419661086,90.0,32.5
331250.2344566987,0.0,32.5
331250.2344566987,5.0,32.5
322029.2943562874,10.0,32.5
412681.7208876179,15.0,32.5
458659.6821458962,20.0,32.5
542326.0892091802,25.0,32.5
702642.5150232115,30.0,32.5
902096.3237073327,35.0,32.5
1.0810198504037154e6,40.0,32.5
1.3921074160830805e6,45.0,32.5
1.5642519404181025e6,50.0,32.5
1.670581171871358e6,55.0,32.5
1.9623859422068177e6,60.0,32.5
1.9532549895562057e6,65.0,32.5
1.7203352776508655e6,70.0,32.5
1.4020753280896046e6,75.0,32.5
1.0332913117111122e6,80.0,32.5
645213.5299211874,85.0,32.5
152515.71988229384,90.0,32.5
331250.2344566987,0.0,37.5
331250.2344566987,5.0,37.5
322029.2943562874,10.0,37.5
412681.7208876179,15.0,37.5
458659.6821458962,20.0,37.5
542326.0892091802,25.0,37.5
702642.5150232115,30.0,37.5
902096.3237073327,35.0,37.5
1.0810198504037154e6,40.0,37.5
1.3921074160830805e6,45.0,37.5
1.5642519404181025e6,50.0,37.5
1.670581171871358e6,55.0,37.5
1.9623859422068177e6,60.0,37.5
1.9532549895562057e6,65.0,37.5
1.7203352776508655e6,70.0,37.5
1.4020753280896046e6,75.0,37.5
1.0332913117111122e6,80.0,37.5
645213.5299211874,85.0,37.5
152515.71988229384,90.0,37.5
271022.9191009353,0.0,37.5
271022.9191009353,5.0,37.5
311965.87890765344,10.0,37.5
388406.3255412875,15.0,37.5
384400.4955127511,20.0,37.5
501136.76597810327,25.0,37.5
691263.6888689894,30.0,37.5
804308.1043352641,35.0,37.5
992553.1560592995,40.0,37.5
1.1043533691832258e6,45.0,37.5
1.302355544926689e6,50.0,37.5
1.4106394038001953e6,55.0,37.5
1.4624447616922236e6,60.0,37.5
1.2824251864713223e6,65.0,37.5
1.2184523412783402e6,70.0,37.5
874575.474790667,75.0,37.5
640425.3442376164,80.0,37.5
344467.1822987859,85.0,37.5
80202.2320070683,90.0,37.5
271022.9191009353,0.0,42.5
271022.9191009353,5.0,42.5
311965.87890765344,10.0,42.5
388406.3255412875,15.0,42.5
384400.4955127511,20.0,42.5
501136.76597810327,25.0,42.5
691263.6888689894,30.0,42.5
804308.1043352641,35.0,42.5
992553.1560592995,40.0,42.5
1.1043533691832258e6,45.0,42.5
1.302355544926689e6,50.0,42.5
1.4106394038001953e6,55.0,42.5
1.4624447616922236e6,60.0,42.5
1.2824251864713223e6,65.0,42.5
1.2184523412783402e6,70.0,42.5
874575.474790667,75.0,42.5
640425.3442376164,80.0,42.5
344467.1822987859,85.0,42.5
80202.2320070683,90.0,42.5
240909.2614230536,0.0,42.5
240909.2614230536,5.0,42.5
352219.5407021894,10.0,42.5
351993.23252179177,15.0,42.5
366927.745716717,20.0,42.5
470244.77355479554,25.0,42.5
648593.0907906567,30.0,42.5
694296.357541687,35.0,42.5
740099.418539869,40.0,42.5
970197.7662366721,45.0,42.5
1.0832177446175471e6,50.0,42.5
1.0149318715135208e6,55.0,42.5
1.0497207341645993e6,60.0,42.5
968482.7620695668,65.0,42.5
784814.1101349402,70.0,42.5
592232.2112755697,75.0,42.5
361921.0453779807,80.0,42.5
174883.33870553746,85.0,42.5
28925.39515009021,90.0,42.5
240909.2614230536,0.0,47.5
240909.2614230536,5.0,47.5
352219.5407021894,10.0,47.5
351993.23252179177,15.0,47.5
366927.745716717,20.0,47.5
470244.77355479554,25.0,47.5
648593.0907906567,30.0,47.5
694296.357541687,35.0,47.5
740099.418539869,40.0,47.5
970197.7662366721,45.0,47.5
1.0832177446175471e6,50.0,47.5
1.0149318715135208e6,55.0,47.5
1.0497207341645993e6,60.0,47.5
968482.7620695668,65.0,47.5
784814.1101349402,70.0,47.5
592232.2112755697,75.0,47.5
361921.0453779807,80.0,47.5
174883.33870553746,85.0,47.5
28925.39515009021,90.0,47.5
240909.2614230536,0.0,47.5
240909.2614230536,5.0,47.5
332092.7098049214,10.0,47.5
291304.7441559656,15.0,47.5
406241.43275779375,20.0,47.5
480542.1043625648,25.0,47.5
574630.7207882134,30.0,47.5
611176.3710754287,35.0,47.5
673209.9667184814,40.0,47.5
692165.1398401909,45.0,47.5
737585.766894185,50.0,47.5
735121.9428254539,55.0,47.5
707081.918858647,60.0,47.5
660463.7796376556,65.0,47.5
533161.759602541,70.0,47.5
382885.0110107172,75.0,47.5
209887.29769131966,80.0,47.5
90091.41690891323,85.0,47.5
5259.162754561857,90.0,47.5
240909.2614230536,0.0,52.5
240909.2614230536,5.0,52.5
332092.7098049214,10.0,52.5
291304.7441559656,15.0,52.5
406241.43275779375,20.0,52.5
480542.1043625648,25.0,52.5
574630.7207882134,30.0,52.5
611176.3710754287,35.0,52.5
673209.9667184814,40.0,52.5
692165.1398401909,45.0,52.5
737585.766894185,50.0,52.5
735121.9428254539,55.0,52.5
707081.918858647,60.0,52.5
660463.7796376556,65.0,52.5
533161.759602541,70.0,52.5
382885.0110107172,75.0,52.5
209887.29769131966,80.0,52.5
90091.41690891323,85.0,52.5
5259.162754561857,90.0,52.5
391477.5498124621,0.0,52.5
391477.5498124621,5.0,52.5
211331.72442131361,10.0,52.5
309511.29066571343,15.0,52.5
410609.6202068023,20.0,52.5
363839.02187451336,25.0,52.5
486444.81809299253,30.0,52.5
486496.3913760412,35.0,52.5
550219.6843372204,40.0,52.5
501625.29797407094,45.0,52.5
557643.3455021254,50.0,52.5
498359.69547401264,55.0,52.5
537319.9603661525,60.0,52.5
392428.0305021945,65.0,52.5
358284.7024529075,70.0,52.5
252043.01084518433,75.0,52.5
143961.15931391797,80.0,52.5
68893.43645975718,85.0,52.5
3944.3720659213923,90.0,52.5
391477.5498124621,0.0,57.5
391477.5498124621,5.0,57.5
211331.72442131361,10.0,57.5
309511.29066571343,15.0,57.5
410609.6202068023,20.0,57.5
363839.02187451336,25.0,57.5
486444.81809299253,30.0,57.5
486496.3913760412,35.0,57.5
550219.6843372204,40.0,57.5
501625.29797407094,45.0,57.5
557643.3455021254,50.0,57.5
498359.69547401264,55.0,57.5
537319.9603661525,60.0,57.5
392428.0305021945,65.0,57.5
358284.7024529075,70.0,57.5
252043.01084518433,75.0,57.5
143961.15931391797,80.0,57.5
68893.43645975718,85.0,57.5
3944.3720659213923,90.0,57.5
331250.2344566987,0.0,57.5
331250.2344566987,5.0,57.5
271712.2171131175,10.0,57.5
394475.1743778701,15.0,57.5
345086.8084716743,20.0,57.5
343244.36025897483,25.0,57.5
401103.6219363272,30.0,57.5
457159.92556442064,35.0,57.5
425071.67770365655,40.0,57.5
488015.30926934804,45.0,57.5
482815.80393315013,50.0,57.5
438755.2136233002,55.0,57.5
367558.0018736579,60.0,57.5
308018.9824319111,65.0,57.5
233169.40953284458,70.0,57.5
139105.70543914544,75.0,57.5
125125.1197775175,80.0,57.5
31796.970673734082,85.0,57.5
5259.162754561857,90.0,57.5
331250.2344566987,0.0,62.5
331250.2344566987,5.0,62.5
271712.2171131175,10.0,62.5
394475.1743778701,15.0,62.5
345086.8084716743,20.0,62.5
343244.36025897483,25.0,62.5
401103.6219363272,30.0,62.5
457159.92556442064,35.0,62.5
425071.67770365655,40.0,62.5
488015.30926934804,45.0,62.5
482815.80393315013,50.0,62.5
438755.2136233002,55.0,62.5
367558.0018736579,60.0,62.5
308018.9824319111,65.0,62.5
233169.40953284458,70.0,62.5
139105.70543914544,75.0,62.5
125125.1197775175,80.0,62.5
31796.970673734082,85.0,62.5
5259.162754561857,90.0,62.5
331250.2344566987,0.0,62.5
331250.2344566987,5.0,62.5
291839.0480103855,10.0,62.5
345924.38368520915,15.0,62.5
318877.68377762305,20.0,62.5
370703.90907969285,25.0,62.5
318607.1323182173,30.0,62.5
408265.8158783864,35.0,62.5
366813.1228914803,40.0,62.5
344138.28581942077,45.0,62.5
383045.7485078497,50.0,62.5
294711.04915074504,55.0,62.5
286570.64552861464,60.0,62.5
229533.37633147225,65.0,62.5
167768.23368826622,70.0,62.5
126710.14752872655,75.0,62.5
76689.5895410591,80.0,62.5
31796.970673734082,85.0,62.5
2629.5813772809283,90.0,62.5
331250.2344566987,0.0,67.5
331250.2344566987,5.0,67.5
291839.0480103855,10.0,67.5
345924.38368520915,15.0,67.5
318877.68377762305,20.0,67.5
370703.90907969285,25.0,67.5
318607.1323182173,30.0,67.5
408265.8158783864,35.0,67.5
366813.1228914803,40.0,67.5
344138.28581942077,45.0,67.5
383045.7485078497,50.0,67.5
294711.04915074504,55.0,67.5
286570.64552861464,60.0,67.5
229533.37633147225,65.0,67.5
167768.23368826622,70.0,67.5
126710.14752872655,75.0,67.5
76689.5895410591,80.0,67.5
31796.970673734082,85.0,67.5
2629.5813772809283,90.0,67.5
361363.8921345804,0.0,67.5
361363.8921345804,5.0,67.5
271712.2171131175,10.0,67.5
291304.7441559656,15.0,67.5
314509.49632861454,20.0,67.5
254000.82659164138,25.0,67.5
270247.12116277363,30.0,67.5
300698.7745691109,35.0,67.5
319343.1893408181,40.0,67.5
305252.60380592686,45.0,67.5
270804.4361543868,50.0,67.5
293055.3690993363,55.0,67.5
219600.33162790578,60.0,67.5
177703.25909533334,65.0,67.5
120849.99884324262,70.0,67.5
106050.88434469505,75.0,67.5
63235.27558648733,80.0,67.5
22522.85422722831,85.0,67.5
3944.3720659213923,90.0,67.5
361363.8921345804,0.0,72.5
361363.8921345804,5.0,72.5
271712.2171131175,10.0,72.5
291304.7441559656,15.0,72.5
314509.49632861454,20.0,72.5
254000.82659164138,25.0,72.5
270247.12116277363,30.0,72.5
300698.7745691109,35.0,72.5
319343.1893408181,40.0,72.5
305252.60380592686,45.0,72.5
270804.4361543868,50.0,72.5
293055.3690993363,55.0,72.5
219600.33162790578,60.0,72.5
177703.25909533334,65.0,72.5
120849.99884324262,70.0,72.5
106050.88434469505,75.0,72.5
63235.27558648733,80.0,72.5
22522.85422722831,85.0,72.5
3944.3720659213923,90.0,72.5
210795.6037451719,0.0,72.5
210795.6037451719,5.0,72.5
221395.1398699476,10.0,72.5
260960.49997305253,15.0,72.5
262091.24694051212,20.0,72.5
291757.70622012863,25.0,72.5
275936.53423988464,30.0,72.5
266472.8977888869,35.0,72.5
267557.8072855503,40.0,72.5
252756.93308771015,45.0,72.5
261896.39549141354,50.0,72.5
183780.48570636348,55.0,72.5
165089.61101104974,60.0,72.5
151047.77023103336,65.0,72.5
105210.58722823474,70.0,72.5
60600.50533982574,75.0,72.5
61889.844191030155,80.0,72.5
25172.601783372815,85.0,72.5
0.0,90.0,72.5
210795.6037451719,0.0,77.5
210795.6037451719,5.0,77.5
221395.1398699476,10.0,77.5
260960.49997305253,15.0,77.5
262091.24694051212,20.0,77.5
291757.70622012863,25.0,77.5
275936.53423988464,30.0,77.5
266472.8977888869,35.0,77.5
267557.8072855503,40.0,77.5
252756.93308771015,45.0,77.5
261896.39549141354,50.0,77.5
183780.48570636348,55.0,77.5
165089.61101104974,60.0,77.5
151047.77023103336,65.0,77.5
105210.58722823474,70.0,77.5
60600.50533982574,75.0,77.5
61889.844191030155,80.0,77.5
25172.601783372815,85.0,77.5
0.0,90.0,77.5
240909.2614230536,0.0,77.5
240909.2614230536,5.0,77.5
342156.12525355536,10.0,77.5
254891.6511364699,15.0,77.5
283932.1841855548,20.0,77.5
254000.82659164138,25.0,77.5
244644.76231577402,30.0,77.5
244470.54843017148,35.0,77.5
194195.18270725425,40.0,77.5
235258.37618163793,45.0,77.5
165689.55633130245,50.0,77.5
155633.9248324159,55.0,77.5
161974.71269008654,60.0,77.5
122911.42087427223,65.0,77.5
73931.76399821902,70.0,77.5
53714.0842784819,75.0,77.5
51126.39302737274,80.0,77.5
11923.864002650282,85.0,77.5
0.0,90.0,77.5
240909.2614230536,0.0,82.5
240909.2614230536,5.0,82.5
342156.12525355536,10.0,82.5
254891.6511364699,15.0,82.5
283932.1841855548,20.0,82.5
254000.82659164138,25.0,82.5
244644.76231577402,30.0,82.5
244470.54843017148,35.0,82.5
194195.18270725425,40.0,82.5
235258.37618163793,45.0,82.5
165689.55633130245,50.0,82.5
155633.9248324159,55.0,82.5
161974.71269008654,60.0,82.5
122911.42087427223,65.0,82.5
73931.76399821902,70.0,82.5
53714.0842784819,75.0,82.5
51126.39302737274,80.0,82.5
11923.864002650282,85.0,82.5
0.0,90.0,82.5
391477.5498124621,0.0,82.5
391477.5498124621,5.0,82.5
221395.1398699476,10.0,82.5
230616.25579013943,15.0,82.5
235882.1222464609,20.0,82.5
236838.60857869263,25.0,82.5
253178.88193144056,30.0,82.5
212689.37713424917,35.0,82.5
228718.77074409946,40.0,82.5
196372.69416814405,45.0,82.5
147873.47500535593,50.0,82.5
152322.56472959855,55.0,82.5
109021.44123371209,60.0,82.5
111064.53693458335,65.0,82.5
75353.52869049246,70.0,82.5
44073.09479260054,75.0,82.5
28254.059304600723,80.0,82.5
17223.359114939296,85.0,82.5
2629.5813772809283,90.0,82.5
391477.5498124621,0.0,87.5
391477.5498124621,5.0,87.5
221395.1398699476,10.0,87.5
230616.25579013943,15.0,87.5
235882.1222464609,20.0,87.5
236838.60857869263,25.0,87.5
253178.88193144056,30.0,87.5
212689.37713424917,35.0,87.5
228718.77074409946,40.0,87.5
196372.69416814405,45.0,87.5
147873.47500535593,50.0,87.5
152322.56472959855,55.0,87.5
109021.44123371209,60.0,87.5
111064.53693458335,65.0,87.5
75353.52869049246,70.0,87.5
44073.09479260054,75.0,87.5
28254.059304600723,80.0,87.5
17223.359114939296,85.0,87.5
2629.5813772809283,90.0,87.5
120454.6307115268,0.0,87.5
120454.6307115268,5.0,87.5
241521.97076721556,10.0,87.5
309511.29066571343,15.0,87.5
196568.4352053841,20.0,87.5
223108.83416833365,25.0,87.5
213352.9903916634,30.0,87.5
180908.2058383269,35.0,87.5
155356.1461658034,40.0,87.5
145821.307550602,45.0,87.5
138965.43434238268,50.0,87.5
157289.6048838246,55.0,87.5
105906.54291274889,60.0,87.5
84409.04807028334,65.0,87.5
54027.05830639082,70.0,87.5
27545.684245375338,75.0,87.5
18836.039536400483,80.0,87.5
9274.116446505774,85.0,87.5
0.0,90.0,87.5
120454.6307115268,0.0,92.5
120454.6307115268,5.0,92.5
241521.97076721556,10.0,92.5
309511.29066571343,15.0,92.5
196568.4352053841,20.0,92.5
223108.83416833365,25.0,92.5
213352.9903916634,30.0,92.5
180908.2058383269,35.0,92.5
155356.1461658034,40.0,92.5
145821.307550602,45.0,92.5
138965.43434238268,50.0,92.5
157289.6048838246,55.0,92.5
105906.54291274889,60.0,92.5
84409.04807028334,65.0,92.5
54027.05830639082,70.0,92.5
27545.684245375338,75.0,92.5
18836.039536400483,80.0,92.5
9274.116446505774,85.0,92.5
0.0,90.0,92.5
271022.9191009353,0.0,92.5
271022.9191009353,5.0,92.5
251585.38621584955,10.0,92.5
273098.19764621777,15.0,92.5
205304.81010340116,20.0,92.5
240271.0521812824,25.0,92.5
139390.62038922007,30.0,92.5
185797.6168069303,35.0,92.5
146725.2491565921,40.0,92.5
143877.0234499273,45.0,92.5
114022.92048605758,50.0,92.5
94373.76293029476,55.0,92.5
87217.15298696967,60.0,92.5
78485.60610043889,65.0,92.5
46918.2348450236,70.0,92.5
38563.95794352547,75.0,92.5
13454.313954571773,80.0,92.5
6624.368890361267,85.0,92.5
0.0,90.0,92.5
271022.9191009353,0.0,97.5
271022.9191009353,5.0,97.5
251585.38621584955,10.0,97.5
273098.19764621777,15.0,97.5
205304.81010340116,20.0,97.5
240271.0521812824,25.0,97.5
139390.62038922007,30.0,97.5
185797.6168069303,35.0,97.5
146725.2491565921,40.0,97.5
143877.0234499273,45.0,97.5
114022.92048605758,50.0,97.5
94373.76293029476,55.0,97.5
87217.15298696967,60.0,97.5
78485.60610043889,65.0,97.5
46918.2348450236,70.0,97.5
38563.95794352547,75.0,97.5
13454.313954571773,80.0,97.5
6624.368890361267,85.0,97.5
0.0,90.0,97.5
331250.2344566987,0.0,97.5
331250.2344566987,5.0,97.5
241521.97076721556,10.0,97.5
182065.4650974785,15.0,97.5
244618.49714447797,20.0,97.5
106405.7516802822,25.0,97.5
187750.63154466377,30.0,97.5
119790.56873078401,35.0,97.5
138094.3521473808,40.0,97.5
141932.73934925263,45.0,97.5
108678.09608827364,50.0,97.5
84439.68262184267,55.0,97.5
73200.11054263526,60.0,97.5
56272.69871352222,65.0,97.5
41231.176075929834,70.0,97.5
35809.38951898794,75.0,97.5
16145.176745486127,80.0,97.5
5299.495112289013,85.0,97.5
0.0,90.0,97.5
331250.2344566987,0.0,102.5
331250.2344566987,5.0,102.5
241521.97076721556,10.0,102.5
182065.4650974785,15.0,102.5
244618.49714447797,20.0,102.5
106405.7516802822,25.0,102.5
187750.63154466377,30.0,102.5
119790.56873078401,35.0,102.5
138094.3521473808,40.0,102.5
141932.73934925263,45.0,102.5
108678.09608827364,50.0,102.5
84439.68262184267,55.0,102.5
73200.11054263526,60.0,102.5
56272.69871352222,65.0,102.5
41231.176075929834,70.0,102.5
35809.38951898794,75.0,102.5
16145.176745486127,80.0,102.5
5299.495112289013,85.0,102.5
0.0,90.0,102.5
180681.9460672902,0.0,102.5
180681.9460672902,5.0,102.5
322029.2943562874,10.0,102.5
224547.4069535568,15.0,102.5
231513.93479745236,20.0,102.5
212811.5033605644,25.0,102.5
159303.56615910865,30.0,102.5
134458.80163659432,35.0,102.5
122990.28238126103,40.0,102.5
91381.35273171059,45.0,102.5
121149.35301643619,50.0,102.5
77816.96241620796,55.0,102.5
52953.271456374445,60.0,102.5
44425.814773833335,65.0,102.5
39809.41138365639,70.0,102.5
24791.115820837804,75.0,102.5
12108.882559114596,80.0,102.5
0.0,85.0,102.5
2629.5813772809283,90.0,102.5
180681.9460672902,0.0,107.5
180681.9460672902,5.0,107.5
322029.2943562874,10.0,107.5
224547.4069535568,15.0,107.5
231513.93479745236,20.0,107.5
212811.5033605644,25.0,107.5
159303.56615910865,30.0,107.5
134458.80163659432,35.0,107.5
122990.28238126103,40.0,107.5
91381.35273171059,45.0,107.5
121149.35301643619,50.0,107.5
77816.96241620796,55.0,107.5
52953.271456374445,60.0,107.5
44425.814773833335,65.0,107.5
39809.41138365639,70.0,107.5
24791.115820837804,75.0,107.5
12108.882559114596,80.0,107.5
0.0,85.0,107.5
2629.5813772809283,90.0,107.5
120454.6307115268,0.0,107.5
120454.6307115268,5.0,107.5
201268.30897267963,10.0,107.5
194203.16277064374,15.0,107.5
200936.62265439262,20.0,107.5
133865.3005010002,25.0,107.5
150769.44654344214,30.0,107.5
132014.0961522926,35.0,107.5
110043.93686744408,40.0,107.5
116657.04604048161,45.0,107.5
87298.79849713785,50.0,107.5
67882.88210775588,55.0,107.5
42051.127333003235,60.0,107.5
34059.791326605555,65.0,107.5
35544.117306836066,70.0,107.5
22036.54739630027,75.0,107.5
14799.74535002895,80.0,107.5
7949.2426684335205,85.0,107.5
1314.7906886404642,90.0,107.5
120454.6307115268,0.0,112.5
120454.6307115268,5.0,112.5
201268.30897267963,10.0,112.5
194203.16277064374,15.0,112.5
200936.62265439262,20.0,112.5
133865.3005010002,25.0,112.5
150769.44654344214,30.0,112.5
132014.0961522926,35.0,112.5
110043.93686744408,40.0,112.5
116657.04604048161,45.0,112.5
87298.79849713785,50.0,112.5
67882.88210775588,55.0,112.5
42051.127333003235,60.0,112.5
34059.791326605555,65.0,112.5
35544.117306836066,70.0,112.5
22036.54739630027,75.0,112.5
14799.74535002895,80.0,112.5
7949.2426684335205,85.0,112.5
1314.7906886404642,90.0,112.5
391477.5498124621,0.0,112.5
391477.5498124621,5.0,112.5
191204.89352404565,10.0,112.5
151721.2209145654,15.0,112.5
174727.4979603414,20.0,112.5
130432.85689841043,25.0,112.5
119477.6746193315,30.0,112.5
107567.04130927545,35.0,112.5
77678.0730829017,40.0,112.5
75827.07992631305,45.0,112.5
85517.19036454319,50.0,112.5
66227.2020563472,55.0,112.5
37378.77985155843,60.0,112.5
38502.37280398889,65.0,112.5
34122.352614562624,70.0,112.5
13772.842122687669,75.0,112.5
8072.588372743064,80.0,112.5
3974.6213342167603,85.0,112.5
0.0,90.0,112.5
391477.5498124621,0.0,117.5
391477.5498124621,5.0,117.5
191204.89352404565,10.0,117.5
151721.2209145654,15.0,117.5
174727.4979603414,20.0,117.5
130432.85689841043,25.0,117.5
119477.6746193315,30.0,117.5
107567.04130927545,35.0,117.5
77678.0730829017,40.0,117.5
75827.07992631305,45.0,117.5
85517.19036454319,50.0,117.5
66227.2020563472,55.0,117.5
37378.77985155843,60.0,117.5
38502.37280398889,65.0,117.5
34122.352614562624,70.0,117.5
13772.842122687669,75.0,117.5
8072.588372743064,80.0,117.5
3974.6213342167603,85.0,117.5
0.0,90.0,117.5
60227.3153557634,0.0,117.5
60227.3153557634,5.0,117.5
221395.1398699476,10.0,117.5
218478.5581169742,15.0,117.5
218409.37245042677,20.0,117.5
144162.63130876943,25.0,117.5
102409.43538799843,30.0,117.5
110011.74679357716,35.0,117.5
110043.93686744408,40.0,117.5
79715.64812766244,45.0,117.5
71264.325303786,50.0,117.5
69538.56215916456,55.0,117.5
46723.47481444804,60.0,117.5
32578.930834144445,65.0,117.5
29857.058537742294,70.0,117.5
11018.273698150135,75.0,117.5
12108.882559114596,80.0,117.5
6624.368890361267,85.0,117.5
0.0,90.0,117.5
60227.3153557634,0.0,122.5
60227.3153557634,5.0,122.5
221395.1398699476,10.0,122.5
218478.5581169742,15.0,122.5
218409.37245042677,20.0,122.5
144162.63130876943,25.0,122.5
102409.43538799843,30.0,122.5
110011.74679357716,35.0,122.5
110043.93686744408,40.0,122.5
79715.64812766244,45.0,122.5
71264.325303786,50.0,122.5
69538.56215916456,55.0,122.5
46723.47481444804,60.0,122.5
32578.930834144445,65.0,122.5
29857.058537742294,70.0,122.5
11018.273698150135,75.0,122.5
12108.882559114596,80.0,122.5
6624.368890361267,85.0,122.5
0.0,90.0,122.5
150568.2883894085,0.0,122.5
150568.2883894085,5.0,122.5
221395.1398699476,10.0,122.5
157790.06975114802,15.0,122.5
170359.31051133288,20.0,122.5
171622.18012948742,25.0,122.5
113788.26154222048,30.0,122.5
110011.74679357716,35.0,122.5
92782.14284902147,40.0,122.5
99158.48913440936,45.0,122.5
78390.7578341646,50.0,122.5
44703.36138803436,55.0,122.5
51395.822295892845,60.0,122.5
47387.535758755555,65.0,122.5
21326.470384101638,70.0,122.5
22036.54739630027,75.0,122.5
8072.588372743064,80.0,122.5
6624.368890361267,85.0,122.5
0.0,90.0,122.5
150568.2883894085,0.0,127.5
150568.2883894085,5.0,127.5
221395.1398699476,10.0,127.5
157790.06975114802,15.0,127.5
170359.31051133288,20.0,127.5
171622.18012948742,25.0,127.5
113788.26154222048,30.0,127.5
110011.74679357716,35.0,127.5
92782.14284902147,40.0,127.5
99158.48913440936,45.0,127.5
78390.7578341646,50.0,127.5
44703.36138803436,55.0,127.5
51395.822295892845,60.0,127.5
47387.535758755555,65.0,127.5
21326.470384101638,70.0,127.5
22036.54739630027,75.0,127.5
8072.588372743064,80.0,127.5
6624.368890361267,85.0,127.5
0.0,90.0,127.5
271022.9191009353,0.0,127.5
271022.9191009353,5.0,127.5
161014.6471781437,10.0,127.5
127445.82556823496,15.0,127.5
165991.12306232433,20.0,127.5
120135.5260906412,25.0,127.5
113788.26154222048,30.0,127.5
97788.21937206859,35.0,127.5
88466.69434441582,40.0,127.5
95269.92093305998,45.0,127.5
48103.419580055546,50.0,127.5
54637.441696486436,55.0,127.5
32706.432370113627,60.0,127.5
31098.070341683335,65.0,127.5
24169.999768648522,70.0,127.5
16527.4105472252,75.0,127.5
8072.588372743064,80.0,127.5
1324.8737780722533,85.0,127.5
0.0,90.0,127.5
271022.9191009353,0.0,132.5
271022.9191009353,5.0,132.5
161014.6471781437,10.0,132.5
127445.82556823496,15.0,132.5
165991.12306232433,20.0,132.5
120135.5260906412,25.0,132.5
113788.26154222048,30.0,132.5
97788.21937206859,35.0,132.5
88466.69434441582,40.0,132.5
95269.92093305998,45.0,132.5
48103.419580055546,50.0,132.5
54637.441696486436,55.0,132.5
32706.432370113627,60.0,132.5
31098.070341683335,65.0,132.5
24169.999768648522,70.0,132.5
16527.4105472252,75.0,132.5
8072.588372743064,80.0,132.5
1324.8737780722533,85.0,132.5
0.0,90.0,132.5
120454.6307115268,0.0,132.5
120454.6307115268,5.0,132.5
181141.47807541167,10.0,132.5
242753.95346330467,15.0,132.5
157254.74816430727,20.0,132.5
151027.51851394892,25.0,132.5
142235.3269277756,30.0,132.5
85564.69195056001,35.0,132.5
81993.52158750735,40.0,132.5
89437.0686310359,45.0,132.5
71264.325303786,50.0,132.5
56293.121747895115,55.0,132.5
37378.77985155843,60.0,132.5
47387.535758755555,65.0,132.5
25591.764460921964,70.0,132.5
16527.4105472252,75.0,132.5
16145.176745486127,80.0,132.5
5299.495112289013,85.0,132.5
1314.7906886404642,90.0,132.5
120454.6307115268,0.0,137.5
120454.6307115268,5.0,137.5
181141.47807541167,10.0,137.5
242753.95346330467,15.0,137.5
157254.74816430727,20.0,137.5
151027.51851394892,25.0,137.5
142235.3269277756,30.0,137.5
85564.69195056001,35.0,137.5
81993.52158750735,40.0,137.5
89437.0686310359,45.0,137.5
71264.325303786,50.0,137.5
56293.121747895115,55.0,137.5
37378.77985155843,60.0,137.5
47387.535758755555,65.0,137.5
25591.764460921964,70.0,137.5
16527.4105472252,75.0,137.5
16145.176745486127,80.0,137.5
5299.495112289013,85.0,137.5
1314.7906886404642,90.0,137.5
240909.2614230536,0.0,137.5
240909.2614230536,5.0,137.5
211331.72442131361,10.0,137.5
206340.86044380895,15.0,137.5
161622.9356133158,20.0,137.5
151027.51851394892,25.0,137.5
142235.3269277756,30.0,137.5
112456.45227787888,35.0,137.5
77678.0730829017,40.0,137.5
77771.36402698774,45.0,137.5
55229.85211043415,50.0,137.5
46359.04143944304,55.0,137.5
40493.678172521635,60.0,137.5
39983.23329645,65.0,137.5
38387.64669138295,70.0,137.5
6886.4210613438345,75.0,137.5
16145.176745486127,80.0,137.5
2649.7475561445067,85.0,137.5
0.0,90.0,137.5
240909.2614230536,0.0,142.5
240909.2614230536,5.0,142.5
211331.72442131361,10.0,142.5
206340.86044380895,15.0,142.5
161622.9356133158,20.0,142.5
151027.51851394892,25.0,142.5
142235.3269277756,30.0,142.5
112456.45227787888,35.0,142.5
77678.0730829017,40.0,142.5
77771.36402698774,45.0,142.5
55229.85211043415,50.0,142.5
46359.04143944304,55.0,142.5
40493.678172521635,60.0,142.5
39983.23329645,65.0,142.5
38387.64669138295,70.0,142.5
6886.4210613438345,75.0,142.5
16145.176745486127,80.0,142.5
2649.7475561445067,85.0,142.5
0.0,90.0,142.5
180681.9460672902,0.0,142.5
180681.9460672902,5.0,142.5
191204.89352404565,10.0,142.5
139583.5232414002,15.0,142.5
135413.8109192646,20.0,142.5
137297.74410358994,25.0,142.5
119477.6746193315,30.0,142.5
107567.04130927545,35.0,142.5
86308.970092113,40.0,142.5
71938.51172496365,45.0,142.5
83735.58223194855,50.0,142.5
44703.36138803436,55.0,142.5
40493.678172521635,60.0,142.5
32578.930834144445,65.0,142.5
38387.64669138295,70.0,142.5
16527.4105472252,75.0,142.5
5381.725581828709,80.0,142.5
3974.6213342167603,85.0,142.5
1314.7906886404642,90.0,142.5
180681.9460672902,0.0,147.5
180681.9460672902,5.0,147.5
191204.89352404565,10.0,147.5
139583.5232414002,15.0,147.5
135413.8109192646,20.0,147.5
137297.74410358994,25.0,147.5
119477.6746193315,30.0,147.5
107567.04130927545,35.0,147.5
86308.970092113,40.0,147.5
71938.51172496365,45.0,147.5
83735.58223194855,50.0,147.5
44703.36138803436,55.0,147.5
40493.678172521635,60.0,147.5
32578.930834144445,65.0,147.5
38387.64669138295,70.0,147.5
16527.4105472252,75.0,147.5
5381.725581828709,80.0,147.5
3974.6213342167603,85.0,147.5
1314.7906886404642,90.0,147.5
210795.6037451719,0.0,147.5
210795.6037451719,5.0,147.5
191204.89352404565,10.0,147.5
169927.76742431326,15.0,147.5
192200.24775637555,20.0,147.5
106405.7516802822,25.0,147.5
85341.19615666536,30.0,147.5
80675.28098195659,35.0,147.5
86308.970092113,40.0,147.5
69994.22762428896,45.0,147.5
49885.0277126502,50.0,147.5
54637.441696486436,55.0,147.5
51395.822295892845,60.0,147.5
31098.070341683335,65.0,147.5
27013.52915319541,70.0,147.5
13772.842122687669,75.0,147.5
10763.451163657419,80.0,147.5
3974.6213342167603,85.0,147.5
0.0,90.0,147.5
210795.6037451719,0.0,152.5
210795.6037451719,5.0,152.5
191204.89352404565,10.0,152.5
169927.76742431326,15.0,152.5
192200.24775637555,20.0,152.5
106405.7516802822,25.0,152.5
85341.19615666536,30.0,152.5
80675.28098195659,35.0,152.5
86308.970092113,40.0,152.5
69994.22762428896,45.0,152.5
49885.0277126502,50.0,152.5
54637.441696486436,55.0,152.5
51395.822295892845,60.0,152.5
31098.070341683335,65.0,152.5
27013.52915319541,70.0,152.5
13772.842122687669,75.0,152.5
10763.451163657419,80.0,152.5
3974.6213342167603,85.0,152.5
0.0,90.0,152.5
271022.9191009353,0.0,152.5
271022.9191009353,5.0,152.5
271712.2171131175,10.0,152.5
163858.91858773064,15.0,152.5
157254.74816430727,20.0,152.5
116703.08248805144,25.0,152.5
116632.96808077599,30.0,152.5
80675.28098195659,35.0,152.5
92782.14284902147,40.0,152.5
66105.65942293959,45.0,152.5
60574.676508218094,50.0,152.5
36424.96113099096,55.0,152.5
43608.576493484834,60.0,152.5
45906.67526629445,65.0,152.5
15639.411615007868,70.0,152.5
19281.978971762735,75.0,152.5
9418.019768200242,80.0,152.5
0.0,85.0,152.5
1314.7906886404642,90.0,152.5
271022.9191009353,0.0,157.5
271022.9191009353,5.0,157.5
271712.2171131175,10.0,157.5
163858.91858773064,15.0,157.5
157254.74816430727,20.0,157.5
116703.08248805144,25.0,157.5
116632.96808077599,30.0,157.5
80675.28098195659,35.0,157.5
92782.14284902147,40.0,157.5
66105.65942293959,45.0,157.5
60574.676508218094,50.0,157.5
36424.96113099096,55.0,157.5
43608.576493484834,60.0,157.5
45906.67526629445,65.0,157.5
15639.411615007868,70.0,157.5
19281.978971762735,75.0,157.5
9418.019768200242,80.0,157.5
0.0,85.0,157.5
1314.7906886404642,90.0,157.5
240909.2614230536,0.0,157.5
240909.2614230536,5.0,157.5
181141.47807541167,10.0,157.5
212409.70928039157,15.0,157.5
139781.99836827314,20.0,157.5
96108.42087251296,25.0,157.5
113788.26154222048,30.0,157.5
88009.39743486173,35.0,157.5
81993.52158750735,40.0,157.5
64161.37532226489,45.0,157.5
55229.85211043415,50.0,157.5
43047.681336625676,55.0,157.5
46723.47481444804,60.0,157.5
35540.65181906667,65.0,157.5
18482.940999554754,70.0,157.5
12395.557910418902,75.0,157.5
12108.882559114596,80.0,157.5
5299.495112289013,85.0,157.5
0.0,90.0,157.5
240909.2614230536,0.0,162.5
240909.2614230536,5.0,162.5
181141.47807541167,10.0,162.5
212409.70928039157,15.0,162.5
139781.99836827314,20.0,162.5
96108.42087251296,25.0,162.5
113788.26154222048,30.0,162.5
88009.39743486173,35.0,162.5
81993.52158750735,40.0,162.5
64161.37532226489,45.0,162.5
55229.85211043415,50.0,162.5
43047.681336625676,55.0,162.5
46723.47481444804,60.0,162.5
35540.65181906667,65.0,162.5
18482.940999554754,70.0,162.5
12395.557910418902,75.0,162.5
12108.882559114596,80.0,162.5
5299.495112289013,85.0,162.5
0.0,90.0,162.5
180681.9460672902,0.0,162.5
180681.9460672902,5.0,162.5
150951.23172950972,10.0,162.5
188134.31393406112,15.0,162.5
170359.31051133288,20.0,162.5
92675.97726992321,25.0,162.5
68272.95692533228,30.0,162.5
88009.39743486173,35.0,162.5
77678.0730829017,40.0,162.5
62217.09122159019,45.0,162.5
40976.98704967694,50.0,162.5
56293.121747895115,55.0,162.5
52953.271456374445,60.0,162.5
31098.070341683335,65.0,162.5
28435.293845468852,70.0,162.5
15150.126334956434,75.0,162.5
14799.74535002895,80.0,162.5
3974.6213342167603,85.0,162.5
0.0,90.0,162.5
180681.9460672902,0.0,167.5
180681.9460672902,5.0,167.5
150951.23172950972,10.0,167.5
188134.31393406112,15.0,167.5
170359.31051133288,20.0,167.5
92675.97726992321,25.0,167.5
68272.95692533228,30.0,167.5
88009.39743486173,35.0,167.5
77678.0730829017,40.0,167.5
62217.09122159019,45.0,167.5
40976.98704967694,50.0,167.5
56293.121747895115,55.0,167.5
52953.271456374445,60.0,167.5
31098.070341683335,65.0,167.5
28435.293845468852,70.0,167.5
15150.126334956434,75.0,167.5
14799.74535002895,80.0,167.5
3974.6213342167603,85.0,167.5
0.0,90.0,167.5
271022.9191009353,0.0,167.5
271022.9191009353,5.0,167.5
211331.72442131361,10.0,167.5
127445.82556823496,15.0,167.5
104836.49877620484,20.0,167.5
116703.08248805144,25.0,167.5
99564.72884944292,30.0,167.5
95343.51388776687,35.0,167.5
60416.2790644791,40.0,167.5
77771.36402698774,45.0,167.5
58793.06837562344,50.0,167.5
76161.28236479928,55.0,167.5
38936.229012040036,60.0,167.5
29617.209849222225,65.0,167.5
34122.352614562624,70.0,167.5
11018.273698150135,75.0,167.5
9418.019768200242,80.0,167.5
7949.2426684335205,85.0,167.5
0.0,90.0,167.5
271022.9191009353,0.0,172.5
271022.9191009353,5.0,172.5
211331.72442131361,10.0,172.5
127445.82556823496,15.0,172.5
104836.49877620484,20.0,172.5
116703.08248805144,25.0,172.5
99564.72884944292,30.0,172.5
95343.51388776687,35.0,172.5
60416.2790644791,40.0,172.5
77771.36402698774,45.0,172.5
58793.06837562344,50.0,172.5
76161.28236479928,55.0,172.5
38936.229012040036,60.0,172.5
29617.209849222225,65.0,172.5
34122.352614562624,70.0,172.5
11018.273698150135,75.0,172.5
9418.019768200242,80.0,172.5
7949.2426684335205,85.0,172.5
0.0,90.0,172.5
210795.6037451719,0.0,172.5
210795.6037451719,5.0,172.5
171078.06262677768,10.0,172.5
194203.16277064374,15.0,172.5
135413.8109192646,20.0,172.5
96108.42087251296,25.0,172.5
79651.78307955433,30.0,172.5
75785.87001335315,35.0,172.5
69047.1760736904,40.0,172.5
62217.09122159019,45.0,172.5
69482.71717119134,50.0,172.5
49670.4015422604,55.0,172.5
40493.678172521635,60.0,172.5
42944.95428137222,65.0,172.5
24169.999768648522,70.0,172.5
12395.557910418902,75.0,172.5
10763.451163657419,80.0,172.5
7949.2426684335205,85.0,172.5
1314.7906886404642,90.0,172.5
210795.6037451719,0.0,177.5
210795.6037451719,5.0,177.5
171078.06262677768,10.0,177.5
194203.16277064374,15.0,177.5
135413.8109192646,20.0,177.5
96108.42087251296,25.0,177.5
79651.78307955433,30.0,177.5
75785.87001335315,35.0,177.5
69047.1760736904,40.0,177.5
62217.09122159019,45.0,177.5
69482.71717119134,50.0,177.5
49670.4015422604,55.0,177.5
40493.678172521635,60.0,177.5
42944.95428137222,65.0,177.5
24169.999768648522,70.0,177.5
12395.557910418902,75.0,177.5
10763.451163657419,80.0,177.5
7949.2426684335205,85.0,177.5
1314.7906886404642,90.0,177.5
271022.9191009353,0.0,177.5
271022.9191009353,5.0,177.5
231458.55531858158,10.0,177.5
163858.91858773064,15.0,177.5
122309.24857223898,20.0,177.5
133865.3005010002,25.0,177.5
85341.19615666536,30.0,177.5
78230.57549765486,35.0,177.5
62574.00331678193,40.0,177.5
60272.807120915495,45.0,177.5
44540.203314866245,50.0,177.5
46359.04143944304,55.0,177.5
35821.33069107683,60.0,177.5
35540.65181906667,65.0,177.5
22748.23507637508,70.0,177.5
22036.54739630027,75.0,177.5
6727.156977285887,80.0,177.5
7949.2426684335205,85.0,177.5
0.0,90.0,177.5
271022.9191009353,0.0,182.5
271022.9191009353,5.0,182.5
231458.55531858158,10.0,182.5
163858.91858773064,15.0,182.5
122309.24857223898,20.0,182.5
133865.3005010002,25.0,182.5
85341.19615666536,30.0,182.5
78230.57549765486,35.0,182.5
62574.00331678193,40.0,182.5
60272.807120915495,45.0,182.5
44540.203314866245,50.0,182.5
46359.04143944304,55.0,182.5
35821.33069107683,60.0,182.5
35540.65181906667,65.0,182.5
22748.23507637508,70.0,182.5
22036.54739630027,75.0,182.5
6727.156977285887,80.0,182.5
7949.2426684335205,85.0,182.5
0.0,90.0,182.5
301136.576778817,0.0,182.5
301136.576778817,5.0,182.5
161014.6471781437,10.0,182.5
151721.2209145654,15.0,182.5
161622.9356133158,20.0,182.5
85811.09006474371,25.0,182.5
96720.0223108874,30.0,182.5
68451.753560448,35.0,182.5
58258.55481217628,40.0,182.5
68049.94352361427,45.0,182.5
49885.0277126502,50.0,182.5
26490.88082253888,55.0,182.5
29591.534049150425,60.0,182.5
22212.907386916668,65.0,182.5
11374.11753818754,70.0,182.5
27545.684245375338,75.0,182.5
12108.882559114596,80.0,182.5
7949.2426684335205,85.0,182.5
1314.7906886404642,90.0,182.5
301136.576778817,0.0,187.5
301136.576778817,5.0,187.5
161014.6471781437,10.0,187.5
151721.2209145654,15.0,187.5
161622.9356133158,20.0,187.5
85811.09006474371,25.0,187.5
96720.0223108874,30.0,187.5
68451.753560448,35.0,187.5
58258.55481217628,40.0,187.5
68049.94352361427,45.0,187.5
49885.0277126502,50.0,187.5
26490.88082253888,55.0,187.5
29591.534049150425,60.0,187.5
22212.907386916668,65.0,187.5
11374.11753818754,70.0,187.5
27545.684245375338,75.0,187.5
12108.882559114596,80.0,187.5
7949.2426684335205,85.0,187.5
1314.7906886404642,90.0,187.5
240909.2614230536,0.0,187.5
240909.2614230536,5.0,187.5
271712.2171131175,10.0,187.5
133514.67440481758,15.0,187.5
161622.9356133158,20.0,187.5
106405.7516802822,25.0,187.5
79651.78307955433,30.0,187.5
90454.10291916344,35.0,187.5
97097.59135362713,40.0,187.5
56384.23891956611,45.0,187.5
35632.162651893,50.0,187.5
28146.560873947557,55.0,187.5
34263.88153059523,60.0,187.5
26655.4888643,65.0,187.5
22748.23507637508,70.0,187.5
16527.4105472252,75.0,187.5
12108.882559114596,80.0,187.5
6624.368890361267,85.0,187.5
1314.7906886404642,90.0,187.5
240909.2614230536,0.0,192.5
240909.2614230536,5.0,192.5
271712.2171131175,10.0,192.5
133514.67440481758,15.0,192.5
161622.9356133158,20.0,192.5
106405.7516802822,25.0,192.5
79651.78307955433,30.0,192.5
90454.10291916344,35.0,192.5
97097.59135362713,40.0,192.5
56384.23891956611,45.0,192.5
35632.162651893,50.0,192.5
28146.560873947557,55.0,192.5
34263.88153059523,60.0,192.5
26655.4888643,65.0,192.5
22748.23507637508,70.0,192.5
16527.4105472252,75.0,192.5
12108.882559114596,80.0,192.5
6624.368890361267,85.0,192.5
1314.7906886404642,90.0,192.5
120454.6307115268,0.0,192.5
120454.6307115268,5.0,192.5
271712.2171131175,10.0,192.5
133514.67440481758,15.0,192.5
113572.87367422192,20.0,192.5
82378.64646215396,25.0,192.5
99564.72884944292,30.0,192.5
88009.39743486173,35.0,192.5
75520.34883059887,40.0,192.5
66105.65942293959,45.0,192.5
48103.419580055546,50.0,192.5
28146.560873947557,55.0,192.5
32706.432370113627,60.0,192.5
32578.930834144445,65.0,192.5
24169.999768648522,70.0,192.5
16527.4105472252,75.0,192.5
10763.451163657419,80.0,192.5
3974.6213342167603,85.0,192.5
0.0,90.0,192.5
120454.6307115268,0.0,197.5
120454.6307115268,5.0,197.5
271712.2171131175,10.0,197.5
133514.67440481758,15.0,197.5
113572.87367422192,20.0,197.5
82378.64646215396,25.0,197.5
99564.72884944292,30.0,197.5
88009.39743486173,35.0,197.5
75520.34883059887,40.0,197.5
66105.65942293959,45.0,197.5
48103.419580055546,50.0,197.5
28146.560873947557,55.0,197.5
32706.432370113627,60.0,197.5
32578.930834144445,65.0,197.5
24169.999768648522,70.0,197.5
16527.4105472252,75.0,197.5
10763.451163657419,80.0,197.5
3974.6213342167603,85.0,197.5
0.0,90.0,197.5
301136.576778817,0.0,197.5
301136.576778817,5.0,197.5
211331.72442131361,10.0,197.5
206340.86044380895,15.0,197.5
135413.8109192646,20.0,197.5
140730.18770617968,25.0,197.5
93875.31577233189,30.0,197.5
105122.33582497374,35.0,197.5
71204.90032599322,40.0,197.5
66105.65942293959,45.0,197.5
55229.85211043415,50.0,197.5
41392.001285217,55.0,197.5
35821.33069107683,60.0,197.5
19251.186401994444,65.0,197.5
14217.646922734426,70.0,197.5
11018.273698150135,75.0,197.5
5381.725581828709,80.0,197.5
7949.2426684335205,85.0,197.5
0.0,90.0,197.5
301136.576778817,0.0,202.5
301136.576778817,5.0,202.5
211331.72442131361,10.0,202.5
206340.86044380895,15.0,202.5
135413.8109192646,20.0,202.5
140730.18770617968,25.0,202.5
93875.31577233189,30.0,202.5
105122.33582497374,35.0,202.5
71204.90032599322,40.0,202.5
66105.65942293959,45.0,202.5
55229.85211043415,50.0,202.5
41392.001285217,55.0,202.5
35821.33069107683,60.0,202.5
19251.186401994444,65.0,202.5
14217.646922734426,70.0,202.5
11018.273698150135,75.0,202.5
5381.725581828709,80.0,202.5
7949.2426684335205,85.0,202.5
0.0,90.0,202.5
271022.9191009353,0.0,202.5
271022.9191009353,5.0,202.5
171078.06262677768,10.0,202.5
182065.4650974785,15.0,202.5
157254.74816430727,20.0,202.5
123567.96969323095,25.0,202.5
91030.60923377638,30.0,202.5
85564.69195056001,35.0,202.5
60416.2790644791,40.0,202.5
54439.95481889142,45.0,202.5
35632.162651893,50.0,202.5
29802.24092535624,55.0,202.5
35821.33069107683,60.0,202.5
41464.093788911116,65.0,202.5
19904.705691828196,70.0,202.5
16527.4105472252,75.0,202.5
14799.74535002895,80.0,202.5
2649.7475561445067,85.0,202.5
0.0,90.0,202.5
271022.9191009353,0.0,207.5
271022.9191009353,5.0,207.5
171078.06262677768,10.0,207.5
182065.4650974785,15.0,207.5
157254.74816430727,20.0,207.5
123567.96969323095,25.0,207.5
91030.60923377638,30.0,207.5
85564.69195056001,35.0,207.5
60416.2790644791,40.0,207.5
54439.95481889142,45.0,207.5
35632.162651893,50.0,207.5
29802.24092535624,55.0,207.5
35821.33069107683,60.0,207.5
41464.093788911116,65.0,207.5
19904.705691828196,70.0,207.5
16527.4105472252,75.0,207.5
14799.74535002895,80.0,207.5
2649.7475561445067,85.0,207.5
0.0,90.0,207.5
210795.6037451719,0.0,207.5
210795.6037451719,5.0,207.5
161014.6471781437,10.0,207.5
133514.67440481758,15.0,207.5
131045.62347025606,20.0,207.5
109838.19528287195,25.0,207.5
91030.60923377638,30.0,207.5
78230.57549765486,35.0,207.5
51785.3820552678,40.0,207.5
56384.23891956611,45.0,207.5
58793.06837562344,50.0,207.5
49670.4015422604,55.0,207.5
31148.983209632028,60.0,207.5
22212.907386916668,65.0,207.5
21326.470384101638,70.0,207.5
23413.831608569035,75.0,207.5
8072.588372743064,80.0,207.5
2649.7475561445067,85.0,207.5
1314.7906886404642,90.0,207.5
210795.6037451719,0.0,212.5
210795.6037451719,5.0,212.5
161014.6471781437,10.0,212.5
133514.67440481758,15.0,212.5
131045.62347025606,20.0,212.5
109838.19528287195,25.0,212.5
91030.60923377638,30.0,212.5
78230.57549765486,35.0,212.5
51785.3820552678,40.0,212.5
56384.23891956611,45.0,212.5
58793.06837562344,50.0,212.5
49670.4015422604,55.0,212.5
31148.983209632028,60.0,212.5
22212.907386916668,65.0,212.5
21326.470384101638,70.0,212.5
23413.831608569035,75.0,212.5
8072.588372743064,80.0,212.5
2649.7475561445067,85.0,212.5
1314.7906886404642,90.0,212.5
391477.5498124621,0.0,212.5
391477.5498124621,5.0,212.5
211331.72442131361,10.0,212.5
127445.82556823496,15.0,212.5
174727.4979603414,20.0,212.5
140730.18770617968,25.0,212.5
116632.96808077599,30.0,212.5
95343.51388776687,35.0,212.5
92782.14284902147,40.0,212.5
77771.36402698774,45.0,212.5
51666.63584524485,50.0,212.5
24835.2007711302,55.0,212.5
24919.186567705623,60.0,212.5
22212.907386916668,65.0,212.5
18482.940999554754,70.0,212.5
17904.69475949397,75.0,212.5
13454.313954571773,80.0,212.5
2649.7475561445067,85.0,212.5
0.0,90.0,212.5
391477.5498124621,0.0,217.5
391477.5498124621,5.0,217.5
211331.72442131361,10.0,217.5
127445.82556823496,15.0,217.5
174727.4979603414,20.0,217.5
140730.18770617968,25.0,217.5
116632.96808077599,30.0,217.5
95343.51388776687,35.0,217.5
92782.14284902147,40.0,217.5
77771.36402698774,45.0,217.5
51666.63584524485,50.0,217.5
24835.2007711302,55.0,217.5
24919.186567705623,60.0,217.5
22212.907386916668,65.0,217.5
18482.940999554754,70.0,217.5
17904.69475949397,75.0,217.5
13454.313954571773,80.0,217.5
2649.7475561445067,85.0,217.5
0.0,90.0,217.5
180681.9460672902,0.0,217.5
180681.9460672902,5.0,217.5
171078.06262677768,10.0,217.5
212409.70928039157,15.0,217.5
148518.3732662902,20.0,217.5
133865.3005010002,25.0,217.5
125167.08769644253,30.0,217.5
105122.33582497374,35.0,217.5
62574.00331678193,40.0,217.5
64161.37532226489,45.0,217.5
76609.14970156994,50.0,217.5
41392.001285217,55.0,217.5
45166.02565396644,60.0,217.5
35540.65181906667,65.0,217.5
34122.352614562624,70.0,217.5
13772.842122687669,75.0,217.5
9418.019768200242,80.0,217.5
1324.8737780722533,85.0,217.5
1314.7906886404642,90.0,217.5
180681.9460672902,0.0,222.5
180681.9460672902,5.0,222.5
171078.06262677768,10.0,222.5
212409.70928039157,15.0,222.5
148518.3732662902,20.0,222.5
133865.3005010002,25.0,222.5
125167.08769644253,30.0,222.5
105122.33582497374,35.0,222.5
62574.00331678193,40.0,222.5
64161.37532226489,45.0,222.5
76609.14970156994,50.0,222.5
41392.001285217,55.0,222.5
45166.02565396644,60.0,222.5
35540.65181906667,65.0,222.5
34122.352614562624,70.0,222.5
13772.842122687669,75.0,222.5
9418.019768200242,80.0,222.5
1324.8737780722533,85.0,222.5
1314.7906886404642,90.0,222.5
391477.5498124621,0.0,222.5
391477.5498124621,5.0,222.5
171078.06262677768,10.0,222.5
182065.4650974785,15.0,222.5
183463.8728583585,20.0,222.5
109838.19528287195,25.0,222.5
102409.43538799843,30.0,222.5
92898.80840346515,35.0,222.5
79835.79733520452,40.0,222.5
77771.36402698774,45.0,222.5
74827.5415689753,50.0,222.5
49670.4015422604,55.0,222.5
43608.576493484834,60.0,222.5
31098.070341683335,65.0,222.5
32700.587922289178,70.0,222.5
15150.126334956434,75.0,222.5
13454.313954571773,80.0,222.5
5299.495112289013,85.0,222.5
0.0,90.0,222.5
391477.5498124621,0.0,227.5
391477.5498124621,5.0,227.5
171078.06262677768,10.0,227.5
182065.4650974785,15.0,227.5
183463.8728583585,20.0,227.5
109838.19528287195,25.0,227.5
102409.43538799843,30.0,227.5
92898.80840346515,35.0,227.5
79835.79733520452,40.0,227.5
77771.36402698774,45.0,227.5
74827.5415689753,50.0,227.5
49670.4015422604,55.0,227.5
43608.576493484834,60.0,227.5
31098.070341683335,65.0,227.5
32700.587922289178,70.0,227.5
15150.126334956434,75.0,227.5
13454.313954571773,80.0,227.5
5299.495112289013,85.0,227.5
0.0,90.0,227.5
90340.9730336451,0.0,227.5
90340.9730336451,5.0,227.5
251585.38621584955,10.0,227.5
212409.70928039157,15.0,227.5
174727.4979603414,20.0,227.5
147595.07491135917,25.0,227.5
116632.96808077599,30.0,227.5
90454.10291916344,35.0,227.5
88466.69434441582,40.0,227.5
79715.64812766244,45.0,227.5
55229.85211043415,50.0,227.5
52981.76164507776,55.0,227.5
60740.51725878245,60.0,227.5
25174.62837183889,65.0,227.5
17061.176307281312,70.0,227.5
13772.842122687669,75.0,227.5
6727.156977285887,80.0,227.5
6624.368890361267,85.0,227.5
0.0,90.0,227.5
90340.9730336451,0.0,232.5
90340.9730336451,5.0,232.5
251585.38621584955,10.0,232.5
212409.70928039157,15.0,232.5
174727.4979603414,20.0,232.5
147595.07491135917,25.0,232.5
116632.96808077599,30.0,232.5
90454.10291916344,35.0,232.5
88466.69434441582,40.0,232.5
79715.64812766244,45.0,232.5
55229.85211043415,50.0,232.5
52981.76164507776,55.0,232.5
60740.51725878245,60.0,232.5
25174.62837183889,65.0,232.5
17061.176307281312,70.0,232.5
13772.842122687669,75.0,232.5
6727.156977285887,80.0,232.5
6624.368890361267,85.0,232.5
0.0,90.0,232.5
240909.2614230536,0.0,232.5
240909.2614230536,5.0,232.5
171078.06262677768,10.0,232.5
169927.76742431326,15.0,232.5
187832.060307367,20.0,232.5
92675.97726992321,25.0,232.5
128011.79423499803,30.0,232.5
97788.21937206859,35.0,232.5
92782.14284902147,40.0,232.5
83604.21632901182,45.0,232.5
81953.97409935389,50.0,232.5
52981.76164507776,55.0,232.5
40493.678172521635,60.0,232.5
42944.95428137222,65.0,232.5
27013.52915319541,70.0,232.5
19281.978971762735,75.0,232.5
2690.8627909143547,80.0,232.5
1324.8737780722533,85.0,232.5
0.0,90.0,232.5
240909.2614230536,0.0,237.5
240909.2614230536,5.0,237.5
171078.06262677768,10.0,237.5
169927.76742431326,15.0,237.5
187832.060307367,20.0,237.5
92675.97726992321,25.0,237.5
128011.79423499803,30.0,237.5
97788.21937206859,35.0,237.5
92782.14284902147,40.0,237.5
83604.21632901182,45.0,237.5
81953.97409935389,50.0,237.5
52981.76164507776,55.0,237.5
40493.678172521635,60.0,237.5
42944.95428137222,65.0,237.5
27013.52915319541,70.0,237.5
19281.978971762735,75.0,237.5
2690.8627909143547,80.0,237.5
1324.8737780722533,85.0,237.5
0.0,90.0,237.5
240909.2614230536,0.0,237.5
240909.2614230536,5.0,237.5
191204.89352404565,10.0,237.5
188134.31393406112,15.0,237.5
174727.4979603414,20.0,237.5
151027.51851394892,25.0,237.5
113788.26154222048,30.0,237.5
102677.63034067201,35.0,237.5
112201.6611197469,40.0,237.5
85548.50042968651,45.0,237.5
62356.284640812744,50.0,237.5
51326.08159366908,55.0,237.5
45166.02565396644,60.0,237.5
28136.34935676111,65.0,237.5
19904.705691828196,70.0,237.5
13772.842122687669,75.0,237.5
9418.019768200242,80.0,237.5
2649.7475561445067,85.0,237.5
0.0,90.0,237.5
240909.2614230536,0.0,242.5
240909.2614230536,5.0,242.5
191204.89352404565,10.0,242.5
188134.31393406112,15.0,242.5
174727.4979603414,20.0,242.5
151027.51851394892,25.0,242.5
113788.26154222048,30.0,242.5
102677.63034067201,35.0,242.5
112201.6611197469,40.0,242.5
85548.50042968651,45.0,242.5
62356.284640812744,50.0,242.5
51326.08159366908,55.0,242.5
45166.02565396644,60.0,242.5
28136.34935676111,65.0,242.5
19904.705691828196,70.0,242.5
13772.842122687669,75.0,242.5
9418.019768200242,80.0,242.5
2649.7475561445067,85.0,242.5
0.0,90.0,242.5
180681.9460672902,0.0,242.5
180681.9460672902,5.0,242.5
221395.1398699476,10.0,242.5
285235.895319383,15.0,242.5
152886.56071529872,20.0,242.5
140730.18770617968,25.0,242.5
150769.44654344214,30.0,242.5
134458.80163659432,35.0,242.5
92782.14284902147,40.0,242.5
97214.20503373467,45.0,242.5
58793.06837562344,50.0,242.5
57948.8017993038,55.0,242.5
57625.61893781925,60.0,242.5
34059.791326605555,65.0,242.5
18482.940999554754,70.0,242.5
15150.126334956434,75.0,242.5
12108.882559114596,80.0,242.5
3974.6213342167603,85.0,242.5
0.0,90.0,242.5
180681.9460672902,0.0,247.5
180681.9460672902,5.0,247.5
221395.1398699476,10.0,247.5
285235.895319383,15.0,247.5
152886.56071529872,20.0,247.5
140730.18770617968,25.0,247.5
150769.44654344214,30.0,247.5
134458.80163659432,35.0,247.5
92782.14284902147,40.0,247.5
97214.20503373467,45.0,247.5
58793.06837562344,50.0,247.5
57948.8017993038,55.0,247.5
57625.61893781925,60.0,247.5
34059.791326605555,65.0,247.5
18482.940999554754,70.0,247.5
15150.126334956434,75.0,247.5
12108.882559114596,80.0,247.5
3974.6213342167603,85.0,247.5
0.0,90.0,247.5
150568.2883894085,0.0,247.5
150568.2883894085,5.0,247.5
211331.72442131361,10.0,247.5
200272.01160722636,15.0,247.5
165991.12306232433,20.0,247.5
202514.17255279515,25.0,247.5
170682.39231333073,30.0,247.5
119790.56873078401,35.0,247.5
153198.42191350058,40.0,247.5
91381.35273171059,45.0,247.5
83735.58223194855,50.0,247.5
48014.72149085172,55.0,247.5
62297.966419264056,60.0,247.5
32578.930834144445,65.0,247.5
27013.52915319541,70.0,247.5
15150.126334956434,75.0,247.5
13454.313954571773,80.0,247.5
2649.7475561445067,85.0,247.5
1314.7906886404642,90.0,247.5
150568.2883894085,0.0,252.5
150568.2883894085,5.0,252.5
211331.72442131361,10.0,252.5
200272.01160722636,15.0,252.5
165991.12306232433,20.0,252.5
202514.17255279515,25.0,252.5
170682.39231333073,30.0,252.5
119790.56873078401,35.0,252.5
153198.42191350058,40.0,252.5
91381.35273171059,45.0,252.5
83735.58223194855,50.0,252.5
48014.72149085172,55.0,252.5
62297.966419264056,60.0,252.5
32578.930834144445,65.0,252.5
27013.52915319541,70.0,252.5
15150.126334956434,75.0,252.5
13454.313954571773,80.0,252.5
2649.7475561445067,85.0,252.5
1314.7906886404642,90.0,252.5
361363.8921345804,0.0,252.5
361363.8921345804,5.0,252.5
271712.2171131175,10.0,252.5
303442.4418291308,15.0,252.5
218409.37245042677,20.0,252.5
181919.51093725668,25.0,252.5
164992.9792362197,30.0,252.5
154016.44551100803,35.0,252.5
135936.62789507798,40.0,252.5
104991.34143643345,45.0,252.5
81953.97409935389,50.0,252.5
79472.64246761664,55.0,252.5
57625.61893781925,60.0,252.5
35540.65181906667,65.0,252.5
31278.823230015736,70.0,252.5
20659.2631840315,75.0,252.5
10763.451163657419,80.0,252.5
7949.2426684335205,85.0,252.5
0.0,90.0,252.5
361363.8921345804,0.0,257.5
361363.8921345804,5.0,257.5
271712.2171131175,10.0,257.5
303442.4418291308,15.0,257.5
218409.37245042677,20.0,257.5
181919.51093725668,25.0,257.5
164992.9792362197,30.0,257.5
154016.44551100803,35.0,257.5
135936.62789507798,40.0,257.5
104991.34143643345,45.0,257.5
81953.97409935389,50.0,257.5
79472.64246761664,55.0,257.5
57625.61893781925,60.0,257.5
35540.65181906667,65.0,257.5
31278.823230015736,70.0,257.5
20659.2631840315,75.0,257.5
10763.451163657419,80.0,257.5
7949.2426684335205,85.0,257.5
0.0,90.0,257.5
180681.9460672902,0.0,257.5
180681.9460672902,5.0,257.5
191204.89352404565,10.0,257.5
200272.01160722636,15.0,257.5
227145.74734844384,20.0,257.5
199081.7289502054,25.0,257.5
162148.2726976642,30.0,257.5
136903.507120896,35.0,257.5
125148.00663356385,40.0,257.5
114712.76193980692,45.0,257.5
94425.23102751645,50.0,257.5
64571.52200493852,55.0,257.5
62297.966419264056,60.0,257.5
44425.814773833335,65.0,257.5
58292.352383211146,70.0,257.5
12395.557910418902,75.0,257.5
12108.882559114596,80.0,257.5
1324.8737780722533,85.0,257.5
0.0,90.0,257.5
180681.9460672902,0.0,262.5
180681.9460672902,5.0,262.5
191204.89352404565,10.0,262.5
200272.01160722636,15.0,262.5
227145.74734844384,20.0,262.5
199081.7289502054,25.0,262.5
162148.2726976642,30.0,262.5
136903.507120896,35.0,262.5
125148.00663356385,40.0,262.5
114712.76193980692,45.0,262.5
94425.23102751645,50.0,262.5
64571.52200493852,55.0,262.5
62297.966419264056,60.0,262.5
44425.814773833335,65.0,262.5
58292.352383211146,70.0,262.5
12395.557910418902,75.0,262.5
12108.882559114596,80.0,262.5
1324.8737780722533,85.0,262.5
0.0,90.0,262.5
90340.9730336451,0.0,262.5
90340.9730336451,5.0,262.5
271712.2171131175,10.0,262.5
212409.70928039157,15.0,262.5
266459.43438952067,20.0,262.5
175054.62373207716,25.0,262.5
182061.21846755277,30.0,262.5
144237.62357380116,35.0,262.5
125148.00663356385,40.0,262.5
145821.307550602,45.0,262.5
119367.74488384154,50.0,262.5
87751.04272466003,55.0,262.5
65412.864740227255,60.0,262.5
57753.559205983336,65.0,262.5
42652.940768203276,70.0,262.5
39941.242155794236,75.0,262.5
12108.882559114596,80.0,262.5
6624.368890361267,85.0,262.5
0.0,90.0,262.5
90340.9730336451,0.0,267.5
90340.9730336451,5.0,267.5
271712.2171131175,10.0,267.5
212409.70928039157,15.0,267.5
266459.43438952067,20.0,267.5
175054.62373207716,25.0,267.5
182061.21846755277,30.0,267.5
144237.62357380116,35.0,267.5
125148.00663356385,40.0,267.5
145821.307550602,45.0,267.5
119367.74488384154,50.0,267.5
87751.04272466003,55.0,267.5
65412.864740227255,60.0,267.5
57753.559205983336,65.0,267.5
42652.940768203276,70.0,267.5
39941.242155794236,75.0,267.5
12108.882559114596,80.0,267.5
6624.368890361267,85.0,267.5
0.0,90.0,267.5
361363.8921345804,0.0,267.5
361363.8921345804,5.0,267.5
311965.87890765344,10.0,267.5
212409.70928039157,15.0,267.5
262091.24694051212,20.0,267.5
281460.37541235937,25.0,267.5
238955.349238663,30.0,267.5
222468.19907145604,35.0,267.5
183406.56144574014,40.0,267.5
161375.58035599955,45.0,267.5
147873.47500535593,50.0,267.5
107619.20334156419,55.0,267.5
87217.15298696967,60.0,267.5
69600.44314567222,65.0,267.5
52605.29361411737,70.0,267.5
39941.242155794236,75.0,267.5
18836.039536400483,80.0,267.5
6624.368890361267,85.0,267.5
0.0,90.0,267.5
361363.8921345804,0.0,272.5
361363.8921345804,5.0,272.5
311965.87890765344,10.0,272.5
212409.70928039157,15.0,272.5
262091.24694051212,20.0,272.5
281460.37541235937,25.0,272.5
238955.349238663,30.0,272.5
222468.19907145604,35.0,272.5
183406.56144574014,40.0,272.5
161375.58035599955,45.0,272.5
147873.47500535593,50.0,272.5
107619.20334156419,55.0,272.5
87217.15298696967,60.0,272.5
69600.44314567222,65.0,272.5
52605.29361411737,70.0,272.5
39941.242155794236,75.0,272.5
18836.039536400483,80.0,272.5
6624.368890361267,85.0,272.5
0.0,90.0,272.5
210795.6037451719,0.0,272.5
210795.6037451719,5.0,272.5
261648.80166448353,10.0,272.5
200272.01160722636,15.0,272.5
275195.8092875377,20.0,272.5
240271.0521812824,25.0,272.5
210508.2838531079,30.0,272.5
239581.13746156803,35.0,272.5
207141.5282210712,40.0,272.5
209982.6828728669,45.0,272.5
192413.67832022218,50.0,272.5
124176.003855651,55.0,272.5
87217.15298696967,60.0,272.5
87370.76905520556,65.0,272.5
39809.41138365639,70.0,272.5
31677.536882181637,75.0,272.5
18836.039536400483,80.0,272.5
3974.6213342167603,85.0,272.5
0.0,90.0,272.5
210795.6037451719,0.0,277.5
210795.6037451719,5.0,277.5
261648.80166448353,10.0,277.5
200272.01160722636,15.0,277.5
275195.8092875377,20.0,277.5
240271.0521812824,25.0,277.5
210508.2838531079,30.0,277.5
239581.13746156803,35.0,277.5
207141.5282210712,40.0,277.5
209982.6828728669,45.0,277.5
192413.67832022218,50.0,277.5
124176.003855651,55.0,277.5
87217.15298696967,60.0,277.5
87370.76905520556,65.0,277.5
39809.41138365639,70.0,277.5
31677.536882181637,75.0,277.5
18836.039536400483,80.0,277.5
3974.6213342167603,85.0,277.5
0.0,90.0,277.5
331250.2344566987,0.0,277.5
331250.2344566987,5.0,277.5
301902.46345901943,10.0,277.5
200272.01160722636,15.0,277.5
297036.7465325804,20.0,277.5
312352.3678356671,25.0,277.5
273091.82770132914,30.0,277.5
261583.48682028346,35.0,277.5
228718.77074409946,40.0,277.5
223592.67157758976,45.0,277.5
188850.4620550329,50.0,277.5
172190.7253465027,55.0,277.5
127710.83115949131,60.0,277.5
94775.07151751111,65.0,277.5
68244.70522912525,70.0,277.5
57845.93691528821,75.0,277.5
28254.059304600723,80.0,277.5
5299.495112289013,85.0,277.5
0.0,90.0,277.5
331250.2344566987,0.0,282.5
331250.2344566987,5.0,282.5
301902.46345901943,10.0,282.5
200272.01160722636,15.0,282.5
297036.7465325804,20.0,282.5
312352.3678356671,25.0,282.5
273091.82770132914,30.0,282.5
261583.48682028346,35.0,282.5
228718.77074409946,40.0,282.5
223592.67157758976,45.0,282.5
188850.4620550329,50.0,282.5
172190.7253465027,55.0,282.5
127710.83115949131,60.0,282.5
94775.07151751111,65.0,282.5
68244.70522912525,70.0,282.5
57845.93691528821,75.0,282.5
28254.059304600723,80.0,282.5
5299.495112289013,85.0,282.5
0.0,90.0,282.5
271022.9191009353,0.0,282.5
271022.9191009353,5.0,282.5
181141.47807541167,10.0,282.5
321648.98833887867,15.0,282.5
310141.308879606,20.0,282.5
267730.6010020004,25.0,282.5
281625.9473169957,30.0,282.5
293364.65811620577,35.0,282.5
245980.56476252206,40.0,282.5
208038.39877219222,45.0,282.5
242298.70603287237,50.0,282.5
198681.6061690416,55.0,282.5
123038.48367804651,60.0,282.5
106621.9554572,65.0,282.5
81040.58745958623,70.0,282.5
59223.22112755697,75.0,282.5
30944.922095515078,80.0,282.5
13248.737780722535,85.0,282.5
2629.5813772809283,90.0,282.5
271022.9191009353,0.0,287.5
271022.9191009353,5.0,287.5
181141.47807541167,10.0,287.5
321648.98833887867,15.0,287.5
310141.308879606,20.0,287.5
267730.6010020004,25.0,287.5
281625.9473169957,30.0,287.5
293364.65811620577,35.0,287.5
245980.56476252206,40.0,287.5
208038.39877219222,45.0,287.5
242298.70603287237,50.0,287.5
198681.6061690416,55.0,287.5
123038.48367804651,60.0,287.5
106621.9554572,65.0,287.5
81040.58745958623,70.0,287.5
59223.22112755697,75.0,287.5
30944.922095515078,80.0,287.5
13248.737780722535,85.0,287.5
2629.5813772809283,90.0,287.5
301136.576778817,0.0,287.5
301136.576778817,5.0,287.5
311965.87890765344,10.0,287.5
297373.5929925482,15.0,287.5
318877.68377762305,20.0,287.5
322649.69864343636,25.0,287.5
355588.31731943897,30.0,287.5
305588.18553771434,35.0,287.5
299923.6710700927,40.0,287.5
287754.0468998546,45.0,287.5
293965.34187811724,50.0,287.5
238417.92740284992,55.0,287.5
177549.20429490256,60.0,287.5
136239.16530642222,65.0,287.5
109475.88130505508,70.0,287.5
81259.76852385724,75.0,287.5
34981.21628188661,80.0,287.5
15898.485336867041,85.0,287.5
0.0,90.0,287.5
301136.576778817,0.0,292.5
301136.576778817,5.0,292.5
311965.87890765344,10.0,292.5
297373.5929925482,15.0,292.5
318877.68377762305,20.0,292.5
322649.69864343636,25.0,292.5
355588.31731943897,30.0,292.5
305588.18553771434,35.0,292.5
299923.6710700927,40.0,292.5
287754.0468998546,45.0,292.5
293965.34187811724,50.0,292.5
238417.92740284992,55.0,292.5
177549.20429490256,60.0,292.5
136239.16530642222,65.0,292.5
109475.88130505508,70.0,292.5
81259.76852385724,75.0,292.5
34981.21628188661,80.0,292.5
15898.485336867041,85.0,292.5
0.0,90.0,292.5
271022.9191009353,0.0,292.5
271022.9191009353,5.0,292.5
332092.7098049214,10.0,292.5
309511.29066571343,15.0,292.5
314509.49632861454,20.0,292.5
446217.6683366673,25.0,292.5
412482.4480905492,30.0,292.5
425378.75426849833,35.0,292.5
373286.29564838874,40.0,292.5
359692.5586248183,45.0,292.5
311781.4232040637,50.0,292.5
253319.04786552803,55.0,292.5
256979.11147946422,60.0,292.5
188069.28254256112,65.0,292.5
118006.46945869573,70.0,292.5
93655.32643427614,75.0,292.5
32290.353490972255,80.0,292.5
23847.728005300563,85.0,292.5
0.0,90.0,292.5
271022.9191009353,0.0,297.5
271022.9191009353,5.0,297.5
332092.7098049214,10.0,297.5
309511.29066571343,15.0,297.5
314509.49632861454,20.0,297.5
446217.6683366673,25.0,297.5
412482.4480905492,30.0,297.5
425378.75426849833,35.0,297.5
373286.29564838874,40.0,297.5
359692.5586248183,45.0,297.5
311781.4232040637,50.0,297.5
253319.04786552803,55.0,297.5
256979.11147946422,60.0,297.5
188069.28254256112,65.0,297.5
118006.46945869573,70.0,297.5
93655.32643427614,75.0,297.5
32290.353490972255,80.0,297.5
23847.728005300563,85.0,297.5
0.0,90.0,297.5
240909.2614230536,0.0,297.5
240909.2614230536,5.0,297.5
332092.7098049214,10.0,297.5
376268.62786812225,15.0,297.5
336350.43357365724,20.0,297.5
429055.45032371854,25.0,297.5
460842.45924599294,30.0,297.5
503609.32976615324,35.0,297.5
440175.7474697763,40.0,297.5
474405.3205646252,45.0,297.5
415114.6948945534,50.0,297.5
349348.4908472315,55.0,297.5
333294.1203430627,60.0,297.5
220648.21337670556,65.0,297.5
190516.4687646413,70.0,297.5
134973.85280233916,75.0,297.5
65926.13837740169,80.0,297.5
38421.33956409535,85.0,297.5
1314.7906886404642,90.0,297.5
240909.2614230536,0.0,302.5
240909.2614230536,5.0,302.5
332092.7098049214,10.0,302.5
376268.62786812225,15.0,302.5
336350.43357365724,20.0,302.5
429055.45032371854,25.0,302.5
460842.45924599294,30.0,302.5
503609.32976615324,35.0,302.5
440175.7474697763,40.0,302.5
474405.3205646252,45.0,302.5
415114.6948945534,50.0,302.5
349348.4908472315,55.0,302.5
333294.1203430627,60.0,302.5
220648.21337670556,65.0,302.5
190516.4687646413,70.0,302.5
134973.85280233916,75.0,302.5
65926.13837740169,80.0,302.5
38421.33956409535,85.0,302.5
1314.7906886404642,90.0,302.5
331250.2344566987,0.0,302.5
331250.2344566987,5.0,302.5
402536.61794535926,10.0,302.5
400544.0232144527,15.0,302.5
489236.99428895593,20.0,302.5
470244.77355479554,25.0,302.5
446618.92655321537,30.0,302.5
520722.2681562652,35.0,302.5
483330.2325158328,40.0,302.5
501625.29797407094,45.0,302.5
511321.5340546645,50.0,302.5
493392.65531978663,55.0,302.5
403379.33256473474,60.0,302.5
392428.0305021945,65.0,302.5
280087.64437786816,70.0,302.5
227251.89502434654,75.0,302.5
130506.8453593462,80.0,302.5
54319.82490096239,85.0,302.5
2629.5813772809283,90.0,302.5
331250.2344566987,0.0,307.5
331250.2344566987,5.0,307.5
402536.61794535926,10.0,307.5
400544.0232144527,15.0,307.5
489236.99428895593,20.0,307.5
470244.77355479554,25.0,307.5
446618.92655321537,30.0,307.5
520722.2681562652,35.0,307.5
483330.2325158328,40.0,307.5
501625.29797407094,45.0,307.5
511321.5340546645,50.0,307.5
493392.65531978663,55.0,307.5
403379.33256473474,60.0,307.5
392428.0305021945,65.0,307.5
280087.64437786816,70.0,307.5
227251.89502434654,75.0,307.5
130506.8453593462,80.0,307.5
54319.82490096239,85.0,307.5
2629.5813772809283,90.0,307.5
451704.8651682255,0.0,307.5
451704.8651682255,5.0,307.5
362282.95615082333,10.0,307.5
351993.23252179177,15.0,307.5
471764.2444929218,20.0,307.5
607542.5176583854,25.0,307.5
531960.1227098807,30.0,307.5
638068.1314027475,35.0,307.5
625740.0331678193,40.0,307.5
674666.5829341187,45.0,307.5
641378.927734074,50.0,307.5
571209.6177359946,55.0,307.5
557566.7994524132,60.0,307.5
491645.6834970889,65.0,307.5
442168.81929704064,70.0,307.5
333302.77936904156,75.0,307.5
205851.00350494814,80.0,307.5
91416.29068698549,85.0,307.5
13147.90688640464,90.0,307.5
451704.8651682255,0.0,312.5
451704.8651682255,5.0,312.5
362282.95615082333,10.0,312.5
351993.23252179177,15.0,312.5
471764.2444929218,20.0,312.5
607542.5176583854,25.0,312.5
531960.1227098807,30.0,312.5
638068.1314027475,35.0,312.5
625740.0331678193,40.0,312.5
674666.5829341187,45.0,312.5
641378.927734074,50.0,312.5
571209.6177359946,55.0,312.5
557566.7994524132,60.0,312.5
491645.6834970889,65.0,312.5
442168.81929704064,70.0,312.5
333302.77936904156,75.0,312.5
205851.00350494814,80.0,312.5
91416.29068698549,85.0,312.5
13147.90688640464,90.0,312.5
511932.1805239889,0.0,312.5
511932.1805239889,5.0,312.5
362282.95615082333,10.0,312.5
418750.5697242005,15.0,312.5
445555.1197988706,20.0,312.5
463379.88634961605,25.0,312.5
566096.6011725469,30.0,312.5
638068.1314027475,35.0,312.5
664579.0697092701,40.0,312.5
839930.7314914676,45.0,312.5
837355.8223194855,50.0,312.5
834462.7459099747,55.0,312.5
788069.2752036903,60.0,312.5
706370.45490395,65.0,312.5
588610.5826012052,70.0,312.5
501331.4532658311,75.0,312.5
345775.8686324946,80.0,312.5
133812.2515852976,85.0,312.5
19721.86032960696,90.0,312.5
511932.1805239889,0.0,317.5
511932.1805239889,5.0,317.5
362282.95615082333,10.0,317.5
418750.5697242005,15.0,317.5
445555.1197988706,20.0,317.5
463379.88634961605,25.0,317.5
566096.6011725469,30.0,317.5
638068.1314027475,35.0,317.5
664579.0697092701,40.0,317.5
839930.7314914676,45.0,317.5
837355.8223194855,50.0,317.5
834462.7459099747,55.0,317.5
788069.2752036903,60.0,317.5
706370.45490395,65.0,317.5
588610.5826012052,70.0,317.5
501331.4532658311,75.0,317.5
345775.8686324946,80.0,317.5
133812.2515852976,85.0,317.5
19721.86032960696,90.0,317.5
210795.6037451719,0.0,317.5
210795.6037451719,5.0,317.5
291839.0480103855,10.0,317.5
418750.5697242005,15.0,317.5
393136.8704107682,20.0,317.5
617839.8484661548,25.0,317.5
702642.5150232115,30.0,317.5
794529.2823980573,35.0,317.5
958029.5680224543,40.0,317.5
942977.7888272264,45.0,317.5
1.0458039738330594e6,50.0,317.5
1.0646022730557811e6,55.0,317.5
1.1431676837934954e6,60.0,317.5
1.0040234138886334e6,65.0,317.5
843106.4625181514,70.0,317.5
808465.8326017661,75.0,317.5
468210.12561909773,80.0,317.5
246426.52272143913,85.0,317.5
49962.046168337634,90.0,317.5
210795.6037451719,0.0,322.5
210795.6037451719,5.0,322.5
291839.0480103855,10.0,322.5
418750.5697242005,15.0,322.5
393136.8704107682,20.0,322.5
617839.8484661548,25.0,322.5
702642.5150232115,30.0,322.5
794529.2823980573,35.0,322.5
958029.5680224543,40.0,322.5
942977.7888272264,45.0,322.5
1.0458039738330594e6,50.0,322.5
1.0646022730557811e6,55.0,322.5
1.1431676837934954e6,60.0,322.5
1.0040234138886334e6,65.0,322.5
843106.4625181514,70.0,322.5
808465.8326017661,75.0,322.5
468210.12561909773,80.0,322.5
246426.52272143913,85.0,322.5
49962.046168337634,90.0,322.5
301136.576778817,0.0,322.5
301136.576778817,5.0,322.5
311965.87890765344,10.0,322.5
424819.41856078315,15.0,322.5
484868.8068399474,20.0,322.5
604110.0740557957,25.0,322.5
765226.0588714327,30.0,322.5
850757.5085369967,35.0,322.5
1.085335298908321e6,40.0,322.5
1.2287875516264064e6,45.0,322.5
1.3949991678216108e6,50.0,322.5
1.5066688467818988e6,55.0,322.5
1.5995002878146046e6,60.0,322.5
1.531209749204789e6,65.0,322.5
1.3478329282752236e6,70.0,322.5
1.1775780014897957e6,75.0,322.5
840894.6221607359,80.0,322.5
467680.44365950546,85.0,322.5
95979.72027075388,90.0,322.5
301136.576778817,0.0,327.5
301136.576778817,5.0,327.5
311965.87890765344,10.0,327.5
424819.41856078315,15.0,327.5
484868.8068399474,20.0,327.5
604110.0740557957,25.0,327.5
765226.0588714327,30.0,327.5
850757.5085369967,35.0,327.5
1.085335298908321e6,40.0,327.5
1.2287875516264064e6,45.0,327.5
1.3949991678216108e6,50.0,327.5
1.5066688467818988e6,55.0,327.5
1.5995002878146046e6,60.0,327.5
1.531209749204789e6,65.0,327.5
1.3478329282752236e6,70.0,327.5
1.1775780014897957e6,75.0,327.5
840894.6221607359,80.0,327.5
467680.44365950546,85.0,327.5
95979.72027075388,90.0,327.5
271022.9191009353,0.0,327.5
271022.9191009353,5.0,327.5
392473.2024967253,10.0,327.5
509783.3022729398,15.0,327.5
406241.43275779375,20.0,327.5
566353.1944273085,25.0,327.5
762381.3523328772,30.0,327.5
1.0316657143753236e6,35.0,327.5
1.147909302225103e6,40.0,327.5
1.522374450828285e6,45.0,327.5
1.6497691307826457e6,50.0,327.5
1.9222445396854775e6,55.0,327.5
2.0355860527494529e6,60.0,327.5
2.0613578055058669e6,65.0,327.5
1.9136952758000537e6,70.0,327.5
1.725737117972765e6,75.0,327.5
1.517646614075696e6,80.0,327.5
992330.4597761178,85.0,327.5
205107.3474279124,90.0,327.5
271022.9191009353,0.0,332.5
271022.9191009353,5.0,332.5
392473.2024967253,10.0,332.5
509783.3022729398,15.0,332.5
406241.43275779375,20.0,332.5
566353.1944273085,25.0,332.5
762381.3523328772,30.0,332.5
1.0316657143753236e6,35.0,332.5
1.147909302225103e6,40.0,332.5
1.522374450828285e6,45.0,332.5
1.6497691307826457e6,50.0,332.5
1.9222445396854775e6,55.0,332.5
2.0355860527494529e6,60.0,332.5
2.0613578055058669e6,65.0,332.5
1.9136952758000537e6,70.0,332.5
1.725737117972765e6,75.0,332.5
1.517646614075696e6,80.0,332.5
992330.4597761178,85.0,332.5
205107.3474279124,90.0,332.5
301136.576778817,0.0,332.5
301136.576778817,5.0,332.5
322029.2943562874,10.0,332.5
461232.51158027886,15.0,332.5
519814.30643201567,20.0,332.5
655596.7280946419,25.0,332.5
850567.255028098,30.0,332.5
1.0805598240613579e6,35.0,332.5
1.441359800538287e6,40.0,332.5
1.8179056341308383e6,45.0,332.5
2.070228650074983e6,50.0,332.5
2.3709338336172295e6,55.0,332.5
2.741110522447618e6,60.0,332.5
2.810673214691189e6,65.0,332.5
2.7113052681654547e6,70.0,332.5
2.7600775613866085e6,75.0,332.5
2.548247062995894e6,80.0,332.5
1.7779806101729642e6,85.0,332.5
486472.55479697173,90.0,332.5
301136.576778817,0.0,337.5
301136.576778817,5.0,337.5
322029.2943562874,10.0,337.5
461232.51158027886,15.0,337.5
519814.30643201567,20.0,337.5
655596.7280946419,25.0,337.5
850567.255028098,30.0,337.5
1.0805598240613579e6,35.0,337.5
1.441359800538287e6,40.0,337.5
1.8179056341308383e6,45.0,337.5
2.070228650074983e6,50.0,337.5
2.3709338336172295e6,55.0,337.5
2.741110522447618e6,60.0,337.5
2.810673214691189e6,65.0,337.5
2.7113052681654547e6,70.0,337.5
2.7600775613866085e6,75.0,337.5
2.548247062995894e6,80.0,337.5
1.7779806101729642e6,85.0,337.5
486472.55479697173,90.0,337.5
240909.2614230536,0.0,337.5
240909.2614230536,5.0,337.5
291839.0480103855,10.0,337.5
388406.3255412875,15.0,337.5
528550.6813300328,20.0,337.5
683056.2769153599,25.0,337.5
853411.9615666536,30.0,337.5
1.1196751118101852e6,35.0,337.5
1.6053468437133017e6,40.0,337.5
2.0123340441983077e6,45.0,337.5
2.3784468570138575e6,50.0,337.5
2.817967447497573e6,55.0,337.5
3.4201583564175963e6,60.0,337.5
3.887258792710417e6,65.0,337.5
4.202736430360296e6,70.0,337.5
4.1786803000234384e6,75.0,337.5
4.1372015410308205e6,80.0,337.5
3.0180624664485934e6,85.0,337.5
925612.6448028868,90.0,337.5
240909.2614230536,0.0,342.5
240909.2614230536,5.0,342.5
291839.0480103855,10.0,342.5
388406.3255412875,15.0,342.5
528550.6813300328,20.0,342.5
683056.2769153599,25.0,342.5
853411.9615666536,30.0,342.5
1.1196751118101852e6,35.0,342.5
1.6053468437133017e6,40.0,342.5
2.0123340441983077e6,45.0,342.5
2.3784468570138575e6,50.0,342.5
2.817967447497573e6,55.0,342.5
3.4201583564175963e6,60.0,342.5
3.887258792710417e6,65.0,342.5
4.202736430360296e6,70.0,342.5
4.1786803000234384e6,75.0,342.5
4.1372015410308205e6,80.0,342.5
3.0180624664485934e6,85.0,342.5
925612.6448028868,90.0,342.5
210795.6037451719,0.0,342.5
210795.6037451719,5.0,342.5
271712.2171131175,10.0,342.5
376268.62786812225,15.0,342.5
585337.1181671437,20.0,342.5
576650.5252350777,25.0,342.5
933063.7446462079,30.0,342.5
1.131898639231694e6,35.0,342.5
1.7175485048330487e6,40.0,342.5
2.2203724429705e6,45.0,342.5
2.82384889016252e6,50.0,342.5
3.37427594477089e6,55.0,342.5
4.1817509958931e6,60.0,342.5
5.270382492669094e6,65.0,342.5
5.742507592092435e6,70.0,342.5
6.310716260615489e6,75.0,342.5
6.561668915644654e6,80.0,342.5
5.02127161889384e6,85.0,342.5
1.7079131045439627e6,90.0,342.5
210795.6037451719,0.0,347.5
210795.6037451719,5.0,347.5
271712.2171131175,10.0,347.5
376268.62786812225,15.0,347.5
585337.1181671437,20.0,347.5
576650.5252350777,25.0,347.5
933063.7446462079,30.0,347.5
1.131898639231694e6,35.0,347.5
1.7175485048330487e6,40.0,347.5
2.2203724429705e6,45.0,347.5
2.82384889016252e6,50.0,347.5
3.37427594477089e6,55.0,347.5
4.1817509958931e6,60.0,347.5
5.270382492669094e6,65.0,347.5
5.742507592092435e6,70.0,347.5
6.310716260615489e6,75.0,347.5
6.561668915644654e6,80.0,347.5
5.02127161889384e6,85.0,347.5
1.7079131045439627e6,90.0,347.5
210795.6037451719,0.0,347.5
210795.6037451719,5.0,347.5
372346.37159945734,10.0,347.5
388406.3255412875,15.0,347.5
563496.180922101,20.0,347.5
707083.3821334882,25.0,347.5
995647.2884944292,30.0,347.5
1.190571570854935e6,35.0,347.5
1.786595680906739e6,40.0,347.5
2.265090977286018e6,45.0,347.5
2.961032716372308e6,50.0,347.5
3.9322401220956147e6,55.0,347.5
4.927769143763786e6,60.0,347.5
6.182592556025139e6,65.0,347.5
7.350523459053698e6,70.0,347.5
8.3077783684052015e6,75.0,347.5
9.224277647254407e6,80.0,347.5
7.41929315720462e6,85.0,347.5
2.552008726651141e6,90.0,347.5
210795.6037451719,0.0,352.5
210795.6037451719,5.0,352.5
372346.37159945734,10.0,352.5
388406.3255412875,15.0,352.5
563496.180922101,20.0,352.5
707083.3821334882,25.0,352.5
995647.2884944292,30.0,352.5
1.190571570854935e6,35.0,352.5
1.786595680906739e6,40.0,352.5
2.265090977286018e6,45.0,352.5
2.961032716372308e6,50.0,352.5
3.9322401220956147e6,55.0,352.5
4.927769143763786e6,60.0,352.5
6.182592556025139e6,65.0,352.5
7.350523459053698e6,70.0,352.5
8.3077783684052015e6,75.0,352.5
9.224277647254407e6,80.0,352.5
7.41929315720462e6,85.0,352.5
2.552008726651141e6,90.0,352.5
180681.9460672902,0.0,352.5
180681.9460672902,5.0,352.5
301902.46345901943,10.0,352.5
388406.3255412875,15.0,352.5
537287.0562280498,20.0,352.5
655596.7280946419,25.0,352.5
952976.6904160965,30.0,352.5
1.395926831536279e6,35.0,352.5
1.8405387872143097e6,40.0,352.5
2.3934137279305477e6,45.0,352.5
3.429595655244701e6,50.0,352.5
4.3329146945365155e6,55.0,352.5
5.35918256121719e6,60.0,352.5
6.955601733089839e6,65.0,352.5
8.75949226909668e6,70.0,352.5
1.0315858749893064e7,75.0,352.5
1.1881504653282333e7,80.0,352.5
1.019490372226599e7,85.0,352.5
3.4999728131609154e6,90.0,352.5
180681.9460672902,0.0,357.5
180681.9460672902,5.0,357.5
301902.46345901943,10.0,357.5
388406.3255412875,15.0,357.5
537287.0562280498,20.0,357.5
655596.7280946419,25.0,357.5
952976.6904160965,30.0,357.5
1.395926831536279e6,35.0,357.5
1.8405387872143097e6,40.0,357.5
2.3934137279305477e6,45.0,357.5
3.429595655244701e6,50.0,357.5
4.3329146945365155e6,55.0,357.5
5.35918256121719e6,60.0,357.5
6.955601733089839e6,65.0,357.5
8.75949226909668e6,70.0,357.5
1.0315858749893064e7,75.0,357.5
1.1881504653282333e7,80.0,357.5
1.019490372226599e7,85.0,357.5
3.4999728131609154e6,90.0,357.5


==> sections/results/application/molecular_flux/tikzpictures/85_deg/Molecular_Flux_Maxwell-Model_MAcc=0.2_TAcc=1.0.csv <==
z,polar_vertices,azi_vertices
301136.576778817,0.0,-2.5
301136.576778817,5.0,-2.5
241521.97076721556,10.0,-2.5
260960.49997305253,15.0,-2.5
292668.55908357183,20.0,-2.5
308919.9242330774,25.0,-2.5
304383.5996254398,30.0,-2.5
273807.014241792,35.0,-2.5
207141.5282210712,40.0,-2.5
221648.38747691506,45.0,-2.5
208448.15151357403,50.0,-2.5
223516.80694017178,55.0,-2.5
161974.71269008654,60.0,-2.5
186588.42205010002,65.0,-2.5
1.4189211628888957e6,70.0,-2.5
1.4210818502189135e7,75.0,-2.5
5.983940674435342e7,80.0,-2.5
9.02742494902872e7,85.0,-2.5
3.339699828215643e7,90.0,-2.5
301136.576778817,0.0,2.5
301136.576778817,5.0,2.5
241521.97076721556,10.0,2.5
260960.49997305253,15.0,2.5
292668.55908357183,20.0,2.5
308919.9242330774,25.0,2.5
304383.5996254398,30.0,2.5
273807.014241792,35.0,2.5
207141.5282210712,40.0,2.5
221648.38747691506,45.0,2.5
208448.15151357403,50.0,2.5
223516.80694017178,55.0,2.5
161974.71269008654,60.0,2.5
186588.42205010002,65.0,2.5
1.4189211628888957e6,70.0,2.5
1.4210818502189135e7,75.0,2.5
5.983940674435342e7,80.0,2.5
9.02742494902872e7,85.0,2.5
3.339699828215643e7,90.0,2.5
301136.576778817,0.0,2.5
301136.576778817,5.0,2.5
261648.80166448353,10.0,2.5
291304.7441559656,15.0,2.5
323245.8712266316,20.0,2.5
288325.26261753886,25.0,2.5
290160.0669326622,30.0,2.5
254249.37036737832,35.0,2.5
235191.94350100792,40.0,2.5
250812.64898703547,45.0,2.5
206666.5433809794,50.0,2.5
178813.44555213745,55.0,2.5
172876.85681345774,60.0,2.5
176222.39860287224,65.0,2.5
973908.8142073081,70.0,2.5
9.395832896097528e6,75.0,2.5
3.9139944725244746e7,80.0,2.5
5.843223310809866e7,85.0,2.5
2.1492883387205668e7,90.0,2.5
301136.576778817,0.0,7.5
301136.576778817,5.0,7.5
261648.80166448353,10.0,7.5
291304.7441559656,15.0,7.5
323245.8712266316,20.0,7.5
288325.26261753886,25.0,7.5
290160.0669326622,30.0,7.5
254249.37036737832,35.0,7.5
235191.94350100792,40.0,7.5
250812.64898703547,45.0,7.5
206666.5433809794,50.0,7.5
178813.44555213745,55.0,7.5
172876.85681345774,60.0,7.5
176222.39860287224,65.0,7.5
973908.8142073081,70.0,7.5
9.395832896097528e6,75.0,7.5
3.9139944725244746e7,80.0,7.5
5.843223310809866e7,85.0,7.5
2.1492883387205668e7,90.0,7.5
361363.8921345804,0.0,7.5
361363.8921345804,5.0,7.5
332092.7098049214,10.0,7.5
315580.13950229605,15.0,7.5
371295.9331657255,20.0,7.5
260865.71379682087,25.0,7.5
256023.58846999606,30.0,7.5
298254.06908480916,35.0,7.5
220087.87373488816,40.0,7.5
225536.95567826444,45.0,7.5
210229.75964616868,50.0,7.5
203648.64632326763,55.0,7.5
202468.39086260818,60.0,7.5
171779.8171254889,65.0,7.5
392407.0550674701,70.0,7.5
2.64714025598057e6,75.0,7.5
1.079170522296202e7,80.0,7.5
1.5516921688782232e7,85.0,7.5
5.602323124297017e6,90.0,7.5
361363.8921345804,0.0,12.5
361363.8921345804,5.0,12.5
332092.7098049214,10.0,12.5
315580.13950229605,15.0,12.5
371295.9331657255,20.0,12.5
260865.71379682087,25.0,12.5
256023.58846999606,30.0,12.5
298254.06908480916,35.0,12.5
220087.87373488816,40.0,12.5
225536.95567826444,45.0,12.5
210229.75964616868,50.0,12.5
203648.64632326763,55.0,12.5
202468.39086260818,60.0,12.5
171779.8171254889,65.0,12.5
392407.0550674701,70.0,12.5
2.64714025598057e6,75.0,12.5
1.079170522296202e7,80.0,12.5
1.5516921688782232e7,85.0,12.5
5.602323124297017e6,90.0,12.5
391477.5498124621,0.0,12.5
391477.5498124621,5.0,12.5
301902.46345901943,10.0,12.5
315580.13950229605,15.0,12.5
244618.49714447797,20.0,12.5
367271.4654771031,25.0,12.5
278781.24077844014,30.0,12.5
283585.8361789989,35.0,12.5
280504.15279936726,40.0,12.5
239146.9443829873,45.0,12.5
244080.31416546702,50.0,12.5
180469.12560354613,55.0,12.5
160417.26352960494,60.0,12.5
130315.72333657778,65.0,12.5
126537.05761233639,70.0,12.5
431089.958440124,75.0,12.5
1.3185227675480337e6,80.0,12.5
1.8097775808466983e6,85.0,12.5
650821.3908770297,90.0,12.5
391477.5498124621,0.0,17.5
391477.5498124621,5.0,17.5
301902.46345901943,10.0,17.5
315580.13950229605,15.0,17.5
244618.49714447797,20.0,17.5
367271.4654771031,25.0,17.5
278781.24077844014,30.0,17.5
283585.8361789989,35.0,17.5
280504.15279936726,40.0,17.5
239146.9443829873,45.0,17.5
244080.31416546702,50.0,17.5
180469.12560354613,55.0,17.5
160417.26352960494,60.0,17.5
130315.72333657778,65.0,17.5
126537.05761233639,70.0,17.5
431089.958440124,75.0,17.5
1.3185227675480337e6,80.0,17.5
1.8097775808466983e6,85.0,17.5
650821.3908770297,90.0,17.5
331250.2344566987,0.0,17.5
331250.2344566987,5.0,17.5
291839.0480103855,10.0,17.5
370199.7790315396,15.0,17.5
270827.6218385292,20.0,17.5
271163.0446045901,25.0,17.5
256023.58846999606,30.0,17.5
244470.54843017148,35.0,17.5
250296.0132671277,40.0,17.5
231369.80798028852,45.0,17.5
212011.36777876332,50.0,17.5
201992.96627185895,55.0,17.5
140170.42444334412,60.0,17.5
159932.9331858,65.0,17.5
136489.4104582505,70.0,17.5
143237.55807595176,75.0,17.5
130506.8453593462,80.0,17.5
127187.88269493633,85.0,17.5
42073.30203649485,90.0,17.5
331250.2344566987,0.0,22.5
331250.2344566987,5.0,22.5
291839.0480103855,10.0,22.5
370199.7790315396,15.0,22.5
270827.6218385292,20.0,22.5
271163.0446045901,25.0,22.5
256023.58846999606,30.0,22.5
244470.54843017148,35.0,22.5
250296.0132671277,40.0,22.5
231369.80798028852,45.0,22.5
212011.36777876332,50.0,22.5
201992.96627185895,55.0,22.5
140170.42444334412,60.0,22.5
159932.9331858,65.0,22.5
136489.4104582505,70.0,22.5
143237.55807595176,75.0,22.5
130506.8453593462,80.0,22.5
127187.88269493633,85.0,22.5
42073.30203649485,90.0,22.5
301136.576778817,0.0,22.5
301136.576778817,5.0,22.5
271712.2171131175,10.0,22.5
315580.13950229605,15.0,22.5
240250.30969546945,20.0,22.5
254000.82659164138,25.0,22.5
270247.12116277363,30.0,22.5
303143.4800534126,35.0,22.5
258926.910276339,40.0,22.5
198316.97826881873,45.0,22.5
203103.32711579007,50.0,22.5
188747.52586058952,55.0,22.5
177549.20429490256,60.0,22.5
143643.46776872777,65.0,22.5
119428.23415096918,70.0,22.5
92278.04222200738,75.0,22.5
76689.5895410591,80.0,22.5
39746.213342167604,85.0,22.5
13147.90688640464,90.0,22.5
301136.576778817,0.0,27.5
301136.576778817,5.0,27.5
271712.2171131175,10.0,27.5
315580.13950229605,15.0,27.5
240250.30969546945,20.0,27.5
254000.82659164138,25.0,27.5
270247.12116277363,30.0,27.5
303143.4800534126,35.0,27.5
258926.910276339,40.0,27.5
198316.97826881873,45.0,27.5
203103.32711579007,50.0,27.5
188747.52586058952,55.0,27.5
177549.20429490256,60.0,27.5
143643.46776872777,65.0,27.5
119428.23415096918,70.0,27.5
92278.04222200738,75.0,27.5
76689.5895410591,80.0,27.5
39746.213342167604,85.0,27.5
13147.90688640464,90.0,27.5
271022.9191009353,0.0,27.5
271022.9191009353,5.0,27.5
211331.72442131361,10.0,27.5
267029.34880963515,15.0,27.5
362559.5582677084,20.0,27.5
257433.27019423113,25.0,27.5
290160.0669326622,30.0,27.5
276251.71972609375,35.0,27.5
243822.84051021922,40.0,27.5
223592.67157758976,45.0,27.5
213792.975911358,50.0,27.5
187091.84580918084,55.0,27.5
152630.01772719694,60.0,27.5
161413.7936782611,65.0,27.5
120849.99884324262,70.0,27.5
93655.32643427614,75.0,27.5
75344.15814560193,80.0,27.5
45045.70845445662,85.0,27.5
11833.116197764177,90.0,27.5
271022.9191009353,0.0,32.5
271022.9191009353,5.0,32.5
211331.72442131361,10.0,32.5
267029.34880963515,15.0,32.5
362559.5582677084,20.0,32.5
257433.27019423113,25.0,32.5
290160.0669326622,30.0,32.5
276251.71972609375,35.0,32.5
243822.84051021922,40.0,32.5
223592.67157758976,45.0,32.5
213792.975911358,50.0,32.5
187091.84580918084,55.0,32.5
152630.01772719694,60.0,32.5
161413.7936782611,65.0,32.5
120849.99884324262,70.0,32.5
93655.32643427614,75.0,32.5
75344.15814560193,80.0,32.5
45045.70845445662,85.0,32.5
11833.116197764177,90.0,32.5
240909.2614230536,0.0,32.5
240909.2614230536,5.0,32.5
221395.1398699476,10.0,32.5
339855.5348486265,15.0,32.5
253354.87204249503,20.0,32.5
298622.5934253081,25.0,32.5
273091.82770132914,30.0,32.5
281141.1306946972,35.0,32.5
265400.0830332475,40.0,32.5
239146.9443829873,45.0,32.5
204884.93524838475,50.0,32.5
205304.3263746763,55.0,32.5
177549.20429490256,60.0,32.5
143643.46776872777,65.0,32.5
106632.3519205082,70.0,32.5
79882.48431158847,75.0,32.5
82071.31512288781,80.0,32.5
39746.213342167604,85.0,32.5
21036.651018247427,90.0,32.5
240909.2614230536,0.0,37.5
240909.2614230536,5.0,37.5
221395.1398699476,10.0,37.5
339855.5348486265,15.0,37.5
253354.87204249503,20.0,37.5
298622.5934253081,25.0,37.5
273091.82770132914,30.0,37.5
281141.1306946972,35.0,37.5
265400.0830332475,40.0,37.5
239146.9443829873,45.0,37.5
204884.93524838475,50.0,37.5
205304.3263746763,55.0,37.5
177549.20429490256,60.0,37.5
143643.46776872777,65.0,37.5
106632.3519205082,70.0,37.5
79882.48431158847,75.0,37.5
82071.31512288781,80.0,37.5
39746.213342167604,85.0,37.5
21036.651018247427,90.0,37.5
301136.576778817,0.0,37.5
301136.576778817,5.0,37.5
322029.2943562874,10.0,37.5
370199.7790315396,15.0,37.5
257723.05949150358,20.0,37.5
319217.2550408466,25.0,37.5
315762.4257796618,30.0,37.5
276251.71972609375,35.0,37.5
243822.84051021922,40.0,37.5
209982.6828728669,45.0,37.5
206666.5433809794,50.0,37.5
170535.04529509402,55.0,37.5
180664.10261586576,60.0,37.5
145124.3282611889,65.0,37.5
132224.11638143015,70.0,37.5
90900.75800973861,75.0,37.5
65926.13837740169,80.0,37.5
50345.20356674563,85.0,37.5
15777.48826368557,90.0,37.5
301136.576778817,0.0,42.5
301136.576778817,5.0,42.5
322029.2943562874,10.0,42.5
370199.7790315396,15.0,42.5
257723.05949150358,20.0,42.5
319217.2550408466,25.0,42.5
315762.4257796618,30.0,42.5
276251.71972609375,35.0,42.5
243822.84051021922,40.0,42.5
209982.6828728669,45.0,42.5
206666.5433809794,50.0,42.5
170535.04529509402,55.0,42.5
180664.10261586576,60.0,42.5
145124.3282611889,65.0,42.5
132224.11638143015,70.0,42.5
90900.75800973861,75.0,42.5
65926.13837740169,80.0,42.5
50345.20356674563,85.0,42.5
15777.48826368557,90.0,42.5
391477.5498124621,0.0,42.5
391477.5498124621,5.0,42.5
322029.2943562874,10.0,42.5
260960.49997305253,15.0,42.5
283932.1841855548,20.0,42.5
278027.9318097696,25.0,42.5
247489.46885432955,30.0,42.5
273807.014241792,35.0,42.5
226561.04649179662,40.0,42.5
254701.21718838485,45.0,42.5
195976.89458541147,50.0,42.5
188747.52586058952,55.0,42.5
171319.40765297614,60.0,42.5
162894.65417072223,65.0,42.5
132224.11638143015,70.0,42.5
81259.76852385724,75.0,42.5
63235.27558648733,80.0,42.5
46370.58223252887,85.0,42.5
13147.90688640464,90.0,42.5
391477.5498124621,0.0,47.5
391477.5498124621,5.0,47.5
322029.2943562874,10.0,47.5
260960.49997305253,15.0,47.5
283932.1841855548,20.0,47.5
278027.9318097696,25.0,47.5
247489.46885432955,30.0,47.5
273807.014241792,35.0,47.5
226561.04649179662,40.0,47.5
254701.21718838485,45.0,47.5
195976.89458541147,50.0,47.5
188747.52586058952,55.0,47.5
171319.40765297614,60.0,47.5
162894.65417072223,65.0,47.5
132224.11638143015,70.0,47.5
81259.76852385724,75.0,47.5
63235.27558648733,80.0,47.5
46370.58223252887,85.0,47.5
13147.90688640464,90.0,47.5
331250.2344566987,0.0,47.5
331250.2344566987,5.0,47.5
392473.2024967253,10.0,47.5
339855.5348486265,15.0,47.5
283932.1841855548,20.0,47.5
312352.3678356671,25.0,47.5
281625.9473169957,30.0,47.5
242025.84294586975,35.0,47.5
239507.39200561357,40.0,47.5
217759.81927556568,45.0,47.5
229827.44910470984,50.0,47.5
187091.84580918084,55.0,47.5
140170.42444334412,60.0,47.5
142162.60727626667,65.0,47.5
120849.99884324262,70.0,47.5
101919.03170788875,75.0,47.5
64580.70698194451,80.0,47.5
43720.834676384366,85.0,47.5
6573.95344320232,90.0,47.5
331250.2344566987,0.0,52.5
331250.2344566987,5.0,52.5
392473.2024967253,10.0,52.5
339855.5348486265,15.0,52.5
283932.1841855548,20.0,52.5
312352.3678356671,25.0,52.5
281625.9473169957,30.0,52.5
242025.84294586975,35.0,52.5
239507.39200561357,40.0,52.5
217759.81927556568,45.0,52.5
229827.44910470984,50.0,52.5
187091.84580918084,55.0,52.5
140170.42444334412,60.0,52.5
142162.60727626667,65.0,52.5
120849.99884324262,70.0,52.5
101919.03170788875,75.0,52.5
64580.70698194451,80.0,52.5
43720.834676384366,85.0,52.5
6573.95344320232,90.0,52.5
210795.6037451719,0.0,52.5
210795.6037451719,5.0,52.5
281775.63256175147,10.0,52.5
370199.7790315396,15.0,52.5
331982.24612464866,20.0,52.5
295190.14982271835,25.0,52.5
290160.0669326622,30.0,52.5
242025.84294586975,35.0,52.5
245980.56476252206,40.0,52.5
243035.51258433668,45.0,52.5
192413.67832022218,50.0,52.5
216894.08673453706,55.0,52.5
172876.85681345774,60.0,52.5
152528.63072349445,65.0,52.5
100945.29315141441,70.0,52.5
112937.30540603888,75.0,52.5
69962.43256377323,80.0,52.5
66243.68890361267,85.0,52.5
10518.325509123713,90.0,52.5
210795.6037451719,0.0,57.5
210795.6037451719,5.0,57.5
281775.63256175147,10.0,57.5
370199.7790315396,15.0,57.5
331982.24612464866,20.0,57.5
295190.14982271835,25.0,57.5
290160.0669326622,30.0,57.5
242025.84294586975,35.0,57.5
245980.56476252206,40.0,57.5
243035.51258433668,45.0,57.5
192413.67832022218,50.0,57.5
216894.08673453706,55.0,57.5
172876.85681345774,60.0,57.5
152528.63072349445,65.0,57.5
100945.29315141441,70.0,57.5
112937.30540603888,75.0,57.5
69962.43256377323,80.0,57.5
66243.68890361267,85.0,57.5
10518.325509123713,90.0,57.5
301136.576778817,0.0,57.5
301136.576778817,5.0,57.5
281775.63256175147,10.0,57.5
248822.8022998873,15.0,57.5
327614.05867564015,20.0,57.5
305487.4806304876,25.0,57.5
315762.4257796618,30.0,57.5
264028.1923045852,35.0,57.5
235191.94350100792,40.0,57.5
208038.39877219222,45.0,57.5
215574.58404395264,50.0,57.5
201992.96627185895,55.0,57.5
166647.06017153134,60.0,57.5
149566.90973857223,65.0,57.5
122271.76353551606,70.0,57.5
86768.9053729323,75.0,57.5
63235.27558648733,80.0,57.5
45045.70845445662,85.0,57.5
14462.697575045106,90.0,57.5
301136.576778817,0.0,62.5
301136.576778817,5.0,62.5
281775.63256175147,10.0,62.5
248822.8022998873,15.0,62.5
327614.05867564015,20.0,62.5
305487.4806304876,25.0,62.5
315762.4257796618,30.0,62.5
264028.1923045852,35.0,62.5
235191.94350100792,40.0,62.5
208038.39877219222,45.0,62.5
215574.58404395264,50.0,62.5
201992.96627185895,55.0,62.5
166647.06017153134,60.0,62.5
149566.90973857223,65.0,62.5
122271.76353551606,70.0,62.5
86768.9053729323,75.0,62.5
63235.27558648733,80.0,62.5
45045.70845445662,85.0,62.5
14462.697575045106,90.0,62.5
331250.2344566987,0.0,62.5
331250.2344566987,5.0,62.5
291839.0480103855,10.0,62.5
267029.34880963515,15.0,62.5
275195.8092875377,20.0,62.5
322649.69864343636,25.0,62.5
273091.82770132914,30.0,62.5
317811.7129592229,35.0,62.5
256769.18602403617,40.0,62.5
225536.95567826444,45.0,62.5
171034.38072908638,50.0,62.5
206960.006426085,55.0,62.5
179106.65345538416,60.0,62.5
149566.90973857223,65.0,62.5
112319.41068960197,70.0,62.5
100541.74749561997,75.0,62.5
61889.844191030155,80.0,62.5
58294.44623517915,85.0,62.5
18407.069640966496,90.0,62.5
331250.2344566987,0.0,67.5
331250.2344566987,5.0,67.5
291839.0480103855,10.0,67.5
267029.34880963515,15.0,67.5
275195.8092875377,20.0,67.5
322649.69864343636,25.0,67.5
273091.82770132914,30.0,67.5
317811.7129592229,35.0,67.5
256769.18602403617,40.0,67.5
225536.95567826444,45.0,67.5
171034.38072908638,50.0,67.5
206960.006426085,55.0,67.5
179106.65345538416,60.0,67.5
149566.90973857223,65.0,67.5
112319.41068960197,70.0,67.5
100541.74749561997,75.0,67.5
61889.844191030155,80.0,67.5
58294.44623517915,85.0,67.5
18407.069640966496,90.0,67.5
391477.5498124621,0.0,67.5
391477.5498124621,5.0,67.5
291839.0480103855,10.0,67.5
351993.23252179177,15.0,67.5
262091.24694051212,20.0,67.5
291757.70622012863,25.0,67.5
327141.2519338839,30.0,67.5
273807.014241792,35.0,67.5
220087.87373488816,40.0,67.5
241091.22848366198,45.0,67.5
222701.01657433124,50.0,67.5
170535.04529509402,55.0,67.5
155744.91604816014,60.0,67.5
152528.63072349445,65.0,67.5
113741.17538187541,70.0,67.5
79882.48431158847,75.0,67.5
69962.43256377323,80.0,67.5
31796.970673734082,85.0,67.5
7888.744131842785,90.0,67.5
391477.5498124621,0.0,72.5
391477.5498124621,5.0,72.5
291839.0480103855,10.0,72.5
351993.23252179177,15.0,72.5
262091.24694051212,20.0,72.5
291757.70622012863,25.0,72.5
327141.2519338839,30.0,72.5
273807.014241792,35.0,72.5
220087.87373488816,40.0,72.5
241091.22848366198,45.0,72.5
222701.01657433124,50.0,72.5
170535.04529509402,55.0,72.5
155744.91604816014,60.0,72.5
152528.63072349445,65.0,72.5
113741.17538187541,70.0,72.5
79882.48431158847,75.0,72.5
69962.43256377323,80.0,72.5
31796.970673734082,85.0,72.5
7888.744131842785,90.0,72.5
240909.2614230536,0.0,72.5
240909.2614230536,5.0,72.5
362282.95615082333,10.0,72.5
339855.5348486265,15.0,72.5
283932.1841855548,20.0,72.5
260865.71379682087,25.0,72.5
273091.82770132914,30.0,72.5
268917.60327318864,35.0,72.5
269715.5315378531,40.0,72.5
178874.1372620718,45.0,72.5
201321.71898319543,50.0,72.5
145699.84452396384,55.0,72.5
175991.75513442096,60.0,72.5
124392.28136673334,65.0,72.5
112319.41068960197,70.0,72.5
100541.74749561997,75.0,72.5
80725.88372743064,80.0,72.5
51670.07734481789,85.0,72.5
18407.069640966496,90.0,72.5
240909.2614230536,0.0,77.5
240909.2614230536,5.0,77.5
362282.95615082333,10.0,77.5
339855.5348486265,15.0,77.5
283932.1841855548,20.0,77.5
260865.71379682087,25.0,77.5
273091.82770132914,30.0,77.5
268917.60327318864,35.0,77.5
269715.5315378531,40.0,77.5
178874.1372620718,45.0,77.5
201321.71898319543,50.0,77.5
145699.84452396384,55.0,77.5
175991.75513442096,60.0,77.5
124392.28136673334,65.0,77.5
112319.41068960197,70.0,77.5
100541.74749561997,75.0,77.5
80725.88372743064,80.0,77.5
51670.07734481789,85.0,77.5
18407.069640966496,90.0,77.5
361363.8921345804,0.0,77.5
361363.8921345804,5.0,77.5
271712.2171131175,10.0,77.5
303442.4418291308,15.0,77.5
345086.8084716743,20.0,77.5
353541.6910667441,25.0,77.5
329985.9584724394,30.0,77.5
222468.19907145604,35.0,77.5
254611.46177173336,40.0,77.5
208038.39877219222,45.0,77.5
204884.93524838475,50.0,77.5
190403.2059119982,55.0,77.5
166647.06017153134,60.0,77.5
148086.04924611113,65.0,77.5
116584.70476642229,70.0,77.5
104673.60013242628,75.0,77.5
63235.27558648733,80.0,77.5
39746.213342167604,85.0,77.5
11833.116197764177,90.0,77.5
361363.8921345804,0.0,82.5
361363.8921345804,5.0,82.5
271712.2171131175,10.0,82.5
303442.4418291308,15.0,82.5
345086.8084716743,20.0,82.5
353541.6910667441,25.0,82.5
329985.9584724394,30.0,82.5
222468.19907145604,35.0,82.5
254611.46177173336,40.0,82.5
208038.39877219222,45.0,82.5
204884.93524838475,50.0,82.5
190403.2059119982,55.0,82.5
166647.06017153134,60.0,82.5
148086.04924611113,65.0,82.5
116584.70476642229,70.0,82.5
104673.60013242628,75.0,82.5
63235.27558648733,80.0,82.5
39746.213342167604,85.0,82.5
11833.116197764177,90.0,82.5
301136.576778817,0.0,82.5
301136.576778817,5.0,82.5
161014.6471781437,10.0,82.5
370199.7790315396,15.0,82.5
266459.43438952067,20.0,82.5
381001.23988746206,25.0,82.5
284470.6538555512,30.0,82.5
290919.95263190405,35.0,82.5
261084.63452864182,40.0,82.5
239146.9443829873,45.0,82.5
213792.975911358,50.0,82.5
231795.2071972152,55.0,82.5
127710.83115949131,60.0,82.5
131796.5838290389,65.0,82.5
143598.2339196177,70.0,82.5
68864.21061343834,75.0,82.5
79380.45233197346,80.0,82.5
30472.09689566183,85.0,82.5
14462.697575045106,90.0,82.5
301136.576778817,0.0,87.5
301136.576778817,5.0,87.5
161014.6471781437,10.0,87.5
370199.7790315396,15.0,87.5
266459.43438952067,20.0,87.5
381001.23988746206,25.0,87.5
284470.6538555512,30.0,87.5
290919.95263190405,35.0,87.5
261084.63452864182,40.0,87.5
239146.9443829873,45.0,87.5
213792.975911358,50.0,87.5
231795.2071972152,55.0,87.5
127710.83115949131,60.0,87.5
131796.5838290389,65.0,87.5
143598.2339196177,70.0,87.5
68864.21061343834,75.0,87.5
79380.45233197346,80.0,87.5
30472.09689566183,85.0,87.5
14462.697575045106,90.0,87.5
361363.8921345804,0.0,87.5
361363.8921345804,5.0,87.5
301902.46345901943,10.0,87.5
315580.13950229605,15.0,87.5
279563.9967365463,20.0,87.5
329514.58584861585,25.0,87.5
284470.6538555512,30.0,87.5
286030.5416633006,35.0,87.5
222245.59798719097,40.0,87.5
250812.64898703547,45.0,87.5
245861.9222980617,50.0,87.5
172190.7253465027,55.0,87.5
185336.45009731056,60.0,87.5
180664.98008025557,65.0,87.5
115162.94007414885,70.0,87.5
84014.33694839478,75.0,87.5
63235.27558648733,80.0,87.5
37096.465786023095,85.0,87.5
11833.116197764177,90.0,87.5
361363.8921345804,0.0,92.5
361363.8921345804,5.0,92.5
301902.46345901943,10.0,92.5
315580.13950229605,15.0,92.5
279563.9967365463,20.0,92.5
329514.58584861585,25.0,92.5
284470.6538555512,30.0,92.5
286030.5416633006,35.0,92.5
222245.59798719097,40.0,92.5
250812.64898703547,45.0,92.5
245861.9222980617,50.0,92.5
172190.7253465027,55.0,92.5
185336.45009731056,60.0,92.5
180664.98008025557,65.0,92.5
115162.94007414885,70.0,92.5
84014.33694839478,75.0,92.5
63235.27558648733,80.0,92.5
37096.465786023095,85.0,92.5
11833.116197764177,90.0,92.5
271022.9191009353,0.0,92.5
271022.9191009353,5.0,92.5
382409.7870480913,10.0,92.5
242753.95346330467,15.0,92.5
340718.62102266576,20.0,92.5
247135.9393864619,25.0,92.5
253178.88193144056,30.0,92.5
295809.3636005075,35.0,92.5
263242.35878094466,40.0,92.5
190539.84186611997,45.0,92.5
220919.4084417366,50.0,92.5
195370.24606622424,55.0,92.5
171319.40765297614,60.0,92.5
145124.3282611889,65.0,92.5
108054.11661278164,70.0,92.5
114314.58961830764,75.0,92.5
71307.8639592304,80.0,92.5
41071.087120239856,85.0,92.5
11833.116197764177,90.0,92.5
271022.9191009353,0.0,97.5
271022.9191009353,5.0,97.5
382409.7870480913,10.0,97.5
242753.95346330467,15.0,97.5
340718.62102266576,20.0,97.5
247135.9393864619,25.0,97.5
253178.88193144056,30.0,97.5
295809.3636005075,35.0,97.5
263242.35878094466,40.0,97.5
190539.84186611997,45.0,97.5
220919.4084417366,50.0,97.5
195370.24606622424,55.0,97.5
171319.40765297614,60.0,97.5
145124.3282611889,65.0,97.5
108054.11661278164,70.0,97.5
114314.58961830764,75.0,97.5
71307.8639592304,80.0,97.5
41071.087120239856,85.0,97.5
11833.116197764177,90.0,97.5
271022.9191009353,0.0,97.5
271022.9191009353,5.0,97.5
342156.12525355536,10.0,97.5
321648.98833887867,15.0,97.5
310141.308879606,20.0,97.5
367271.4654771031,25.0,97.5
301538.8930868843,30.0,97.5
290919.95263190405,35.0,97.5
284819.6013039729,40.0,97.5
248868.36488636077,45.0,97.5
252988.3548284403,50.0,97.5
168879.36524368534,55.0,97.5
154187.46688767854,60.0,97.5
136239.16530642222,65.0,97.5
119428.23415096918,70.0,97.5
104673.60013242628,75.0,97.5
65926.13837740169,80.0,97.5
43720.834676384366,85.0,97.5
10518.325509123713,90.0,97.5
271022.9191009353,0.0,102.5
271022.9191009353,5.0,102.5
342156.12525355536,10.0,102.5
321648.98833887867,15.0,102.5
310141.308879606,20.0,102.5
367271.4654771031,25.0,102.5
301538.8930868843,30.0,102.5
290919.95263190405,35.0,102.5
284819.6013039729,40.0,102.5
248868.36488636077,45.0,102.5
252988.3548284403,50.0,102.5
168879.36524368534,55.0,102.5
154187.46688767854,60.0,102.5
136239.16530642222,65.0,102.5
119428.23415096918,70.0,102.5
104673.60013242628,75.0,102.5
65926.13837740169,80.0,102.5
43720.834676384366,85.0,102.5
10518.325509123713,90.0,102.5
391477.5498124621,0.0,102.5
391477.5498124621,5.0,102.5
322029.2943562874,10.0,102.5
248822.8022998873,15.0,102.5
292668.55908357183,20.0,102.5
326082.1422460261,25.0,102.5
287315.3603941067,30.0,102.5
288475.2471476023,35.0,102.5
269715.5315378531,40.0,102.5
272199.7740944571,45.0,102.5
194195.28645281683,50.0,102.5
187091.84580918084,55.0,102.5
163532.16185056814,60.0,102.5
151047.77023103336,65.0,102.5
112319.41068960197,70.0,102.5
79882.48431158847,75.0,102.5
80725.88372743064,80.0,102.5
41071.087120239856,85.0,102.5
10518.325509123713,90.0,102.5
391477.5498124621,0.0,107.5
391477.5498124621,5.0,107.5
322029.2943562874,10.0,107.5
248822.8022998873,15.0,107.5
292668.55908357183,20.0,107.5
326082.1422460261,25.0,107.5
287315.3603941067,30.0,107.5
288475.2471476023,35.0,107.5
269715.5315378531,40.0,107.5
272199.7740944571,45.0,107.5
194195.28645281683,50.0,107.5
187091.84580918084,55.0,107.5
163532.16185056814,60.0,107.5
151047.77023103336,65.0,107.5
112319.41068960197,70.0,107.5
79882.48431158847,75.0,107.5
80725.88372743064,80.0,107.5
41071.087120239856,85.0,107.5
10518.325509123713,90.0,107.5
331250.2344566987,0.0,107.5
331250.2344566987,5.0,107.5
382409.7870480913,10.0,107.5
291304.7441559656,15.0,107.5
297036.7465325804,20.0,107.5
312352.3678356671,25.0,107.5
315762.4257796618,30.0,107.5
278696.4252103955,35.0,107.5
248138.28901482487,40.0,107.5
223592.67157758976,45.0,107.5
187068.85392243823,50.0,107.5
216894.08673453706,55.0,107.5
196238.59422068176,60.0,107.5
145124.3282611889,65.0,107.5
135067.64576597704,70.0,107.5
89523.47379746984,75.0,107.5
53817.25581828709,80.0,107.5
25172.601783372815,85.0,107.5
13147.90688640464,90.0,107.5
331250.2344566987,0.0,112.5
331250.2344566987,5.0,112.5
382409.7870480913,10.0,112.5
291304.7441559656,15.0,112.5
297036.7465325804,20.0,112.5
312352.3678356671,25.0,112.5
315762.4257796618,30.0,112.5
278696.4252103955,35.0,112.5
248138.28901482487,40.0,112.5
223592.67157758976,45.0,112.5
187068.85392243823,50.0,112.5
216894.08673453706,55.0,112.5
196238.59422068176,60.0,112.5
145124.3282611889,65.0,112.5
135067.64576597704,70.0,112.5
89523.47379746984,75.0,112.5
53817.25581828709,80.0,112.5
25172.601783372815,85.0,112.5
13147.90688640464,90.0,112.5
301136.576778817,0.0,112.5
301136.576778817,5.0,112.5
311965.87890765344,10.0,112.5
315580.13950229605,15.0,112.5
353823.18336969137,20.0,112.5
278027.9318097696,25.0,112.5
298694.1865483287,30.0,112.5
246915.25391447317,35.0,112.5
282661.8770516701,40.0,112.5
225536.95567826444,45.0,112.5
190632.07018762754,50.0,112.5
182124.8056549548,55.0,112.5
180664.10261586576,60.0,112.5
177703.25909533334,65.0,112.5
96679.99907459409,70.0,112.5
99164.46328335122,75.0,112.5
60544.41279557298,80.0,112.5
45045.70845445662,85.0,112.5
7888.744131842785,90.0,112.5
301136.576778817,0.0,117.5
301136.576778817,5.0,117.5
311965.87890765344,10.0,117.5
315580.13950229605,15.0,117.5
353823.18336969137,20.0,117.5
278027.9318097696,25.0,117.5
298694.1865483287,30.0,117.5
246915.25391447317,35.0,117.5
282661.8770516701,40.0,117.5
225536.95567826444,45.0,117.5
190632.07018762754,50.0,117.5
182124.8056549548,55.0,117.5
180664.10261586576,60.0,117.5
177703.25909533334,65.0,117.5
96679.99907459409,70.0,117.5
99164.46328335122,75.0,117.5
60544.41279557298,80.0,117.5
45045.70845445662,85.0,117.5
7888.744131842785,90.0,117.5
210795.6037451719,0.0,117.5
210795.6037451719,5.0,117.5
322029.2943562874,10.0,117.5
321648.98833887867,15.0,117.5
305773.12143059744,20.0,117.5
302055.03702789784,25.0,117.5
315762.4257796618,30.0,117.5
249359.9593987749,35.0,117.5
261084.63452864182,40.0,117.5
202205.54647016813,45.0,117.5
217356.19217654728,50.0,117.5
192058.88596340688,55.0,117.5
166647.06017153134,60.0,117.5
134758.30481396112,65.0,117.5
103788.8225359613,70.0,117.5
100541.74749561997,75.0,117.5
72653.29535468758,80.0,117.5
31796.970673734082,85.0,117.5
17092.278952326033,90.0,117.5
210795.6037451719,0.0,122.5
210795.6037451719,5.0,122.5
322029.2943562874,10.0,122.5
321648.98833887867,15.0,122.5
305773.12143059744,20.0,122.5
302055.03702789784,25.0,122.5
315762.4257796618,30.0,122.5
249359.9593987749,35.0,122.5
261084.63452864182,40.0,122.5
202205.54647016813,45.0,122.5
217356.19217654728,50.0,122.5
192058.88596340688,55.0,122.5
166647.06017153134,60.0,122.5
134758.30481396112,65.0,122.5
103788.8225359613,70.0,122.5
100541.74749561997,75.0,122.5
72653.29535468758,80.0,122.5
31796.970673734082,85.0,122.5
17092.278952326033,90.0,122.5
210795.6037451719,0.0,122.5
210795.6037451719,5.0,122.5
322029.2943562874,10.0,122.5
303442.4418291308,15.0,122.5
349454.9959206828,20.0,122.5
284892.81901494914,25.0,122.5
307228.3061639953,30.0,122.5
217578.78810285262,35.0,122.5
239507.39200561357,40.0,122.5
206094.1146715175,45.0,122.5
220919.4084417366,50.0,122.5
215238.40668312839,55.0,122.5
185336.45009731056,60.0,122.5
155490.35170841668,65.0,122.5
132224.11638143015,70.0,122.5
90900.75800973861,75.0,122.5
79380.45233197346,80.0,122.5
51670.07734481789,85.0,122.5
15777.48826368557,90.0,122.5
210795.6037451719,0.0,127.5
210795.6037451719,5.0,127.5
322029.2943562874,10.0,127.5
303442.4418291308,15.0,127.5
349454.9959206828,20.0,127.5
284892.81901494914,25.0,127.5
307228.3061639953,30.0,127.5
217578.78810285262,35.0,127.5
239507.39200561357,40.0,127.5
206094.1146715175,45.0,127.5
220919.4084417366,50.0,127.5
215238.40668312839,55.0,127.5
185336.45009731056,60.0,127.5
155490.35170841668,65.0,127.5
132224.11638143015,70.0,127.5
90900.75800973861,75.0,127.5
79380.45233197346,80.0,127.5
51670.07734481789,85.0,127.5
15777.48826368557,90.0,127.5
271022.9191009353,0.0,127.5
271022.9191009353,5.0,127.5
211331.72442131361,10.0,127.5
327717.8371754613,15.0,127.5
336350.43357365724,20.0,127.5
205946.6161553849,25.0,127.5
327141.2519338839,30.0,127.5
281141.1306946972,35.0,127.5
233034.2192487051,40.0,127.5
206094.1146715175,45.0,127.5
203103.32711579007,50.0,127.5
190403.2059119982,55.0,127.5
196238.59422068176,60.0,127.5
143643.46776872777,65.0,127.5
133645.8810737036,70.0,127.5
111560.02119377011,75.0,127.5
68617.00116831604,80.0,127.5
38421.33956409535,85.0,127.5
17092.278952326033,90.0,127.5
271022.9191009353,0.0,132.5
271022.9191009353,5.0,132.5
211331.72442131361,10.0,132.5
327717.8371754613,15.0,132.5
336350.43357365724,20.0,132.5
205946.6161553849,25.0,132.5
327141.2519338839,30.0,132.5
281141.1306946972,35.0,132.5
233034.2192487051,40.0,132.5
206094.1146715175,45.0,132.5
203103.32711579007,50.0,132.5
190403.2059119982,55.0,132.5
196238.59422068176,60.0,132.5
143643.46776872777,65.0,132.5
133645.8810737036,70.0,132.5
111560.02119377011,75.0,132.5
68617.00116831604,80.0,132.5
38421.33956409535,85.0,132.5
17092.278952326033,90.0,132.5
271022.9191009353,0.0,132.5
271022.9191009353,5.0,132.5
342156.12525355536,10.0,132.5
200272.01160722636,15.0,132.5
270827.6218385292,20.0,132.5
291757.70622012863,25.0,132.5
264557.7080856626,30.0,132.5
303143.4800534126,35.0,132.5
269715.5315378531,40.0,132.5
268311.2058931077,45.0,132.5
244080.31416546702,50.0,132.5
200337.28622045027,55.0,132.5
188451.34841827376,60.0,132.5
159932.9331858,65.0,132.5
132224.11638143015,70.0,132.5
89523.47379746984,75.0,132.5
61889.844191030155,80.0,132.5
49020.32978867338,85.0,132.5
15777.48826368557,90.0,132.5
271022.9191009353,0.0,137.5
271022.9191009353,5.0,137.5
342156.12525355536,10.0,137.5
200272.01160722636,15.0,137.5
270827.6218385292,20.0,137.5
291757.70622012863,25.0,137.5
264557.7080856626,30.0,137.5
303143.4800534126,35.0,137.5
269715.5315378531,40.0,137.5
268311.2058931077,45.0,137.5
244080.31416546702,50.0,137.5
200337.28622045027,55.0,137.5
188451.34841827376,60.0,137.5
159932.9331858,65.0,137.5
132224.11638143015,70.0,137.5
89523.47379746984,75.0,137.5
61889.844191030155,80.0,137.5
49020.32978867338,85.0,137.5
15777.48826368557,90.0,137.5
331250.2344566987,0.0,137.5
331250.2344566987,5.0,137.5
322029.2943562874,10.0,137.5
309511.29066571343,15.0,137.5
323245.8712266316,20.0,137.5
281460.37541235937,25.0,137.5
253178.88193144056,30.0,137.5
276251.71972609375,35.0,137.5
276188.7042947616,40.0,137.5
225536.95567826444,45.0,137.5
217356.19217654728,50.0,137.5
213582.7266317197,55.0,137.5
180664.10261586576,60.0,137.5
152528.63072349445,65.0,137.5
113741.17538187541,70.0,137.5
79882.48431158847,75.0,137.5
57853.550004658624,80.0,137.5
30472.09689566183,85.0,137.5
13147.90688640464,90.0,137.5
331250.2344566987,0.0,142.5
331250.2344566987,5.0,142.5
322029.2943562874,10.0,142.5
309511.29066571343,15.0,142.5
323245.8712266316,20.0,142.5
281460.37541235937,25.0,142.5
253178.88193144056,30.0,142.5
276251.71972609375,35.0,142.5
276188.7042947616,40.0,142.5
225536.95567826444,45.0,142.5
217356.19217654728,50.0,142.5
213582.7266317197,55.0,142.5
180664.10261586576,60.0,142.5
152528.63072349445,65.0,142.5
113741.17538187541,70.0,142.5
79882.48431158847,75.0,142.5
57853.550004658624,80.0,142.5
30472.09689566183,85.0,142.5
13147.90688640464,90.0,142.5
301136.576778817,0.0,142.5
301136.576778817,5.0,142.5
251585.38621584955,10.0,142.5
248822.8022998873,15.0,142.5
323245.8712266316,20.0,142.5
274595.4882071799,25.0,142.5
298694.1865483287,30.0,142.5
288475.2471476023,35.0,142.5
293450.4983131842,40.0,142.5
235258.37618163793,45.0,142.5
185287.24578984358,50.0,142.5
221861.1268887631,55.0,142.5
177549.20429490256,60.0,142.5
148086.04924611113,65.0,142.5
123693.5282277895,70.0,142.5
92278.04222200738,75.0,142.5
79380.45233197346,80.0,142.5
56969.5724571069,85.0,142.5
15777.48826368557,90.0,142.5
301136.576778817,0.0,147.5
301136.576778817,5.0,147.5
251585.38621584955,10.0,147.5
248822.8022998873,15.0,147.5
323245.8712266316,20.0,147.5
274595.4882071799,25.0,147.5
298694.1865483287,30.0,147.5
288475.2471476023,35.0,147.5
293450.4983131842,40.0,147.5
235258.37618163793,45.0,147.5
185287.24578984358,50.0,147.5
221861.1268887631,55.0,147.5
177549.20429490256,60.0,147.5
148086.04924611113,65.0,147.5
123693.5282277895,70.0,147.5
92278.04222200738,75.0,147.5
79380.45233197346,80.0,147.5
56969.5724571069,85.0,147.5
15777.48826368557,90.0,147.5
240909.2614230536,0.0,147.5
240909.2614230536,5.0,147.5
301902.46345901943,10.0,147.5
254891.6511364699,15.0,147.5
266459.43438952067,20.0,147.5
281460.37541235937,25.0,147.5
256023.58846999606,30.0,147.5
242025.84294586975,35.0,147.5
233034.2192487051,40.0,147.5
190539.84186611997,45.0,147.5
256551.57109362958,50.0,147.5
170535.04529509402,55.0,147.5
193123.69589971856,60.0,147.5
131796.5838290389,65.0,147.5
129380.58699688327,70.0,147.5
101919.03170788875,75.0,147.5
71307.8639592304,80.0,147.5
46370.58223252887,85.0,147.5
9203.534820483248,90.0,147.5
240909.2614230536,0.0,152.5
240909.2614230536,5.0,152.5
301902.46345901943,10.0,152.5
254891.6511364699,15.0,152.5
266459.43438952067,20.0,152.5
281460.37541235937,25.0,152.5
256023.58846999606,30.0,152.5
242025.84294586975,35.0,152.5
233034.2192487051,40.0,152.5
190539.84186611997,45.0,152.5
256551.57109362958,50.0,152.5
170535.04529509402,55.0,152.5
193123.69589971856,60.0,152.5
131796.5838290389,65.0,152.5
129380.58699688327,70.0,152.5
101919.03170788875,75.0,152.5
71307.8639592304,80.0,152.5
46370.58223252887,85.0,152.5
9203.534820483248,90.0,152.5
240909.2614230536,0.0,152.5
240909.2614230536,5.0,152.5
241521.97076721556,10.0,152.5
254891.6511364699,15.0,152.5
340718.62102266576,20.0,152.5
308919.9242330774,25.0,152.5
290160.0669326622,30.0,152.5
288475.2471476023,35.0,152.5
284819.6013039729,40.0,152.5
254701.21718838485,45.0,152.5
219137.80030914192,50.0,152.5
187091.84580918084,55.0,152.5
179106.65345538416,60.0,152.5
164375.51466318333,65.0,152.5
120849.99884324262,70.0,152.5
86768.9053729323,75.0,152.5
60544.41279557298,80.0,152.5
54319.82490096239,85.0,152.5
6573.95344320232,90.0,152.5
240909.2614230536,0.0,157.5
240909.2614230536,5.0,157.5
241521.97076721556,10.0,157.5
254891.6511364699,15.0,157.5
340718.62102266576,20.0,157.5
308919.9242330774,25.0,157.5
290160.0669326622,30.0,157.5
288475.2471476023,35.0,157.5
284819.6013039729,40.0,157.5
254701.21718838485,45.0,157.5
219137.80030914192,50.0,157.5
187091.84580918084,55.0,157.5
179106.65345538416,60.0,157.5
164375.51466318333,65.0,157.5
120849.99884324262,70.0,157.5
86768.9053729323,75.0,157.5
60544.41279557298,80.0,157.5
54319.82490096239,85.0,157.5
6573.95344320232,90.0,157.5
180681.9460672902,0.0,157.5
180681.9460672902,5.0,157.5
342156.12525355536,10.0,157.5
291304.7441559656,15.0,157.5
305773.12143059744,20.0,157.5
308919.9242330774,25.0,157.5
312917.7192411063,30.0,157.5
234691.7264929646,35.0,157.5
237349.66775331076,40.0,157.5
221648.38747691506,45.0,157.5
224482.62470692588,50.0,157.5
216894.08673453706,55.0,157.5
177549.20429490256,60.0,157.5
137720.02579888335,65.0,157.5
113741.17538187541,70.0,157.5
68864.21061343834,75.0,157.5
76689.5895410591,80.0,157.5
30472.09689566183,85.0,157.5
13147.90688640464,90.0,157.5
180681.9460672902,0.0,162.5
180681.9460672902,5.0,162.5
342156.12525355536,10.0,162.5
291304.7441559656,15.0,162.5
305773.12143059744,20.0,162.5
308919.9242330774,25.0,162.5
312917.7192411063,30.0,162.5
234691.7264929646,35.0,162.5
237349.66775331076,40.0,162.5
221648.38747691506,45.0,162.5
224482.62470692588,50.0,162.5
216894.08673453706,55.0,162.5
177549.20429490256,60.0,162.5
137720.02579888335,65.0,162.5
113741.17538187541,70.0,162.5
68864.21061343834,75.0,162.5
76689.5895410591,80.0,162.5
30472.09689566183,85.0,162.5
13147.90688640464,90.0,162.5
210795.6037451719,0.0,162.5
210795.6037451719,5.0,162.5
372346.37159945734,10.0,162.5
248822.8022998873,15.0,162.5
244618.49714447797,20.0,162.5
274595.4882071799,25.0,162.5
278781.24077844014,30.0,162.5
283585.8361789989,35.0,162.5
295608.222565487,40.0,162.5
264422.63769175834,45.0,162.5
210229.75964616868,50.0,162.5
205304.3263746763,55.0,162.5
168204.50933201294,60.0,162.5
139200.88629134445,65.0,162.5
133645.8810737036,70.0,162.5
75750.63167478217,75.0,162.5
49780.96163191556,80.0,162.5
30472.09689566183,85.0,162.5
11833.116197764177,90.0,162.5
210795.6037451719,0.0,167.5
210795.6037451719,5.0,167.5
372346.37159945734,10.0,167.5
248822.8022998873,15.0,167.5
244618.49714447797,20.0,167.5
274595.4882071799,25.0,167.5
278781.24077844014,30.0,167.5
283585.8361789989,35.0,167.5
295608.222565487,40.0,167.5
264422.63769175834,45.0,167.5
210229.75964616868,50.0,167.5
205304.3263746763,55.0,167.5
168204.50933201294,60.0,167.5
139200.88629134445,65.0,167.5
133645.8810737036,70.0,167.5
75750.63167478217,75.0,167.5
49780.96163191556,80.0,167.5
30472.09689566183,85.0,167.5
11833.116197764177,90.0,167.5
271022.9191009353,0.0,167.5
271022.9191009353,5.0,167.5
392473.2024967253,10.0,167.5
279167.0464828004,15.0,167.5
283932.1841855548,20.0,167.5
336379.47305379534,25.0,167.5
204818.87077599685,30.0,167.5
261583.48682028346,35.0,167.5
233034.2192487051,40.0,167.5
237202.6602823126,45.0,167.5
226264.23283952053,50.0,167.5
180469.12560354613,55.0,167.5
161974.71269008654,60.0,167.5
137720.02579888335,65.0,167.5
100945.29315141441,70.0,167.5
90900.75800973861,75.0,167.5
61889.844191030155,80.0,167.5
30472.09689566183,85.0,167.5
17092.278952326033,90.0,167.5
271022.9191009353,0.0,172.5
271022.9191009353,5.0,172.5
392473.2024967253,10.0,172.5
279167.0464828004,15.0,172.5
283932.1841855548,20.0,172.5
336379.47305379534,25.0,172.5
204818.87077599685,30.0,172.5
261583.48682028346,35.0,172.5
233034.2192487051,40.0,172.5
237202.6602823126,45.0,172.5
226264.23283952053,50.0,172.5
180469.12560354613,55.0,172.5
161974.71269008654,60.0,172.5
137720.02579888335,65.0,172.5
100945.29315141441,70.0,172.5
90900.75800973861,75.0,172.5
61889.844191030155,80.0,172.5
30472.09689566183,85.0,172.5
17092.278952326033,90.0,172.5
271022.9191009353,0.0,172.5
271022.9191009353,5.0,172.5
301902.46345901943,10.0,172.5
339855.5348486265,15.0,172.5
336350.43357365724,20.0,172.5
315784.8114382569,25.0,172.5
230421.22962299647,30.0,172.5
281141.1306946972,35.0,172.5
248138.28901482487,40.0,172.5
213871.25107421627,45.0,172.5
222701.01657433124,50.0,172.5
193714.56601481556,55.0,172.5
138612.97528286252,60.0,172.5
162894.65417072223,65.0,172.5
125115.29292006294,70.0,172.5
79882.48431158847,75.0,172.5
71307.8639592304,80.0,172.5
42395.96089831211,85.0,172.5
15777.48826368557,90.0,172.5
271022.9191009353,0.0,177.5
271022.9191009353,5.0,177.5
301902.46345901943,10.0,177.5
339855.5348486265,15.0,177.5
336350.43357365724,20.0,177.5
315784.8114382569,25.0,177.5
230421.22962299647,30.0,177.5
281141.1306946972,35.0,177.5
248138.28901482487,40.0,177.5
213871.25107421627,45.0,177.5
222701.01657433124,50.0,177.5
193714.56601481556,55.0,177.5
138612.97528286252,60.0,177.5
162894.65417072223,65.0,177.5
125115.29292006294,70.0,177.5
79882.48431158847,75.0,177.5
71307.8639592304,80.0,177.5
42395.96089831211,85.0,177.5
15777.48826368557,90.0,177.5
421591.2074903438,0.0,177.5
421591.2074903438,5.0,177.5
241521.97076721556,10.0,177.5
321648.98833887867,15.0,177.5
288300.3716345633,20.0,177.5
326082.1422460261,25.0,177.5
310073.0127025508,30.0,177.5
298254.06908480916,35.0,177.5
239507.39200561357,40.0,177.5
223592.67157758976,45.0,177.5
217356.19217654728,50.0,177.5
190403.2059119982,55.0,177.5
174434.30597393934,60.0,177.5
130315.72333657778,65.0,177.5
126537.05761233639,70.0,177.5
84014.33694839478,75.0,177.5
79380.45233197346,80.0,177.5
52994.95112289014,85.0,177.5
10518.325509123713,90.0,177.5
421591.2074903438,0.0,182.5
421591.2074903438,5.0,182.5
241521.97076721556,10.0,182.5
321648.98833887867,15.0,182.5
288300.3716345633,20.0,182.5
326082.1422460261,25.0,182.5
310073.0127025508,30.0,182.5
298254.06908480916,35.0,182.5
239507.39200561357,40.0,182.5
223592.67157758976,45.0,182.5
217356.19217654728,50.0,182.5
190403.2059119982,55.0,182.5
174434.30597393934,60.0,182.5
130315.72333657778,65.0,182.5
126537.05761233639,70.0,182.5
84014.33694839478,75.0,182.5
79380.45233197346,80.0,182.5
52994.95112289014,85.0,182.5
10518.325509123713,90.0,182.5
210795.6037451719,0.0,182.5
210795.6037451719,5.0,182.5
311965.87890765344,10.0,182.5
333786.6860120439,15.0,182.5
279563.9967365463,20.0,182.5
302055.03702789784,25.0,182.5
244644.76231577402,30.0,182.5
254249.37036737832,35.0,182.5
228718.77074409946,40.0,182.5
227481.23977893914,45.0,182.5
226264.23283952053,50.0,182.5
180469.12560354613,55.0,182.5
174434.30597393934,60.0,182.5
168818.0961405667,65.0,182.5
110897.64599732852,70.0,182.5
99164.46328335122,75.0,182.5
72653.29535468758,80.0,182.5
41071.087120239856,85.0,182.5
14462.697575045106,90.0,182.5
210795.6037451719,0.0,187.5
210795.6037451719,5.0,187.5
311965.87890765344,10.0,187.5
333786.6860120439,15.0,187.5
279563.9967365463,20.0,187.5
302055.03702789784,25.0,187.5
244644.76231577402,30.0,187.5
254249.37036737832,35.0,187.5
228718.77074409946,40.0,187.5
227481.23977893914,45.0,187.5
226264.23283952053,50.0,187.5
180469.12560354613,55.0,187.5
174434.30597393934,60.0,187.5
168818.0961405667,65.0,187.5
110897.64599732852,70.0,187.5
99164.46328335122,75.0,187.5
72653.29535468758,80.0,187.5
41071.087120239856,85.0,187.5
14462.697575045106,90.0,187.5
451704.8651682255,0.0,187.5
451704.8651682255,5.0,187.5
291839.0480103855,10.0,187.5
315580.13950229605,15.0,187.5
275195.8092875377,20.0,187.5
295190.14982271835,25.0,187.5
247489.46885432955,30.0,187.5
242025.84294586975,35.0,187.5
241665.1162579164,40.0,187.5
217759.81927556568,45.0,187.5
217356.19217654728,50.0,187.5
210271.36652890235,55.0,187.5
208698.18750453458,60.0,187.5
136239.16530642222,65.0,187.5
132224.11638143015,70.0,187.5
96409.89485881368,75.0,187.5
60544.41279557298,80.0,187.5
38421.33956409535,85.0,187.5
18407.069640966496,90.0,187.5
451704.8651682255,0.0,192.5
451704.8651682255,5.0,192.5
291839.0480103855,10.0,192.5
315580.13950229605,15.0,192.5
275195.8092875377,20.0,192.5
295190.14982271835,25.0,192.5
247489.46885432955,30.0,192.5
242025.84294586975,35.0,192.5
241665.1162579164,40.0,192.5
217759.81927556568,45.0,192.5
217356.19217654728,50.0,192.5
210271.36652890235,55.0,192.5
208698.18750453458,60.0,192.5
136239.16530642222,65.0,192.5
132224.11638143015,70.0,192.5
96409.89485881368,75.0,192.5
60544.41279557298,80.0,192.5
38421.33956409535,85.0,192.5
18407.069640966496,90.0,192.5
301136.576778817,0.0,192.5
301136.576778817,5.0,192.5
332092.7098049214,10.0,192.5
224547.4069535568,15.0,192.5
244618.49714447797,20.0,192.5
312352.3678356671,25.0,192.5
287315.3603941067,30.0,192.5
268917.60327318864,35.0,192.5
267557.8072855503,40.0,192.5
268311.2058931077,45.0,192.5
224482.62470692588,50.0,192.5
215238.40668312839,55.0,192.5
175991.75513442096,60.0,192.5
142162.60727626667,65.0,192.5
126537.05761233639,70.0,192.5
104673.60013242628,75.0,192.5
80725.88372743064,80.0,192.5
41071.087120239856,85.0,192.5
18407.069640966496,90.0,192.5
301136.576778817,0.0,197.5
301136.576778817,5.0,197.5
332092.7098049214,10.0,197.5
224547.4069535568,15.0,197.5
244618.49714447797,20.0,197.5
312352.3678356671,25.0,197.5
287315.3603941067,30.0,197.5
268917.60327318864,35.0,197.5
267557.8072855503,40.0,197.5
268311.2058931077,45.0,197.5
224482.62470692588,50.0,197.5
215238.40668312839,55.0,197.5
175991.75513442096,60.0,197.5
142162.60727626667,65.0,197.5
126537.05761233639,70.0,197.5
104673.60013242628,75.0,197.5
80725.88372743064,80.0,197.5
41071.087120239856,85.0,197.5
18407.069640966496,90.0,197.5
301136.576778817,0.0,197.5
301136.576778817,5.0,197.5
432726.86429126124,10.0,197.5
406612.87205103535,15.0,197.5
266459.43438952067,20.0,197.5
264298.1573994106,25.0,197.5
267402.41462421813,30.0,197.5
266472.8977888869,35.0,197.5
282661.8770516701,40.0,197.5
235258.37618163793,45.0,197.5
206666.5433809794,50.0,197.5
203648.64632326763,55.0,197.5
183779.00093682896,60.0,197.5
146605.18875365,65.0,197.5
150707.05738098492,70.0,197.5
97787.17907108244,75.0,197.5
63235.27558648733,80.0,197.5
49020.32978867338,85.0,197.5
14462.697575045106,90.0,197.5
301136.576778817,0.0,202.5
301136.576778817,5.0,202.5
432726.86429126124,10.0,202.5
406612.87205103535,15.0,202.5
266459.43438952067,20.0,202.5
264298.1573994106,25.0,202.5
267402.41462421813,30.0,202.5
266472.8977888869,35.0,202.5
282661.8770516701,40.0,202.5
235258.37618163793,45.0,202.5
206666.5433809794,50.0,202.5
203648.64632326763,55.0,202.5
183779.00093682896,60.0,202.5
146605.18875365,65.0,202.5
150707.05738098492,70.0,202.5
97787.17907108244,75.0,202.5
63235.27558648733,80.0,202.5
49020.32978867338,85.0,202.5
14462.697575045106,90.0,202.5
271022.9191009353,0.0,202.5
271022.9191009353,5.0,202.5
311965.87890765344,10.0,202.5
339855.5348486265,15.0,202.5
266459.43438952067,20.0,202.5
308919.9242330774,25.0,202.5
295849.4800097732,30.0,202.5
276251.71972609375,35.0,202.5
269715.5315378531,40.0,202.5
254701.21718838485,45.0,202.5
238735.4897676831,50.0,202.5
182124.8056549548,55.0,202.5
169761.95849249454,60.0,202.5
128834.86284411668,65.0,202.5
110897.64599732852,70.0,202.5
96409.89485881368,75.0,202.5
63235.27558648733,80.0,202.5
45045.70845445662,85.0,202.5
14462.697575045106,90.0,202.5
271022.9191009353,0.0,207.5
271022.9191009353,5.0,207.5
311965.87890765344,10.0,207.5
339855.5348486265,15.0,207.5
266459.43438952067,20.0,207.5
308919.9242330774,25.0,207.5
295849.4800097732,30.0,207.5
276251.71972609375,35.0,207.5
269715.5315378531,40.0,207.5
254701.21718838485,45.0,207.5
238735.4897676831,50.0,207.5
182124.8056549548,55.0,207.5
169761.95849249454,60.0,207.5
128834.86284411668,65.0,207.5
110897.64599732852,70.0,207.5
96409.89485881368,75.0,207.5
63235.27558648733,80.0,207.5
45045.70845445662,85.0,207.5
14462.697575045106,90.0,207.5
391477.5498124621,0.0,207.5
391477.5498124621,5.0,207.5
332092.7098049214,10.0,207.5
333786.6860120439,15.0,207.5
244618.49714447797,20.0,207.5
343244.36025897483,25.0,207.5
221887.11000732993,30.0,207.5
273807.014241792,35.0,207.5
226561.04649179662,40.0,207.5
244979.7966850114,45.0,207.5
219137.80030914192,50.0,207.5
201992.96627185895,55.0,207.5
183779.00093682896,60.0,207.5
152528.63072349445,65.0,207.5
110897.64599732852,70.0,207.5
101919.03170788875,75.0,207.5
55162.68721374427,80.0,207.5
33121.84445180633,85.0,207.5
10518.325509123713,90.0,207.5
391477.5498124621,0.0,212.5
391477.5498124621,5.0,212.5
332092.7098049214,10.0,212.5
333786.6860120439,15.0,212.5
244618.49714447797,20.0,212.5
343244.36025897483,25.0,212.5
221887.11000732993,30.0,212.5
273807.014241792,35.0,212.5
226561.04649179662,40.0,212.5
244979.7966850114,45.0,212.5
219137.80030914192,50.0,212.5
201992.96627185895,55.0,212.5
183779.00093682896,60.0,212.5
152528.63072349445,65.0,212.5
110897.64599732852,70.0,212.5
101919.03170788875,75.0,212.5
55162.68721374427,80.0,212.5
33121.84445180633,85.0,212.5
10518.325509123713,90.0,212.5
271022.9191009353,0.0,212.5
271022.9191009353,5.0,212.5
241521.97076721556,10.0,212.5
254891.6511364699,15.0,212.5
336350.43357365724,20.0,212.5
257433.27019423113,25.0,212.5
270247.12116277363,30.0,212.5
237136.43197726633,35.0,212.5
252453.73751943052,40.0,212.5
256645.50128905955,45.0,212.5
235172.27350249377,50.0,212.5
231795.2071972152,55.0,212.5
165089.61101104974,60.0,212.5
174741.53811041111,65.0,212.5
116584.70476642229,70.0,212.5
103296.31592015752,75.0,212.5
71307.8639592304,80.0,212.5
43720.834676384366,85.0,212.5
13147.90688640464,90.0,212.5
271022.9191009353,0.0,217.5
271022.9191009353,5.0,217.5
241521.97076721556,10.0,217.5
254891.6511364699,15.0,217.5
336350.43357365724,20.0,217.5
257433.27019423113,25.0,217.5
270247.12116277363,30.0,217.5
237136.43197726633,35.0,217.5
252453.73751943052,40.0,217.5
256645.50128905955,45.0,217.5
235172.27350249377,50.0,217.5
231795.2071972152,55.0,217.5
165089.61101104974,60.0,217.5
174741.53811041111,65.0,217.5
116584.70476642229,70.0,217.5
103296.31592015752,75.0,217.5
71307.8639592304,80.0,217.5
43720.834676384366,85.0,217.5
13147.90688640464,90.0,217.5
451704.8651682255,0.0,217.5
451704.8651682255,5.0,217.5
301902.46345901943,10.0,217.5
254891.6511364699,15.0,217.5
297036.7465325804,20.0,217.5
298622.5934253081,25.0,217.5
270247.12116277363,30.0,217.5
249359.9593987749,35.0,217.5
235191.94350100792,40.0,217.5
217759.81927556568,45.0,217.5
215574.58404395264,50.0,217.5
153978.24478100723,55.0,217.5
163532.16185056814,60.0,217.5
128834.86284411668,65.0,217.5
149285.29268871146,70.0,217.5
86768.9053729323,75.0,217.5
71307.8639592304,80.0,217.5
46370.58223252887,85.0,217.5
22351.44170688789,90.0,217.5
451704.8651682255,0.0,222.5
451704.8651682255,5.0,222.5
301902.46345901943,10.0,222.5
254891.6511364699,15.0,222.5
297036.7465325804,20.0,222.5
298622.5934253081,25.0,222.5
270247.12116277363,30.0,222.5
249359.9593987749,35.0,222.5
235191.94350100792,40.0,222.5
217759.81927556568,45.0,222.5
215574.58404395264,50.0,222.5
153978.24478100723,55.0,222.5
163532.16185056814,60.0,222.5
128834.86284411668,65.0,222.5
149285.29268871146,70.0,222.5
86768.9053729323,75.0,222.5
71307.8639592304,80.0,222.5
46370.58223252887,85.0,222.5
22351.44170688789,90.0,222.5
301136.576778817,0.0,222.5
301136.576778817,5.0,222.5
342156.12525355536,10.0,222.5
303442.4418291308,15.0,222.5
218409.37245042677,20.0,222.5
257433.27019423113,25.0,222.5
287315.3603941067,30.0,222.5
256694.07585168004,35.0,222.5
274030.9800424588,40.0,222.5
225536.95567826444,45.0,222.5
190632.07018762754,50.0,222.5
190403.2059119982,55.0,222.5
183779.00093682896,60.0,222.5
164375.51466318333,65.0,222.5
139332.93984279738,70.0,222.5
86768.9053729323,75.0,222.5
61889.844191030155,80.0,222.5
45045.70845445662,85.0,222.5
14462.697575045106,90.0,222.5
301136.576778817,0.0,227.5
301136.576778817,5.0,227.5
342156.12525355536,10.0,227.5
303442.4418291308,15.0,227.5
218409.37245042677,20.0,227.5
257433.27019423113,25.0,227.5
287315.3603941067,30.0,227.5
256694.07585168004,35.0,227.5
274030.9800424588,40.0,227.5
225536.95567826444,45.0,227.5
190632.07018762754,50.0,227.5
190403.2059119982,55.0,227.5
183779.00093682896,60.0,227.5
164375.51466318333,65.0,227.5
139332.93984279738,70.0,227.5
86768.9053729323,75.0,227.5
61889.844191030155,80.0,227.5
45045.70845445662,85.0,227.5
14462.697575045106,90.0,227.5
331250.2344566987,0.0,227.5
331250.2344566987,5.0,227.5
281775.63256175147,10.0,227.5
297373.5929925482,15.0,227.5
279563.9967365463,20.0,227.5
291757.70622012863,25.0,227.5
293004.7734712177,30.0,227.5
276251.71972609375,35.0,227.5
282661.8770516701,40.0,227.5
215815.53517489097,45.0,227.5
217356.19217654728,50.0,227.5
200337.28622045027,55.0,227.5
166647.06017153134,60.0,227.5
149566.90973857223,65.0,227.5
103788.8225359613,70.0,227.5
114314.58961830764,75.0,227.5
78035.02093651629,80.0,227.5
47695.45601060113,85.0,227.5
23666.232395528354,90.0,227.5
331250.2344566987,0.0,232.5
331250.2344566987,5.0,232.5
281775.63256175147,10.0,232.5
297373.5929925482,15.0,232.5
279563.9967365463,20.0,232.5
291757.70622012863,25.0,232.5
293004.7734712177,30.0,232.5
276251.71972609375,35.0,232.5
282661.8770516701,40.0,232.5
215815.53517489097,45.0,232.5
217356.19217654728,50.0,232.5
200337.28622045027,55.0,232.5
166647.06017153134,60.0,232.5
149566.90973857223,65.0,232.5
103788.8225359613,70.0,232.5
114314.58961830764,75.0,232.5
78035.02093651629,80.0,232.5
47695.45601060113,85.0,232.5
23666.232395528354,90.0,232.5
210795.6037451719,0.0,232.5
210795.6037451719,5.0,232.5
392473.2024967253,10.0,232.5
303442.4418291308,15.0,232.5
262091.24694051212,20.0,232.5
284892.81901494914,25.0,232.5
256023.58846999606,30.0,232.5
300698.7745691109,35.0,232.5
254611.46177173336,40.0,232.5
256645.50128905955,45.0,232.5
219137.80030914192,50.0,232.5
208615.68647749367,55.0,232.5
163532.16185056814,60.0,232.5
173260.67761795002,65.0,232.5
119428.23415096918,70.0,232.5
88146.18958520108,75.0,232.5
87453.04070471652,80.0,232.5
37096.465786023095,85.0,232.5
5259.162754561857,90.0,232.5
210795.6037451719,0.0,237.5
210795.6037451719,5.0,237.5
392473.2024967253,10.0,237.5
303442.4418291308,15.0,237.5
262091.24694051212,20.0,237.5
284892.81901494914,25.0,237.5
256023.58846999606,30.0,237.5
300698.7745691109,35.0,237.5
254611.46177173336,40.0,237.5
256645.50128905955,45.0,237.5
219137.80030914192,50.0,237.5
208615.68647749367,55.0,237.5
163532.16185056814,60.0,237.5
173260.67761795002,65.0,237.5
119428.23415096918,70.0,237.5
88146.18958520108,75.0,237.5
87453.04070471652,80.0,237.5
37096.465786023095,85.0,237.5
5259.162754561857,90.0,237.5
331250.2344566987,0.0,237.5
331250.2344566987,5.0,237.5
362282.95615082333,10.0,237.5
321648.98833887867,15.0,237.5
292668.55908357183,20.0,237.5
274595.4882071799,25.0,237.5
267402.41462421813,30.0,237.5
303143.4800534126,35.0,237.5
265400.0830332475,40.0,237.5
258589.78538973423,45.0,237.5
222701.01657433124,50.0,237.5
182124.8056549548,55.0,237.5
160417.26352960494,60.0,237.5
130315.72333657778,65.0,237.5
115162.94007414885,70.0,237.5
96409.89485881368,75.0,237.5
72653.29535468758,80.0,237.5
31796.970673734082,85.0,237.5
14462.697575045106,90.0,237.5
331250.2344566987,0.0,242.5
331250.2344566987,5.0,242.5
362282.95615082333,10.0,242.5
321648.98833887867,15.0,242.5
292668.55908357183,20.0,242.5
274595.4882071799,25.0,242.5
267402.41462421813,30.0,242.5
303143.4800534126,35.0,242.5
265400.0830332475,40.0,242.5
258589.78538973423,45.0,242.5
222701.01657433124,50.0,242.5
182124.8056549548,55.0,242.5
160417.26352960494,60.0,242.5
130315.72333657778,65.0,242.5
115162.94007414885,70.0,242.5
96409.89485881368,75.0,242.5
72653.29535468758,80.0,242.5
31796.970673734082,85.0,242.5
14462.697575045106,90.0,242.5
331250.2344566987,0.0,242.5
331250.2344566987,5.0,242.5
322029.2943562874,10.0,242.5
273098.19764621777,15.0,242.5
279563.9967365463,20.0,242.5
243703.49578387215,25.0,242.5
332830.6650109949,30.0,242.5
278696.4252103955,35.0,242.5
237349.66775331076,40.0,242.5
217759.81927556568,45.0,242.5
201321.71898319543,50.0,242.5
210271.36652890235,55.0,242.5
174434.30597393934,60.0,242.5
162894.65417072223,65.0,242.5
126537.05761233639,70.0,242.5
103296.31592015752,75.0,242.5
68617.00116831604,80.0,242.5
27822.34933951732,85.0,242.5
17092.278952326033,90.0,242.5
331250.2344566987,0.0,247.5
331250.2344566987,5.0,247.5
322029.2943562874,10.0,247.5
273098.19764621777,15.0,247.5
279563.9967365463,20.0,247.5
243703.49578387215,25.0,247.5
332830.6650109949,30.0,247.5
278696.4252103955,35.0,247.5
237349.66775331076,40.0,247.5
217759.81927556568,45.0,247.5
201321.71898319543,50.0,247.5
210271.36652890235,55.0,247.5
174434.30597393934,60.0,247.5
162894.65417072223,65.0,247.5
126537.05761233639,70.0,247.5
103296.31592015752,75.0,247.5
68617.00116831604,80.0,247.5
27822.34933951732,85.0,247.5
17092.278952326033,90.0,247.5
361363.8921345804,0.0,247.5
361363.8921345804,5.0,247.5
291839.0480103855,10.0,247.5
285235.895319383,15.0,247.5
288300.3716345633,20.0,247.5
271163.0446045901,25.0,247.5
307228.3061639953,30.0,247.5
317811.7129592229,35.0,247.5
278346.4285470644,40.0,247.5
244979.7966850114,45.0,247.5
231609.05723730449,50.0,247.5
178813.44555213745,55.0,247.5
174434.30597393934,60.0,247.5
148086.04924611113,65.0,247.5
116584.70476642229,70.0,247.5
90900.75800973861,75.0,247.5
55162.68721374427,80.0,247.5
52994.95112289014,85.0,247.5
14462.697575045106,90.0,247.5
361363.8921345804,0.0,252.5
361363.8921345804,5.0,252.5
291839.0480103855,10.0,252.5
285235.895319383,15.0,252.5
288300.3716345633,20.0,252.5
271163.0446045901,25.0,252.5
307228.3061639953,30.0,252.5
317811.7129592229,35.0,252.5
278346.4285470644,40.0,252.5
244979.7966850114,45.0,252.5
231609.05723730449,50.0,252.5
178813.44555213745,55.0,252.5
174434.30597393934,60.0,252.5
148086.04924611113,65.0,252.5
116584.70476642229,70.0,252.5
90900.75800973861,75.0,252.5
55162.68721374427,80.0,252.5
52994.95112289014,85.0,252.5
14462.697575045106,90.0,252.5
301136.576778817,0.0,252.5
301136.576778817,5.0,252.5
352219.5407021894,10.0,252.5
358062.0813583744,15.0,252.5
292668.55908357183,20.0,252.5
302055.03702789784,25.0,252.5
287315.3603941067,30.0,252.5
246915.25391447317,35.0,252.5
252453.73751943052,40.0,252.5
274144.0581951318,45.0,252.5
201321.71898319543,50.0,252.5
190403.2059119982,55.0,252.5
158859.81436912334,60.0,252.5
145124.3282611889,65.0,252.5
126537.05761233639,70.0,252.5
99164.46328335122,75.0,252.5
76689.5895410591,80.0,252.5
43720.834676384366,85.0,252.5
17092.278952326033,90.0,252.5
301136.576778817,0.0,257.5
301136.576778817,5.0,257.5
352219.5407021894,10.0,257.5
358062.0813583744,15.0,257.5
292668.55908357183,20.0,257.5
302055.03702789784,25.0,257.5
287315.3603941067,30.0,257.5
246915.25391447317,35.0,257.5
252453.73751943052,40.0,257.5
274144.0581951318,45.0,257.5
201321.71898319543,50.0,257.5
190403.2059119982,55.0,257.5
158859.81436912334,60.0,257.5
145124.3282611889,65.0,257.5
126537.05761233639,70.0,257.5
99164.46328335122,75.0,257.5
76689.5895410591,80.0,257.5
43720.834676384366,85.0,257.5
17092.278952326033,90.0,257.5
210795.6037451719,0.0,257.5
210795.6037451719,5.0,257.5
362282.95615082333,10.0,257.5
267029.34880963515,15.0,257.5
349454.9959206828,20.0,257.5
254000.82659164138,25.0,257.5
321451.83885677287,30.0,257.5
295809.3636005075,35.0,257.5
250296.0132671277,40.0,257.5
250812.64898703547,45.0,257.5
210229.75964616868,50.0,257.5
210271.36652890235,55.0,257.5
182221.55177634736,60.0,257.5
143643.46776872777,65.0,257.5
115162.94007414885,70.0,257.5
86768.9053729323,75.0,257.5
82071.31512288781,80.0,257.5
52994.95112289014,85.0,257.5
17092.278952326033,90.0,257.5
210795.6037451719,0.0,262.5
210795.6037451719,5.0,262.5
362282.95615082333,10.0,262.5
267029.34880963515,15.0,262.5
349454.9959206828,20.0,262.5
254000.82659164138,25.0,262.5
321451.83885677287,30.0,262.5
295809.3636005075,35.0,262.5
250296.0132671277,40.0,262.5
250812.64898703547,45.0,262.5
210229.75964616868,50.0,262.5
210271.36652890235,55.0,262.5
182221.55177634736,60.0,262.5
143643.46776872777,65.0,262.5
115162.94007414885,70.0,262.5
86768.9053729323,75.0,262.5
82071.31512288781,80.0,262.5
52994.95112289014,85.0,262.5
17092.278952326033,90.0,262.5
331250.2344566987,0.0,262.5
331250.2344566987,5.0,262.5
281775.63256175147,10.0,262.5
321648.98833887867,15.0,262.5
345086.8084716743,20.0,262.5
281460.37541235937,25.0,262.5
310073.0127025508,30.0,262.5
286030.5416633006,35.0,262.5
269715.5315378531,40.0,262.5
260534.06949040893,45.0,262.5
215574.58404395264,50.0,262.5
236762.24735144124,55.0,262.5
163532.16185056814,60.0,262.5
159932.9331858,65.0,262.5
137911.17515052392,70.0,262.5
90900.75800973861,75.0,262.5
61889.844191030155,80.0,262.5
37096.465786023095,85.0,262.5
15777.48826368557,90.0,262.5
331250.2344566987,0.0,267.5
331250.2344566987,5.0,267.5
281775.63256175147,10.0,267.5
321648.98833887867,15.0,267.5
345086.8084716743,20.0,267.5
281460.37541235937,25.0,267.5
310073.0127025508,30.0,267.5
286030.5416633006,35.0,267.5
269715.5315378531,40.0,267.5
260534.06949040893,45.0,267.5
215574.58404395264,50.0,267.5
236762.24735144124,55.0,267.5
163532.16185056814,60.0,267.5
159932.9331858,65.0,267.5
137911.17515052392,70.0,267.5
90900.75800973861,75.0,267.5
61889.844191030155,80.0,267.5
37096.465786023095,85.0,267.5
15777.48826368557,90.0,267.5
271022.9191009353,0.0,267.5
271022.9191009353,5.0,267.5
311965.87890765344,10.0,267.5
364130.930194957,15.0,267.5
353823.18336969137,20.0,267.5
346676.8038615646,25.0,267.5
227576.52308444097,30.0,267.5
300698.7745691109,35.0,267.5
196352.9069595571,40.0,267.5
239146.9443829873,45.0,267.5
217356.19217654728,50.0,267.5
172190.7253465027,55.0,267.5
163532.16185056814,60.0,267.5
156971.21220087778,65.0,267.5
129380.58699688327,70.0,267.5
99164.46328335122,75.0,267.5
72653.29535468758,80.0,267.5
26497.47556144507,85.0,267.5
11833.116197764177,90.0,267.5
271022.9191009353,0.0,272.5
271022.9191009353,5.0,272.5
311965.87890765344,10.0,272.5
364130.930194957,15.0,272.5
353823.18336969137,20.0,272.5
346676.8038615646,25.0,272.5
227576.52308444097,30.0,272.5
300698.7745691109,35.0,272.5
196352.9069595571,40.0,272.5
239146.9443829873,45.0,272.5
217356.19217654728,50.0,272.5
172190.7253465027,55.0,272.5
163532.16185056814,60.0,272.5
156971.21220087778,65.0,272.5
129380.58699688327,70.0,272.5
99164.46328335122,75.0,272.5
72653.29535468758,80.0,272.5
26497.47556144507,85.0,272.5
11833.116197764177,90.0,272.5
481818.5228461072,0.0,272.5
481818.5228461072,5.0,272.5
261648.80166448353,10.0,272.5
297373.5929925482,15.0,272.5
235882.1222464609,20.0,272.5
295190.14982271835,25.0,272.5
258868.2950085516,30.0,272.5
295809.3636005075,35.0,272.5
263242.35878094466,40.0,272.5
246924.08078568606,45.0,272.5
172815.98886168105,50.0,272.5
216894.08673453706,55.0,272.5
191566.24673923696,60.0,272.5
170298.9566330278,65.0,272.5
129380.58699688327,70.0,272.5
93655.32643427614,75.0,272.5
69962.43256377323,80.0,272.5
27822.34933951732,85.0,272.5
17092.278952326033,90.0,272.5
481818.5228461072,0.0,277.5
481818.5228461072,5.0,277.5
261648.80166448353,10.0,277.5
297373.5929925482,15.0,277.5
235882.1222464609,20.0,277.5
295190.14982271835,25.0,277.5
258868.2950085516,30.0,277.5
295809.3636005075,35.0,277.5
263242.35878094466,40.0,277.5
246924.08078568606,45.0,277.5
172815.98886168105,50.0,277.5
216894.08673453706,55.0,277.5
191566.24673923696,60.0,277.5
170298.9566330278,65.0,277.5
129380.58699688327,70.0,277.5
93655.32643427614,75.0,277.5
69962.43256377323,80.0,277.5
27822.34933951732,85.0,277.5
17092.278952326033,90.0,277.5
271022.9191009353,0.0,277.5
271022.9191009353,5.0,277.5
311965.87890765344,10.0,277.5
370199.7790315396,15.0,277.5
257723.05949150358,20.0,277.5
291757.70622012863,25.0,277.5
318607.1323182173,30.0,277.5
344703.47328654176,35.0,277.5
239507.39200561357,40.0,277.5
219704.10337624035,45.0,277.5
203103.32711579007,50.0,277.5
210271.36652890235,55.0,277.5
172876.85681345774,60.0,277.5
156971.21220087778,65.0,277.5
110897.64599732852,70.0,277.5
101919.03170788875,75.0,277.5
69962.43256377323,80.0,277.5
39746.213342167604,85.0,277.5
14462.697575045106,90.0,277.5
271022.9191009353,0.0,282.5
271022.9191009353,5.0,282.5
311965.87890765344,10.0,282.5
370199.7790315396,15.0,282.5
257723.05949150358,20.0,282.5
291757.70622012863,25.0,282.5
318607.1323182173,30.0,282.5
344703.47328654176,35.0,282.5
239507.39200561357,40.0,282.5
219704.10337624035,45.0,282.5
203103.32711579007,50.0,282.5
210271.36652890235,55.0,282.5
172876.85681345774,60.0,282.5
156971.21220087778,65.0,282.5
110897.64599732852,70.0,282.5
101919.03170788875,75.0,282.5
69962.43256377323,80.0,282.5
39746.213342167604,85.0,282.5
14462.697575045106,90.0,282.5
451704.8651682255,0.0,282.5
451704.8651682255,5.0,282.5
241521.97076721556,10.0,282.5
285235.895319383,15.0,282.5
358191.3708186999,20.0,282.5
288325.26261753886,25.0,282.5
329985.9584724394,30.0,282.5
276251.71972609375,35.0,282.5
258926.910276339,40.0,282.5
239146.9443829873,45.0,282.5
197758.50271800614,50.0,282.5
193714.56601481556,55.0,282.5
188451.34841827376,60.0,282.5
151047.77023103336,65.0,282.5
110897.64599732852,70.0,282.5
86768.9053729323,75.0,282.5
79380.45233197346,80.0,282.5
45045.70845445662,85.0,282.5
13147.90688640464,90.0,282.5
451704.8651682255,0.0,287.5
451704.8651682255,5.0,287.5
241521.97076721556,10.0,287.5
285235.895319383,15.0,287.5
358191.3708186999,20.0,287.5
288325.26261753886,25.0,287.5
329985.9584724394,30.0,287.5
276251.71972609375,35.0,287.5
258926.910276339,40.0,287.5
239146.9443829873,45.0,287.5
197758.50271800614,50.0,287.5
193714.56601481556,55.0,287.5
188451.34841827376,60.0,287.5
151047.77023103336,65.0,287.5
110897.64599732852,70.0,287.5
86768.9053729323,75.0,287.5
79380.45233197346,80.0,287.5
45045.70845445662,85.0,287.5
13147.90688640464,90.0,287.5
451704.8651682255,0.0,287.5
451704.8651682255,5.0,287.5
392473.2024967253,10.0,287.5
303442.4418291308,15.0,287.5
257723.05949150358,20.0,287.5
264298.1573994106,25.0,287.5
247489.46885432955,30.0,287.5
259138.78133598177,35.0,287.5
274030.9800424588,40.0,287.5
194428.41006746935,45.0,287.5
222701.01657433124,50.0,287.5
233450.88724862388,55.0,287.5
152630.01772719694,60.0,287.5
133277.44432150002,65.0,287.5
105210.58722823474,70.0,287.5
95032.61064654491,75.0,287.5
79380.45233197346,80.0,287.5
42395.96089831211,85.0,287.5
18407.069640966496,90.0,287.5
451704.8651682255,0.0,292.5
451704.8651682255,5.0,292.5
392473.2024967253,10.0,292.5
303442.4418291308,15.0,292.5
257723.05949150358,20.0,292.5
264298.1573994106,25.0,292.5
247489.46885432955,30.0,292.5
259138.78133598177,35.0,292.5
274030.9800424588,40.0,292.5
194428.41006746935,45.0,292.5
222701.01657433124,50.0,292.5
233450.88724862388,55.0,292.5
152630.01772719694,60.0,292.5
133277.44432150002,65.0,292.5
105210.58722823474,70.0,292.5
95032.61064654491,75.0,292.5
79380.45233197346,80.0,292.5
42395.96089831211,85.0,292.5
18407.069640966496,90.0,292.5
180681.9460672902,0.0,292.5
180681.9460672902,5.0,292.5
271712.2171131175,10.0,292.5
345924.38368520915,15.0,292.5
253354.87204249503,20.0,292.5
326082.1422460261,25.0,292.5
307228.3061639953,30.0,292.5
278696.4252103955,35.0,292.5
248138.28901482487,40.0,292.5
223592.67157758976,45.0,292.5
228045.84097211517,50.0,292.5
144044.16447255516,55.0,292.5
157302.36520864174,60.0,292.5
140681.74678380557,65.0,292.5
127958.82230460983,70.0,292.5
117069.15804284519,75.0,292.5
83416.746518345,80.0,292.5
39746.213342167604,85.0,292.5
7888.744131842785,90.0,292.5
180681.9460672902,0.0,297.5
180681.9460672902,5.0,297.5
271712.2171131175,10.0,297.5
345924.38368520915,15.0,297.5
253354.87204249503,20.0,297.5
326082.1422460261,25.0,297.5
307228.3061639953,30.0,297.5
278696.4252103955,35.0,297.5
248138.28901482487,40.0,297.5
223592.67157758976,45.0,297.5
228045.84097211517,50.0,297.5
144044.16447255516,55.0,297.5
157302.36520864174,60.0,297.5
140681.74678380557,65.0,297.5
127958.82230460983,70.0,297.5
117069.15804284519,75.0,297.5
83416.746518345,80.0,297.5
39746.213342167604,85.0,297.5
7888.744131842785,90.0,297.5
210795.6037451719,0.0,297.5
210795.6037451719,5.0,297.5
281775.63256175147,10.0,297.5
236685.10462672205,15.0,297.5
323245.8712266316,20.0,297.5
291757.70622012863,25.0,297.5
261713.0015471071,30.0,297.5
290919.95263190405,35.0,297.5
276188.7042947616,40.0,297.5
241091.22848366198,45.0,297.5
222701.01657433124,50.0,297.5
193714.56601481556,55.0,297.5
174434.30597393934,60.0,297.5
148086.04924611113,65.0,297.5
116584.70476642229,70.0,297.5
90900.75800973861,75.0,297.5
86107.60930925935,80.0,297.5
52994.95112289014,85.0,297.5
14462.697575045106,90.0,297.5
210795.6037451719,0.0,302.5
210795.6037451719,5.0,302.5
281775.63256175147,10.0,302.5
236685.10462672205,15.0,302.5
323245.8712266316,20.0,302.5
291757.70622012863,25.0,302.5
261713.0015471071,30.0,302.5
290919.95263190405,35.0,302.5
276188.7042947616,40.0,302.5
241091.22848366198,45.0,302.5
222701.01657433124,50.0,302.5
193714.56601481556,55.0,302.5
174434.30597393934,60.0,302.5
148086.04924611113,65.0,302.5
116584.70476642229,70.0,302.5
90900.75800973861,75.0,302.5
86107.60930925935,80.0,302.5
52994.95112289014,85.0,302.5
14462.697575045106,90.0,302.5
331250.2344566987,0.0,302.5
331250.2344566987,5.0,302.5
342156.12525355536,10.0,302.5
242753.95346330467,15.0,302.5
297036.7465325804,20.0,302.5
267730.6010020004,25.0,302.5
298694.1865483287,30.0,302.5
303143.4800534126,35.0,302.5
267557.8072855503,40.0,302.5
223592.67157758976,45.0,302.5
228045.84097211517,50.0,302.5
195370.24606622424,55.0,302.5
146400.22108527052,60.0,302.5
116987.97890442779,65.0,302.5
135067.64576597704,70.0,302.5
79882.48431158847,75.0,302.5
75344.15814560193,80.0,302.5
41071.087120239856,85.0,302.5
13147.90688640464,90.0,302.5
331250.2344566987,0.0,307.5
331250.2344566987,5.0,307.5
342156.12525355536,10.0,307.5
242753.95346330467,15.0,307.5
297036.7465325804,20.0,307.5
267730.6010020004,25.0,307.5
298694.1865483287,30.0,307.5
303143.4800534126,35.0,307.5
267557.8072855503,40.0,307.5
223592.67157758976,45.0,307.5
228045.84097211517,50.0,307.5
195370.24606622424,55.0,307.5
146400.22108527052,60.0,307.5
116987.97890442779,65.0,307.5
135067.64576597704,70.0,307.5
79882.48431158847,75.0,307.5
75344.15814560193,80.0,307.5
41071.087120239856,85.0,307.5
13147.90688640464,90.0,307.5
361363.8921345804,0.0,307.5
361363.8921345804,5.0,307.5
231458.55531858158,10.0,307.5
297373.5929925482,15.0,307.5
314509.49632861454,20.0,307.5
264298.1573994106,25.0,307.5
293004.7734712177,30.0,307.5
295809.3636005075,35.0,307.5
276188.7042947616,40.0,307.5
225536.95567826444,45.0,307.5
206666.5433809794,50.0,307.5
220205.44683735442,55.0,307.5
174434.30597393934,60.0,307.5
130315.72333657778,65.0,307.5
115162.94007414885,70.0,307.5
92278.04222200738,75.0,307.5
60544.41279557298,80.0,307.5
29147.223117589576,85.0,307.5
21036.651018247427,90.0,307.5
361363.8921345804,0.0,312.5
361363.8921345804,5.0,312.5
231458.55531858158,10.0,312.5
297373.5929925482,15.0,312.5
314509.49632861454,20.0,312.5
264298.1573994106,25.0,312.5
293004.7734712177,30.0,312.5
295809.3636005075,35.0,312.5
276188.7042947616,40.0,312.5
225536.95567826444,45.0,312.5
206666.5433809794,50.0,312.5
220205.44683735442,55.0,312.5
174434.30597393934,60.0,312.5
130315.72333657778,65.0,312.5
115162.94007414885,70.0,312.5
92278.04222200738,75.0,312.5
60544.41279557298,80.0,312.5
29147.223117589576,85.0,312.5
21036.651018247427,90.0,312.5
481818.5228461072,0.0,312.5
481818.5228461072,5.0,312.5
382409.7870480913,10.0,312.5
279167.0464828004,15.0,312.5
288300.3716345633,20.0,312.5
308919.9242330774,25.0,312.5
307228.3061639953,30.0,312.5
239581.13746156803,35.0,312.5
319343.1893408181,40.0,312.5
219704.10337624035,45.0,312.5
236953.88163508844,50.0,312.5
190403.2059119982,55.0,312.5
135498.07696189932,60.0,312.5
152528.63072349445,65.0,312.5
115162.94007414885,70.0,312.5
117069.15804284519,75.0,312.5
72653.29535468758,80.0,312.5
55644.69867903464,85.0,312.5
14462.697575045106,90.0,312.5
481818.5228461072,0.0,317.5
481818.5228461072,5.0,317.5
382409.7870480913,10.0,317.5
279167.0464828004,15.0,317.5
288300.3716345633,20.0,317.5
308919.9242330774,25.0,317.5
307228.3061639953,30.0,317.5
239581.13746156803,35.0,317.5
319343.1893408181,40.0,317.5
219704.10337624035,45.0,317.5
236953.88163508844,50.0,317.5
190403.2059119982,55.0,317.5
135498.07696189932,60.0,317.5
152528.63072349445,65.0,317.5
115162.94007414885,70.0,317.5
117069.15804284519,75.0,317.5
72653.29535468758,80.0,317.5
55644.69867903464,85.0,317.5
14462.697575045106,90.0,317.5
240909.2614230536,0.0,317.5
240909.2614230536,5.0,317.5
291839.0480103855,10.0,317.5
358062.0813583744,15.0,317.5
279563.9967365463,20.0,317.5
312352.3678356671,25.0,317.5
275936.53423988464,30.0,317.5
271362.3087574903,35.0,317.5
235191.94350100792,40.0,317.5
231369.80798028852,45.0,317.5
203103.32711579007,50.0,317.5
187091.84580918084,55.0,317.5
151072.56856671532,60.0,317.5
128834.86284411668,65.0,317.5
118006.46945869573,70.0,317.5
114314.58961830764,75.0,317.5
59198.9814001158,80.0,317.5
37096.465786023095,85.0,317.5
2629.5813772809283,90.0,317.5
240909.2614230536,0.0,322.5
240909.2614230536,5.0,322.5
291839.0480103855,10.0,322.5
358062.0813583744,15.0,322.5
279563.9967365463,20.0,322.5
312352.3678356671,25.0,322.5
275936.53423988464,30.0,322.5
271362.3087574903,35.0,322.5
235191.94350100792,40.0,322.5
231369.80798028852,45.0,322.5
203103.32711579007,50.0,322.5
187091.84580918084,55.0,322.5
151072.56856671532,60.0,322.5
128834.86284411668,65.0,322.5
118006.46945869573,70.0,322.5
114314.58961830764,75.0,322.5
59198.9814001158,80.0,322.5
37096.465786023095,85.0,322.5
2629.5813772809283,90.0,322.5
271022.9191009353,0.0,322.5
271022.9191009353,5.0,322.5
311965.87890765344,10.0,322.5
315580.13950229605,15.0,322.5
270827.6218385292,20.0,322.5
271163.0446045901,25.0,322.5
281625.9473169957,30.0,322.5
259138.78133598177,35.0,322.5
237349.66775331076,40.0,322.5
235258.37618163793,45.0,322.5
236953.88163508844,50.0,322.5
165568.005140868,55.0,322.5
147957.67024575212,60.0,322.5
164375.51466318333,65.0,322.5
143598.2339196177,70.0,322.5
89523.47379746984,75.0,322.5
65926.13837740169,80.0,322.5
51670.07734481789,85.0,322.5
10518.325509123713,90.0,322.5
271022.9191009353,0.0,327.5
271022.9191009353,5.0,327.5
311965.87890765344,10.0,327.5
315580.13950229605,15.0,327.5
270827.6218385292,20.0,327.5
271163.0446045901,25.0,327.5
281625.9473169957,30.0,327.5
259138.78133598177,35.0,327.5
237349.66775331076,40.0,327.5
235258.37618163793,45.0,327.5
236953.88163508844,50.0,327.5
165568.005140868,55.0,327.5
147957.67024575212,60.0,327.5
164375.51466318333,65.0,327.5
143598.2339196177,70.0,327.5
89523.47379746984,75.0,327.5
65926.13837740169,80.0,327.5
51670.07734481789,85.0,327.5
10518.325509123713,90.0,327.5
271022.9191009353,0.0,327.5
271022.9191009353,5.0,327.5
301902.46345901943,10.0,327.5
254891.6511364699,15.0,327.5
401873.24530878523,20.0,327.5
240271.0521812824,25.0,327.5
278781.24077844014,30.0,327.5
259138.78133598177,35.0,327.5
276188.7042947616,40.0,327.5
231369.80798028852,45.0,327.5
158563.12380092384,50.0,327.5
185436.16575777216,55.0,327.5
161974.71269008654,60.0,327.5
145124.3282611889,65.0,327.5
105210.58722823474,70.0,327.5
101919.03170788875,75.0,327.5
73998.72675014475,80.0,327.5
35771.59200795084,85.0,327.5
18407.069640966496,90.0,327.5
271022.9191009353,0.0,332.5
271022.9191009353,5.0,332.5
301902.46345901943,10.0,332.5
254891.6511364699,15.0,332.5
401873.24530878523,20.0,332.5
240271.0521812824,25.0,332.5
278781.24077844014,30.0,332.5
259138.78133598177,35.0,332.5
276188.7042947616,40.0,332.5
231369.80798028852,45.0,332.5
158563.12380092384,50.0,332.5
185436.16575777216,55.0,332.5
161974.71269008654,60.0,332.5
145124.3282611889,65.0,332.5
105210.58722823474,70.0,332.5
101919.03170788875,75.0,332.5
73998.72675014475,80.0,332.5
35771.59200795084,85.0,332.5
18407.069640966496,90.0,332.5
210795.6037451719,0.0,332.5
210795.6037451719,5.0,332.5
281775.63256175147,10.0,332.5
406612.87205103535,15.0,332.5
279563.9967365463,20.0,332.5
240271.0521812824,25.0,332.5
290160.0669326622,30.0,332.5
339814.0623179383,35.0,332.5
228718.77074409946,40.0,332.5
223592.67157758976,45.0,332.5
231609.05723730449,50.0,332.5
175502.08544932006,55.0,332.5
154187.46688767854,60.0,332.5
137720.02579888335,65.0,332.5
110897.64599732852,70.0,332.5
95032.61064654491,75.0,332.5
88798.4721001737,80.0,332.5
46370.58223252887,85.0,332.5
21036.651018247427,90.0,332.5
210795.6037451719,0.0,337.5
210795.6037451719,5.0,337.5
281775.63256175147,10.0,337.5
406612.87205103535,15.0,337.5
279563.9967365463,20.0,337.5
240271.0521812824,25.0,337.5
290160.0669326622,30.0,337.5
339814.0623179383,35.0,337.5
228718.77074409946,40.0,337.5
223592.67157758976,45.0,337.5
231609.05723730449,50.0,337.5
175502.08544932006,55.0,337.5
154187.46688767854,60.0,337.5
137720.02579888335,65.0,337.5
110897.64599732852,70.0,337.5
95032.61064654491,75.0,337.5
88798.4721001737,80.0,337.5
46370.58223252887,85.0,337.5
21036.651018247427,90.0,337.5
150568.2883894085,0.0,337.5
150568.2883894085,5.0,337.5
392473.2024967253,10.0,337.5
315580.13950229605,15.0,337.5
375664.120614734,20.0,337.5
260865.71379682087,25.0,337.5
275936.53423988464,30.0,337.5
190687.02777553373,35.0,337.5
254611.46177173336,40.0,337.5
258589.78538973423,45.0,337.5
188850.4620550329,50.0,337.5
182124.8056549548,55.0,337.5
160417.26352960494,60.0,337.5
122911.42087427223,65.0,337.5
115162.94007414885,70.0,337.5
117069.15804284519,75.0,337.5
153379.1790821182,80.0,337.5
119238.6400265028,85.0,337.5
47332.46479105671,90.0,337.5
150568.2883894085,0.0,342.5
150568.2883894085,5.0,342.5
392473.2024967253,10.0,342.5
315580.13950229605,15.0,342.5
375664.120614734,20.0,342.5
260865.71379682087,25.0,342.5
275936.53423988464,30.0,342.5
190687.02777553373,35.0,342.5
254611.46177173336,40.0,342.5
258589.78538973423,45.0,342.5
188850.4620550329,50.0,342.5
182124.8056549548,55.0,342.5
160417.26352960494,60.0,342.5
122911.42087427223,65.0,342.5
115162.94007414885,70.0,342.5
117069.15804284519,75.0,342.5
153379.1790821182,80.0,342.5
119238.6400265028,85.0,342.5
47332.46479105671,90.0,342.5
301136.576778817,0.0,342.5
301136.576778817,5.0,342.5
301902.46345901943,10.0,342.5
260960.49997305253,15.0,342.5
314509.49632861454,20.0,342.5
319217.2550408466,25.0,342.5
344209.49116521695,30.0,342.5
286030.5416633006,35.0,342.5
248138.28901482487,40.0,342.5
196372.69416814405,45.0,342.5
165689.55633130245,50.0,342.5
206960.006426085,55.0,342.5
163532.16185056814,60.0,342.5
140681.74678380557,65.0,342.5
160659.410226899,70.0,342.5
398035.13734567363,75.0,342.5
1.3521585524344633e6,80.0,342.5
1.8481989204107935e6,85.0,342.5
675802.4139611985,90.0,342.5
301136.576778817,0.0,347.5
301136.576778817,5.0,347.5
301902.46345901943,10.0,347.5
260960.49997305253,15.0,347.5
314509.49632861454,20.0,347.5
319217.2550408466,25.0,347.5
344209.49116521695,30.0,347.5
286030.5416633006,35.0,347.5
248138.28901482487,40.0,347.5
196372.69416814405,45.0,347.5
165689.55633130245,50.0,347.5
206960.006426085,55.0,347.5
163532.16185056814,60.0,347.5
140681.74678380557,65.0,347.5
160659.410226899,70.0,347.5
398035.13734567363,75.0,347.5
1.3521585524344633e6,80.0,347.5
1.8481989204107935e6,85.0,347.5
675802.4139611985,90.0,347.5
391477.5498124621,0.0,347.5
391477.5498124621,5.0,347.5
322029.2943562874,10.0,347.5
394475.1743778701,15.0,347.5
297036.7465325804,20.0,347.5
350109.2474641543,25.0,347.5
278781.24077844014,30.0,347.5
315367.0074749212,35.0,347.5
235191.94350100792,40.0,347.5
217759.81927556568,45.0,347.5
240517.09790027773,50.0,347.5
203648.64632326763,55.0,347.5
175991.75513442096,60.0,347.5
161413.7936782611,65.0,347.5
356862.93776063406,70.0,347.5
2.811037077240553e6,75.0,347.5
1.0717706496211875e7,80.0,347.5
1.536853582563814e7,85.0,347.5
5.773245913820278e6,90.0,347.5
391477.5498124621,0.0,352.5
391477.5498124621,5.0,352.5
322029.2943562874,10.0,352.5
394475.1743778701,15.0,352.5
297036.7465325804,20.0,352.5
350109.2474641543,25.0,352.5
278781.24077844014,30.0,352.5
315367.0074749212,35.0,352.5
235191.94350100792,40.0,352.5
217759.81927556568,45.0,352.5
240517.09790027773,50.0,352.5
203648.64632326763,55.0,352.5
175991.75513442096,60.0,352.5
161413.7936782611,65.0,352.5
356862.93776063406,70.0,352.5
2.811037077240553e6,75.0,352.5
1.0717706496211875e7,80.0,352.5
1.536853582563814e7,85.0,352.5
5.773245913820278e6,90.0,352.5
301136.576778817,0.0,352.5
301136.576778817,5.0,352.5
402536.61794535926,10.0,352.5
254891.6511364699,15.0,352.5
340718.62102266576,20.0,352.5
278027.9318097696,25.0,352.5
264557.7080856626,30.0,352.5
266472.8977888869,35.0,352.5
271873.25579015596,40.0,352.5
221648.38747691506,45.0,352.5
233390.66536989913,50.0,352.5
190403.2059119982,55.0,352.5
160417.26352960494,60.0,352.5
161413.7936782611,65.0,352.5
1.0236705784368786e6,70.0,352.5
9.441283275102397e6,75.0,352.5
3.8786096268239506e7,80.0,352.5
5.7841339403078444e7,85.0,352.5
2.0956448786240358e7,90.0,352.5
301136.576778817,0.0,357.5
301136.576778817,5.0,357.5
402536.61794535926,10.0,357.5
254891.6511364699,15.0,357.5
340718.62102266576,20.0,357.5
278027.9318097696,25.0,357.5
264557.7080856626,30.0,357.5
266472.8977888869,35.0,357.5
271873.25579015596,40.0,357.5
221648.38747691506,45.0,357.5
233390.66536989913,50.0,357.5
190403.2059119982,55.0,357.5
160417.26352960494,60.0,357.5
161413.7936782611,65.0,357.5
1.0236705784368786e6,70.0,357.5
9.441283275102397e6,75.0,357.5
3.8786096268239506e7,80.0,357.5
5.7841339403078444e7,85.0,357.5
2.0956448786240358e7,90.0,357.5


==> sections/results/application/molecular_flux/tikzpictures/85_deg/Molecular_Flux_Maxwell-Model_MAcc=0.8_TAcc=1.0.csv <==
z,polar_vertices,azi_vertices
813068.7573028059,0.0,-2.5
813068.7573028059,5.0,-2.5
1.3686245010142215e6,10.0,-2.5
1.2198386161531059e6,15.0,-2.5
1.2536697978654497e6,20.0,-2.5
1.2356796969323095e6,25.0,-2.5
1.183397920039093e6,30.0,-2.5
931432.7895189533,35.0,-2.5
1.0098149500777221e6,40.0,-2.5
927423.5160218287,45.0,-2.5
864079.9443084052,50.0,-2.5
764924.1837508101,55.0,-2.5
669703.1390070886,60.0,-2.5
658982.9191451945,65.0,-2.5
828888.815595417,70.0,-2.5
3.9528056892113606e6,75.0,-2.5
1.5059413609352186e7,80.0,-2.5
2.281035183706999e7,85.0,-2.5
8.421234360742172e6,90.0,-2.5
813068.7573028059,0.0,2.5
813068.7573028059,5.0,2.5
1.3686245010142215e6,10.0,2.5
1.2198386161531059e6,15.0,2.5
1.2536697978654497e6,20.0,2.5
1.2356796969323095e6,25.0,2.5
1.183397920039093e6,30.0,2.5
931432.7895189533,35.0,2.5
1.0098149500777221e6,40.0,2.5
927423.5160218287,45.0,2.5
864079.9443084052,50.0,2.5
764924.1837508101,55.0,2.5
669703.1390070886,60.0,2.5
658982.9191451945,65.0,2.5
828888.815595417,70.0,2.5
3.9528056892113606e6,75.0,2.5
1.5059413609352186e7,80.0,2.5
2.281035183706999e7,85.0,2.5
8.421234360742172e6,90.0,2.5
1.5960238569277301e6,0.0,2.5
1.5960238569277301e6,5.0,2.5
1.2176732692847117e6,10.0,2.5
1.2077009184799406e6,15.0,2.5
1.157569673987262e6,20.0,2.5
1.1464361632649759e6,25.0,2.5
1.1549508546535377e6,30.0,2.5
1.1343433447159957e6,35.0,2.5
1.0400230896099616e6,40.0,2.5
954643.4934312745,45.0,2.5
856953.5117780266,50.0,2.5
768235.5438536275,55.0,2.5
682162.7322909414,60.0,2.5
605671.9414165944,65.0,2.5
706617.052059901,70.0,2.5
2.7683412666602214e6,75.0,2.5
1.0020773033365058e7,80.0,2.5
1.4687550703709003e7,85.0,2.5
5.324902288993879e6,90.0,2.5
1.5960238569277301e6,0.0,7.5
1.5960238569277301e6,5.0,7.5
1.2176732692847117e6,10.0,7.5
1.2077009184799406e6,15.0,7.5
1.157569673987262e6,20.0,7.5
1.1464361632649759e6,25.0,7.5
1.1549508546535377e6,30.0,7.5
1.1343433447159957e6,35.0,7.5
1.0400230896099616e6,40.0,7.5
954643.4934312745,45.0,7.5
856953.5117780266,50.0,7.5
768235.5438536275,55.0,7.5
682162.7322909414,60.0,7.5
605671.9414165944,65.0,7.5
706617.052059901,70.0,7.5
2.7683412666602214e6,75.0,7.5
1.0020773033365058e7,80.0,7.5
1.4687550703709003e7,85.0,7.5
5.324902288993879e6,90.0,7.5
1.5357965415719666e6,0.0,7.5
1.5357965415719666e6,5.0,7.5
1.2679903465278817e6,10.0,7.5
1.2441140114994363e6,15.0,7.5
1.2230924857223898e6,20.0,7.5
1.1773281556882837e6,25.0,7.5
967200.223108874,30.0,7.5
1.0903386459985648e6,35.0,7.5
983922.2590500882,40.0,7.5
911869.2432164312,45.0,7.5
835574.2141868907,50.0,7.5
776513.944110671,55.0,7.5
730443.656265871,60.0,7.5
553841.8241804556,65.0,7.5
555909.9946789161,70.0,7.5
1.0963182329659383e6,75.0,7.5
2.850969126973759e6,80.0,7.5
4.050139139566879e6,85.0,7.5
1.4265478971749034e6,90.0,7.5
1.5357965415719666e6,0.0,12.5
1.5357965415719666e6,5.0,12.5
1.2679903465278817e6,10.0,12.5
1.2441140114994363e6,15.0,12.5
1.2230924857223898e6,20.0,12.5
1.1773281556882837e6,25.0,12.5
967200.223108874,30.0,12.5
1.0903386459985648e6,35.0,12.5
983922.2590500882,40.0,12.5
911869.2432164312,45.0,12.5
835574.2141868907,50.0,12.5
776513.944110671,55.0,12.5
730443.656265871,60.0,12.5
553841.8241804556,65.0,12.5
555909.9946789161,70.0,12.5
1.0963182329659383e6,75.0,12.5
2.850969126973759e6,80.0,12.5
4.050139139566879e6,85.0,12.5
1.4265478971749034e6,90.0,12.5
1.3250009378267948e6,0.0,12.5
1.3250009378267948e6,5.0,12.5
1.1975464383874438e6,10.0,12.5
1.407972930087167e6,15.0,12.5
1.052733175211057e6,20.0,12.5
1.187625486496053e6,25.0,12.5
1.2033108658089815e6,30.0,12.5
1.1172304063258837e6,35.0,12.5
1.059442607880687e6,40.0,12.5
976030.6185386961,45.0,12.5
874769.5931039731,50.0,12.5
789759.3845219404,55.0,12.5
679047.8339699781,60.0,12.5
573093.0105824501,65.0,12.5
476291.17191160325,70.0,12.5
448994.653199618,75.0,12.5
546245.146555614,80.0,12.5
601492.6952448031,85.0,12.5
197218.6032960696,90.0,12.5
1.3250009378267948e6,0.0,17.5
1.3250009378267948e6,5.0,17.5
1.1975464383874438e6,10.0,17.5
1.407972930087167e6,15.0,17.5
1.052733175211057e6,20.0,17.5
1.187625486496053e6,25.0,17.5
1.2033108658089815e6,30.0,17.5
1.1172304063258837e6,35.0,17.5
1.059442607880687e6,40.0,17.5
976030.6185386961,45.0,17.5
874769.5931039731,50.0,17.5
789759.3845219404,55.0,17.5
679047.8339699781,60.0,17.5
573093.0105824501,65.0,17.5
476291.17191160325,70.0,17.5
448994.653199618,75.0,17.5
546245.146555614,80.0,17.5
601492.6952448031,85.0,17.5
197218.6032960696,90.0,17.5
1.0840916764037411e6,0.0,17.5
1.0840916764037411e6,5.0,17.5
1.2076098538360777e6,10.0,17.5
1.231976313826271e6,15.0,17.5
1.1794106112323045e6,20.0,17.5
1.064057516802822e6,25.0,17.5
1.183397920039093e6,30.0,17.5
1.09767276245147e6,35.0,17.5
999026.3288162079,40.0,17.5
964364.9139346479,45.0,17.5
921091.404551434,50.0,17.5
779825.3042134882,55.0,17.5
675932.935649015,60.0,17.5
536071.4982709222,65.0,17.5
473447.6425270564,70.0,17.5
385639.57943525474,75.0,17.5
269086.2790914355,80.0,17.5
176208.2124836097,85.0,17.5
59165.58098882088,90.0,17.5
1.0840916764037411e6,0.0,22.5
1.0840916764037411e6,5.0,22.5
1.2076098538360777e6,10.0,22.5
1.231976313826271e6,15.0,22.5
1.1794106112323045e6,20.0,22.5
1.064057516802822e6,25.0,22.5
1.183397920039093e6,30.0,22.5
1.09767276245147e6,35.0,22.5
999026.3288162079,40.0,22.5
964364.9139346479,45.0,22.5
921091.404551434,50.0,22.5
779825.3042134882,55.0,22.5
675932.935649015,60.0,22.5
536071.4982709222,65.0,22.5
473447.6425270564,70.0,22.5
385639.57943525474,75.0,22.5
269086.2790914355,80.0,22.5
176208.2124836097,85.0,22.5
59165.58098882088,90.0,22.5
1.41534191086044e6,0.0,22.5
1.41534191086044e6,5.0,22.5
1.1371659456956398e6,10.0,22.5
1.2137697673165232e6,15.0,22.5
1.2230924857223898e6,20.0,22.5
1.2116525917141812e6,25.0,22.5
1.1265037892679828e6,30.0,22.5
1.1636798105276162e6,35.0,22.5
1.0184458470869334e6,40.0,22.5
923534.9478204794,45.0,22.5
883677.6337669464,50.0,22.5
791415.064573349,55.0,22.5
663473.3423651622,60.0,22.5
543475.8007332279,65.0,22.5
453542.9368352282,70.0,22.5
415939.83210516756,75.0,22.5
298685.76979149337,80.0,22.5
181507.7075958987,85.0,22.5
67054.32512066366,90.0,22.5
1.41534191086044e6,0.0,27.5
1.41534191086044e6,5.0,27.5
1.1371659456956398e6,10.0,27.5
1.2137697673165232e6,15.0,27.5
1.2230924857223898e6,20.0,27.5
1.2116525917141812e6,25.0,27.5
1.1265037892679828e6,30.0,27.5
1.1636798105276162e6,35.0,27.5
1.0184458470869334e6,40.0,27.5
923534.9478204794,45.0,27.5
883677.6337669464,50.0,27.5
791415.064573349,55.0,27.5
663473.3423651622,60.0,27.5
543475.8007332279,65.0,27.5
453542.9368352282,70.0,27.5
415939.83210516756,75.0,27.5
298685.76979149337,80.0,27.5
181507.7075958987,85.0,27.5
67054.32512066366,90.0,27.5
1.2346599647931496e6,0.0,27.5
1.2346599647931496e6,5.0,27.5
1.1774196074901759e6,10.0,27.5
1.201632069643358e6,15.0,27.5
1.2187242982733813e6,20.0,27.5
1.2322472533297196e6,25.0,27.5
1.1634849742692043e6,30.0,27.5
1.0585574747026425e6,35.0,27.5
979606.8105454826,40.0,27.5
933256.3683238529,45.0,27.5
849827.079247648,50.0,27.5
778169.6241620795,55.0,27.5
660358.444044199,60.0,27.5
531628.916793539,65.0,27.5
452121.1721429547,70.0,27.5
418694.4005297051,75.0,27.5
285231.4558369216,80.0,27.5
178857.96003975422,85.0,27.5
65739.53443202321,90.0,27.5
1.2346599647931496e6,0.0,32.5
1.2346599647931496e6,5.0,32.5
1.1774196074901759e6,10.0,32.5
1.201632069643358e6,15.0,32.5
1.2187242982733813e6,20.0,32.5
1.2322472533297196e6,25.0,32.5
1.1634849742692043e6,30.0,32.5
1.0585574747026425e6,35.0,32.5
979606.8105454826,40.0,32.5
933256.3683238529,45.0,32.5
849827.079247648,50.0,32.5
778169.6241620795,55.0,32.5
660358.444044199,60.0,32.5
531628.916793539,65.0,32.5
452121.1721429547,70.0,32.5
418694.4005297051,75.0,32.5
285231.4558369216,80.0,32.5
178857.96003975422,85.0,32.5
65739.53443202321,90.0,32.5
1.1744326494373863e6,0.0,32.5
1.1744326494373863e6,5.0,32.5
1.3082440083224177e6,10.0,32.5
1.2683894068457668e6,15.0,32.5
1.157569673987262e6,20.0,32.5
1.077787291213181e6,25.0,32.5
1.0639202454197614e6,30.0,32.5
1.1416774611689008e6,35.0,32.5
1.1112279899359548e6,40.0,32.5
964364.9139346479,45.0,32.5
871206.3768387837,50.0,32.5
761612.8236479928,55.0,32.5
717984.0629820182,60.0,32.5
590863.3364919834,65.0,32.5
452121.1721429547,70.0,32.5
360848.4636144169,75.0,32.5
279849.7302550929,80.0,32.5
182832.58137397098,85.0,32.5
42073.30203649485,90.0,32.5
1.1744326494373863e6,0.0,37.5
1.1744326494373863e6,5.0,37.5
1.3082440083224177e6,10.0,37.5
1.2683894068457668e6,15.0,37.5
1.157569673987262e6,20.0,37.5
1.077787291213181e6,25.0,37.5
1.0639202454197614e6,30.0,37.5
1.1416774611689008e6,35.0,37.5
1.1112279899359548e6,40.0,37.5
964364.9139346479,45.0,37.5
871206.3768387837,50.0,37.5
761612.8236479928,55.0,37.5
717984.0629820182,60.0,37.5
590863.3364919834,65.0,37.5
452121.1721429547,70.0,37.5
360848.4636144169,75.0,37.5
279849.7302550929,80.0,37.5
182832.58137397098,85.0,37.5
42073.30203649485,90.0,37.5
1.3551145955046765e6,0.0,37.5
1.3551145955046765e6,5.0,37.5
1.3183074237710517e6,10.0,37.5
1.280527104518932e6,15.0,37.5
1.2230924857223898e6,20.0,37.5
1.2219499225219504e6,25.0,37.5
1.200466159270426e6,30.0,37.5
1.0903386459985648e6,35.0,37.5
1.035707641105356e6,40.0,37.5
958532.0616326239,45.0,37.5
837355.8223194855,50.0,37.5
751678.7433395407,55.0,37.5
655686.0965627541,60.0,37.5
601229.3599392112,65.0,37.5
499039.4069879783,70.0,37.5
399412.4215579424,75.0,37.5
269086.2790914355,80.0,37.5
145736.1155879479,85.0,37.5
53906.41823425903,90.0,37.5
1.3551145955046765e6,0.0,42.5
1.3551145955046765e6,5.0,42.5
1.3183074237710517e6,10.0,42.5
1.280527104518932e6,15.0,42.5
1.2230924857223898e6,20.0,42.5
1.2219499225219504e6,25.0,42.5
1.200466159270426e6,30.0,42.5
1.0903386459985648e6,35.0,42.5
1.035707641105356e6,40.0,42.5
958532.0616326239,45.0,42.5
837355.8223194855,50.0,42.5
751678.7433395407,55.0,42.5
655686.0965627541,60.0,42.5
601229.3599392112,65.0,42.5
499039.4069879783,70.0,42.5
399412.4215579424,75.0,42.5
269086.2790914355,80.0,42.5
145736.1155879479,85.0,42.5
53906.41823425903,90.0,42.5
1.1443189917595047e6,0.0,42.5
1.1443189917595047e6,5.0,42.5
1.147229361144274e6,10.0,42.5
1.2744582556823494e6,15.0,42.5
1.1706742363342873e6,20.0,42.5
1.1464361632649759e6,25.0,42.5
1.1236590827294271e6,30.0,42.5
1.0389998308282287e6,35.0,42.5
968818.1892839684,40.0,42.5
950754.9252299251,45.0,42.5
855171.903645432,50.0,42.5
759957.1435965841,55.0,42.5
661915.8932046805,60.0,42.5
639731.7327432,65.0,42.5
459229.99560432194,70.0,42.5
377375.8741616421,75.0,42.5
279849.7302550929,80.0,42.5
170908.7173713207,85.0,42.5
60480.37167746135,90.0,42.5
1.1443189917595047e6,0.0,47.5
1.1443189917595047e6,5.0,47.5
1.147229361144274e6,10.0,47.5
1.2744582556823494e6,15.0,47.5
1.1706742363342873e6,20.0,47.5
1.1464361632649759e6,25.0,47.5
1.1236590827294271e6,30.0,47.5
1.0389998308282287e6,35.0,47.5
968818.1892839684,40.0,47.5
950754.9252299251,45.0,47.5
855171.903645432,50.0,47.5
759957.1435965841,55.0,47.5
661915.8932046805,60.0,47.5
639731.7327432,65.0,47.5
459229.99560432194,70.0,47.5
377375.8741616421,75.0,47.5
279849.7302550929,80.0,47.5
170908.7173713207,85.0,47.5
60480.37167746135,90.0,47.5
1.3551145955046765e6,0.0,47.5
1.3551145955046765e6,5.0,47.5
1.2579269310792477e6,10.0,47.5
1.1470124301141147e6,15.0,47.5
1.2755107351104922e6,20.0,47.5
1.105246840033899e6,25.0,47.5
1.22322381157887e6,30.0,47.5
1.2150186256979522e6,35.0,47.5
977449.0862931798,40.0,47.5
931312.0842231782,45.0,47.5
830229.3897891068,50.0,47.5
748367.3832367234,55.0,47.5
679047.8339699781,60.0,47.5
558284.4056578389,65.0,47.5
469182.348450236,70.0,47.5
410430.6952560925,75.0,47.5
304067.4953733221,80.0,47.5
185482.32893011547,85.0,47.5
49962.046168337634,90.0,47.5
1.3551145955046765e6,0.0,52.5
1.3551145955046765e6,5.0,52.5
1.2579269310792477e6,10.0,52.5
1.1470124301141147e6,15.0,52.5
1.2755107351104922e6,20.0,52.5
1.105246840033899e6,25.0,52.5
1.22322381157887e6,30.0,52.5
1.2150186256979522e6,35.0,52.5
977449.0862931798,40.0,52.5
931312.0842231782,45.0,52.5
830229.3897891068,50.0,52.5
748367.3832367234,55.0,52.5
679047.8339699781,60.0,52.5
558284.4056578389,65.0,52.5
469182.348450236,70.0,52.5
410430.6952560925,75.0,52.5
304067.4953733221,80.0,52.5
185482.32893011547,85.0,52.5
49962.046168337634,90.0,52.5
1.1744326494373863e6,0.0,52.5
1.1744326494373863e6,5.0,52.5
1.4088781628087575e6,10.0,52.5
1.1652189766238625e6,15.0,52.5
1.2099879233753642e6,20.0,52.5
1.1155441708416683e6,25.0,52.5
1.1435720284993157e6,30.0,52.5
1.0438892417968322e6,35.0,52.5
999026.3288162079,40.0,52.5
964364.9139346479,45.0,52.5
889022.4581647302,50.0,52.5
807971.8650874358,55.0,52.5
721098.9613029814,60.0,52.5
602710.2204316723,65.0,52.5
464917.0543734157,70.0,52.5
388394.1478597922,75.0,52.5
285231.4558369216,80.0,52.5
166934.09603710394,85.0,52.5
51276.8368569781,90.0,52.5
1.1744326494373863e6,0.0,57.5
1.1744326494373863e6,5.0,57.5
1.4088781628087575e6,10.0,57.5
1.1652189766238625e6,15.0,57.5
1.2099879233753642e6,20.0,57.5
1.1155441708416683e6,25.0,57.5
1.1435720284993157e6,30.0,57.5
1.0438892417968322e6,35.0,57.5
999026.3288162079,40.0,57.5
964364.9139346479,45.0,57.5
889022.4581647302,50.0,57.5
807971.8650874358,55.0,57.5
721098.9613029814,60.0,57.5
602710.2204316723,65.0,57.5
464917.0543734157,70.0,57.5
388394.1478597922,75.0,57.5
285231.4558369216,80.0,57.5
166934.09603710394,85.0,57.5
51276.8368569781,90.0,57.5
1.41534191086044e6,0.0,57.5
1.41534191086044e6,5.0,57.5
1.0063415448633982e6,10.0,57.5
1.1712878254604451e6,15.0,57.5
1.183778798681313e6,20.0,57.5
1.1944903737012325e6,25.0,57.5
955821.396954652,30.0,57.5
1.0512233582497374e6,35.0,57.5
1.0292344683484476e6,40.0,57.5
906036.3909144072,45.0,57.5
771436.3214134834,50.0,57.5
791415.064573349,55.0,57.5
680605.2831304598,60.0,57.5
595305.9179693667,65.0,57.5
506148.23044934554,70.0,57.5
371866.737312567,75.0,57.5
287922.31862783595,80.0,57.5
161634.60092481493,85.0,57.5
43388.09272513531,90.0,57.5
1.41534191086044e6,0.0,62.5
1.41534191086044e6,5.0,62.5
1.0063415448633982e6,10.0,62.5
1.1712878254604451e6,15.0,62.5
1.183778798681313e6,20.0,62.5
1.1944903737012325e6,25.0,62.5
955821.396954652,30.0,62.5
1.0512233582497374e6,35.0,62.5
1.0292344683484476e6,40.0,62.5
906036.3909144072,45.0,62.5
771436.3214134834,50.0,62.5
791415.064573349,55.0,62.5
680605.2831304598,60.0,62.5
595305.9179693667,65.0,62.5
506148.23044934554,70.0,62.5
371866.737312567,75.0,62.5
287922.31862783595,80.0,62.5
161634.60092481493,85.0,62.5
43388.09272513531,90.0,62.5
1.1744326494373863e6,0.0,62.5
1.1744326494373863e6,5.0,62.5
1.3082440083224177e6,10.0,62.5
1.2198386161531059e6,15.0,62.5
1.175042423783296e6,20.0,62.5
1.1430037196623862e6,25.0,62.5
1.1151249631137606e6,30.0,62.5
1.0854492350299612e6,35.0,62.5
1.0033417773208136e6,40.0,62.5
993529.1754447684,45.0,62.5
881896.0256343517,50.0,62.5
839429.7860642007,55.0,62.5
749133.0461916502,60.0,62.5
546437.52171815,65.0,62.5
516100.5832952596,70.0,62.5
384262.29522298597,75.0,62.5
304067.4953733221,80.0,62.5
149710.73692216465,85.0,62.5
48647.255479697174,90.0,62.5
1.1744326494373863e6,0.0,67.5
1.1744326494373863e6,5.0,67.5
1.3082440083224177e6,10.0,67.5
1.2198386161531059e6,15.0,67.5
1.175042423783296e6,20.0,67.5
1.1430037196623862e6,25.0,67.5
1.1151249631137606e6,30.0,67.5
1.0854492350299612e6,35.0,67.5
1.0033417773208136e6,40.0,67.5
993529.1754447684,45.0,67.5
881896.0256343517,50.0,67.5
839429.7860642007,55.0,67.5
749133.0461916502,60.0,67.5
546437.52171815,65.0,67.5
516100.5832952596,70.0,67.5
384262.29522298597,75.0,67.5
304067.4953733221,80.0,67.5
149710.73692216465,85.0,67.5
48647.255479697174,90.0,67.5
993750.7033700962,0.0,67.5
993750.7033700962,5.0,67.5
1.2478635156306138e6,10.0,67.5
1.2623205580091842e6,15.0,67.5
1.297351672355535e6,20.0,67.5
1.1224090580468478e6,25.0,67.5
1.2516708769644252e6,30.0,67.5
1.1465668721375042e6,35.0,67.5
962345.01652706,40.0,67.5
880760.6976056362,45.0,67.5
860516.7280432159,50.0,67.5
735121.9428254539,55.0,67.5
677490.3848094966,60.0,67.5
589382.4759995223,65.0,67.5
442168.81929704064,70.0,67.5
431089.958440124,75.0,67.5
239486.78839137757,80.0,67.5
156335.1058125259,85.0,67.5
48647.255479697174,90.0,67.5
993750.7033700962,0.0,72.5
993750.7033700962,5.0,72.5
1.2478635156306138e6,10.0,72.5
1.2623205580091842e6,15.0,72.5
1.297351672355535e6,20.0,72.5
1.1224090580468478e6,25.0,72.5
1.2516708769644252e6,30.0,72.5
1.1465668721375042e6,35.0,72.5
962345.01652706,40.0,72.5
880760.6976056362,45.0,72.5
860516.7280432159,50.0,72.5
735121.9428254539,55.0,72.5
677490.3848094966,60.0,72.5
589382.4759995223,65.0,72.5
442168.81929704064,70.0,72.5
431089.958440124,75.0,72.5
239486.78839137757,80.0,72.5
156335.1058125259,85.0,72.5
48647.255479697174,90.0,72.5
1.385228253182558e6,0.0,72.5
1.385228253182558e6,5.0,72.5
1.0264683757606661e6,10.0,72.5
1.1712878254604451e6,15.0,72.5
1.1138877994971764e6,20.0,72.5
1.2219499225219504e6,25.0,72.5
1.1293484958065383e6,30.0,72.5
1.0658915911555476e6,35.0,72.5
990395.4318069967,40.0,72.5
962420.6298339732,45.0,72.5
849827.079247648,50.0,72.5
769891.2239050362,55.0,72.5
643226.5032789013,60.0,72.5
610114.5228939778,65.0,72.5
427951.1723743062,70.0,72.5
402166.9899824799,75.0,72.5
300031.20118695055,80.0,72.5
156335.1058125259,85.0,72.5
55221.20892289949,90.0,72.5
1.385228253182558e6,0.0,77.5
1.385228253182558e6,5.0,77.5
1.0264683757606661e6,10.0,77.5
1.1712878254604451e6,15.0,77.5
1.1138877994971764e6,20.0,77.5
1.2219499225219504e6,25.0,77.5
1.1293484958065383e6,30.0,77.5
1.0658915911555476e6,35.0,77.5
990395.4318069967,40.0,77.5
962420.6298339732,45.0,77.5
849827.079247648,50.0,77.5
769891.2239050362,55.0,77.5
643226.5032789013,60.0,77.5
610114.5228939778,65.0,77.5
427951.1723743062,70.0,77.5
402166.9899824799,75.0,77.5
300031.20118695055,80.0,77.5
156335.1058125259,85.0,77.5
55221.20892289949,90.0,77.5
1.3551145955046765e6,0.0,77.5
1.3551145955046765e6,5.0,77.5
1.3384342546683196e6,10.0,77.5
1.2198386161531059e6,15.0,77.5
1.3104562347025606e6,20.0,77.5
1.3043285689841043e6,25.0,77.5
1.1464167350378714e6,30.0,77.5
1.1098962898729783e6,35.0,77.5
1.0076572258254193e6,40.0,77.5
1.0090834482501659e6,45.0,77.5
848045.4711150533,50.0,77.5
741744.6630310887,55.0,77.5
697737.2238957573,60.0,77.5
623442.2673261279,65.0,77.5
450699.40745068126,70.0,77.5
391148.71628432977,75.0,77.5
238141.3569959204,80.0,77.5
153685.3582563814,85.0,77.5
52591.62754561856,90.0,77.5
1.3551145955046765e6,0.0,82.5
1.3551145955046765e6,5.0,82.5
1.3384342546683196e6,10.0,82.5
1.2198386161531059e6,15.0,82.5
1.3104562347025606e6,20.0,82.5
1.3043285689841043e6,25.0,82.5
1.1464167350378714e6,30.0,82.5
1.1098962898729783e6,35.0,82.5
1.0076572258254193e6,40.0,82.5
1.0090834482501659e6,45.0,82.5
848045.4711150533,50.0,82.5
741744.6630310887,55.0,82.5
697737.2238957573,60.0,82.5
623442.2673261279,65.0,82.5
450699.40745068126,70.0,82.5
391148.71628432977,75.0,82.5
238141.3569959204,80.0,82.5
153685.3582563814,85.0,82.5
52591.62754561856,90.0,82.5
1.5357965415719666e6,0.0,82.5
1.5357965415719666e6,5.0,82.5
1.2378001001819798e6,10.0,82.5
1.231976313826271e6,15.0,82.5
1.2056197359263557e6,20.0,82.5
1.2322472533297196e6,25.0,82.5
1.1464167350378714e6,30.0,82.5
1.095228056967168e6,35.0,82.5
1.0659157806375956e6,40.0,82.5
952699.2093305998,45.0,82.5
864079.9443084052,50.0,82.5
748367.3832367234,55.0,82.5
663473.3423651622,60.0,82.5
589382.4759995223,65.0,82.5
457808.2309120485,70.0,82.5
358093.89518987935,75.0,82.5
273122.573277807,80.0,82.5
158984.85336867042,85.0,82.5
60480.37167746135,90.0,82.5
1.5357965415719666e6,0.0,87.5
1.5357965415719666e6,5.0,87.5
1.2378001001819798e6,10.0,87.5
1.231976313826271e6,15.0,87.5
1.2056197359263557e6,20.0,87.5
1.2322472533297196e6,25.0,87.5
1.1464167350378714e6,30.0,87.5
1.095228056967168e6,35.0,87.5
1.0659157806375956e6,40.0,87.5
952699.2093305998,45.0,87.5
864079.9443084052,50.0,87.5
748367.3832367234,55.0,87.5
663473.3423651622,60.0,87.5
589382.4759995223,65.0,87.5
457808.2309120485,70.0,87.5
358093.89518987935,75.0,87.5
273122.573277807,80.0,87.5
158984.85336867042,85.0,87.5
60480.37167746135,90.0,87.5
1.4454555685383216e6,0.0,87.5
1.4454555685383216e6,5.0,87.5
1.3082440083224177e6,10.0,87.5
1.3108713487018452e6,15.0,87.5
1.240565235518424e6,20.0,87.5
1.2494094713426684e6,25.0,87.5
1.1179696696523163e6,30.0,87.5
1.0414445363125304e6,35.0,87.5
1.072388953394504e6,40.0,87.5
892426.4022096844,45.0,87.5
915746.58015365,50.0,87.5
730154.9026712278,55.0,87.5
668145.6898466069,60.0,87.5
558284.4056578389,65.0,87.5
517522.3479875331,70.0,87.5
375998.58994937333,75.0,87.5
252941.10234594933,80.0,87.5
166934.09603710394,85.0,87.5
59165.58098882088,90.0,87.5
1.4454555685383216e6,0.0,92.5
1.4454555685383216e6,5.0,92.5
1.3082440083224177e6,10.0,92.5
1.3108713487018452e6,15.0,92.5
1.240565235518424e6,20.0,92.5
1.2494094713426684e6,25.0,92.5
1.1179696696523163e6,30.0,92.5
1.0414445363125304e6,35.0,92.5
1.072388953394504e6,40.0,92.5
892426.4022096844,45.0,92.5
915746.58015365,50.0,92.5
730154.9026712278,55.0,92.5
668145.6898466069,60.0,92.5
558284.4056578389,65.0,92.5
517522.3479875331,70.0,92.5
375998.58994937333,75.0,92.5
252941.10234594933,80.0,92.5
166934.09603710394,85.0,92.5
59165.58098882088,90.0,92.5
1.114205334081623e6,0.0,92.5
1.114205334081623e6,5.0,92.5
1.3183074237710517e6,10.0,92.5
1.2865959533555147e6,15.0,92.5
1.2842471100085094e6,20.0,92.5
1.1224090580468478e6,25.0,92.5
1.1321932023450937e6,30.0,92.5
1.1074515843886768e6,35.0,92.5
970975.9135362713,40.0,92.5
915757.8114177806,45.0,92.5
839137.4304520801,50.0,92.5
715253.7822085498,55.0,92.5
663473.3423651622,60.0,92.5
584939.8945221389,65.0,92.5
472025.87783478294,70.0,92.5
384262.29522298597,75.0,92.5
273122.573277807,80.0,92.5
162959.47470288718,85.0,92.5
67054.32512066366,90.0,92.5
1.114205334081623e6,0.0,97.5
1.114205334081623e6,5.0,97.5
1.3183074237710517e6,10.0,97.5
1.2865959533555147e6,15.0,97.5
1.2842471100085094e6,20.0,97.5
1.1224090580468478e6,25.0,97.5
1.1321932023450937e6,30.0,97.5
1.1074515843886768e6,35.0,97.5
970975.9135362713,40.0,97.5
915757.8114177806,45.0,97.5
839137.4304520801,50.0,97.5
715253.7822085498,55.0,97.5
663473.3423651622,60.0,97.5
584939.8945221389,65.0,97.5
472025.87783478294,70.0,97.5
384262.29522298597,75.0,97.5
273122.573277807,80.0,97.5
162959.47470288718,85.0,97.5
67054.32512066366,90.0,97.5
1.4454555685383216e6,0.0,97.5
1.4454555685383216e6,5.0,97.5
1.3183074237710517e6,10.0,97.5
1.1955632208067754e6,15.0,97.5
1.157569673987262e6,20.0,97.5
1.118976614444258e6,25.0,97.5
1.0980567238824277e6,30.0,97.5
1.0121080705009098e6,35.0,97.5
1.0464962623668702e6,40.0,97.5
929367.8001225035,45.0,97.5
805286.8759327817,50.0,97.5
829495.7057557487,55.0,97.5
680605.2831304598,60.0,97.5
623442.2673261279,65.0,97.5
528896.4655257206,70.0,97.5
378753.1583739109,75.0,97.5
287922.31862783595,80.0,97.5
164284.34848095942,85.0,97.5
60480.37167746135,90.0,97.5
1.4454555685383216e6,0.0,102.5
1.4454555685383216e6,5.0,102.5
1.3183074237710517e6,10.0,102.5
1.1955632208067754e6,15.0,102.5
1.157569673987262e6,20.0,102.5
1.118976614444258e6,25.0,102.5
1.0980567238824277e6,30.0,102.5
1.0121080705009098e6,35.0,102.5
1.0464962623668702e6,40.0,102.5
929367.8001225035,45.0,102.5
805286.8759327817,50.0,102.5
829495.7057557487,55.0,102.5
680605.2831304598,60.0,102.5
623442.2673261279,65.0,102.5
528896.4655257206,70.0,102.5
378753.1583739109,75.0,102.5
287922.31862783595,80.0,102.5
164284.34848095942,85.0,102.5
60480.37167746135,90.0,102.5
1.114205334081623e6,0.0,102.5
1.114205334081623e6,5.0,102.5
1.147229361144274e6,10.0,102.5
1.3108713487018452e6,15.0,102.5
1.1706742363342873e6,20.0,102.5
1.1430037196623862e6,25.0,102.5
1.1577955611920934e6,30.0,102.5
1.0169974814695133e6,35.0,102.5
990395.4318069967,40.0,102.5
960476.3457332986,45.0,102.5
815976.5247283496,50.0,102.5
740088.98297968,55.0,102.5
622979.6641926406,60.0,102.5
604191.0809241334,65.0,102.5
516100.5832952596,70.0,102.5
381507.7267984484,75.0,102.5
267740.8476959783,80.0,102.5
162959.47470288718,85.0,102.5
49962.046168337634,90.0,102.5
1.114205334081623e6,0.0,107.5
1.114205334081623e6,5.0,107.5
1.147229361144274e6,10.0,107.5
1.3108713487018452e6,15.0,107.5
1.1706742363342873e6,20.0,107.5
1.1430037196623862e6,25.0,107.5
1.1577955611920934e6,30.0,107.5
1.0169974814695133e6,35.0,107.5
990395.4318069967,40.0,107.5
960476.3457332986,45.0,107.5
815976.5247283496,50.0,107.5
740088.98297968,55.0,107.5
622979.6641926406,60.0,107.5
604191.0809241334,65.0,107.5
516100.5832952596,70.0,107.5
381507.7267984484,75.0,107.5
267740.8476959783,80.0,107.5
162959.47470288718,85.0,107.5
49962.046168337634,90.0,107.5
1.1443189917595047e6,0.0,107.5
1.1443189917595047e6,5.0,107.5
1.2881171774251496e6,10.0,107.5
1.3230090463750104e6,15.0,107.5
1.2624061727634666e6,20.0,107.5
1.1773281556882837e6,25.0,107.5
1.0923673108053165e6,30.0,107.5
1.1587903995590128e6,35.0,107.5
968818.1892839684,40.0,107.5
948810.6411292504,45.0,107.5
853390.2955128372,50.0,107.5
799693.4648303924,55.0,107.5
711754.2663400918,60.0,107.5
604191.0809241334,65.0,107.5
493352.34821888455,70.0,107.5
385639.57943525474,75.0,107.5
273122.573277807,80.0,107.5
169583.84359324843,85.0,107.5
51276.8368569781,90.0,107.5
1.1443189917595047e6,0.0,112.5
1.1443189917595047e6,5.0,112.5
1.2881171774251496e6,10.0,112.5
1.3230090463750104e6,15.0,112.5
1.2624061727634666e6,20.0,112.5
1.1773281556882837e6,25.0,112.5
1.0923673108053165e6,30.0,112.5
1.1587903995590128e6,35.0,112.5
968818.1892839684,40.0,112.5
948810.6411292504,45.0,112.5
853390.2955128372,50.0,112.5
799693.4648303924,55.0,112.5
711754.2663400918,60.0,112.5
604191.0809241334,65.0,112.5
493352.34821888455,70.0,112.5
385639.57943525474,75.0,112.5
273122.573277807,80.0,112.5
169583.84359324843,85.0,112.5
51276.8368569781,90.0,112.5
843182.4149806876,0.0,112.5
843182.4149806876,5.0,112.5
1.2579269310792477e6,10.0,112.5
1.1834255231336101e6,15.0,112.5
1.3410335468456203e6,20.0,112.5
1.2734365765607967e6,25.0,112.5
1.049696712726984e6,30.0,112.5
1.1123409953572801e6,35.0,112.5
983922.2590500882,40.0,112.5
925479.2319211541,45.0,112.5
922873.0126840286,50.0,112.5
783136.6643163057,55.0,112.5
703967.0205376839,60.0,112.5
580497.3130447556,65.0,112.5
487665.2894497908,70.0,112.5
345698.33727946045,75.0,112.5
263704.55350960675,80.0,112.5
158984.85336867042,85.0,112.5
63109.95305474228,90.0,112.5
843182.4149806876,0.0,117.5
843182.4149806876,5.0,117.5
1.2579269310792477e6,10.0,117.5
1.1834255231336101e6,15.0,117.5
1.3410335468456203e6,20.0,117.5
1.2734365765607967e6,25.0,117.5
1.049696712726984e6,30.0,117.5
1.1123409953572801e6,35.0,117.5
983922.2590500882,40.0,117.5
925479.2319211541,45.0,117.5
922873.0126840286,50.0,117.5
783136.6643163057,55.0,117.5
703967.0205376839,60.0,117.5
580497.3130447556,65.0,117.5
487665.2894497908,70.0,117.5
345698.33727946045,75.0,117.5
263704.55350960675,80.0,117.5
158984.85336867042,85.0,117.5
63109.95305474228,90.0,117.5
1.204546307115268e6,0.0,117.5
1.204546307115268e6,5.0,117.5
1.3183074237710517e6,10.0,117.5
1.250182860336019e6,15.0,117.5
1.2842471100085094e6,20.0,117.5
1.201355260906412e6,25.0,117.5
1.0809884846510945e6,30.0,117.5
985216.310173591,35.0,117.5
1.0400230896099616e6,40.0,117.5
929367.8001225035,45.0,117.5
871206.3768387837,50.0,117.5
819561.6254472965,55.0,117.5
705524.4696981654,60.0,117.5
589382.4759995223,65.0,117.5
459229.99560432194,70.0,117.5
439353.66371373663,75.0,117.5
248904.8081595778,80.0,117.5
196081.3191546935,85.0,117.5
47332.46479105671,90.0,117.5
1.204546307115268e6,0.0,122.5
1.204546307115268e6,5.0,122.5
1.3183074237710517e6,10.0,122.5
1.250182860336019e6,15.0,122.5
1.2842471100085094e6,20.0,122.5
1.201355260906412e6,25.0,122.5
1.0809884846510945e6,30.0,122.5
985216.310173591,35.0,122.5
1.0400230896099616e6,40.0,122.5
929367.8001225035,45.0,122.5
871206.3768387837,50.0,122.5
819561.6254472965,55.0,122.5
705524.4696981654,60.0,122.5
589382.4759995223,65.0,122.5
459229.99560432194,70.0,122.5
439353.66371373663,75.0,122.5
248904.8081595778,80.0,122.5
196081.3191546935,85.0,122.5
47332.46479105671,90.0,122.5
993750.7033700962,0.0,122.5
993750.7033700962,5.0,122.5
1.5095123172950973e6,10.0,122.5
1.1773566742970275e6,15.0,122.5
1.3934517962337227e6,20.0,122.5
1.0949495092261299e6,25.0,122.5
1.1037461369595386e6,30.0,122.5
1.0903386459985648e6,35.0,122.5
1.0313921926007504e6,40.0,122.5
987696.3231427443,45.0,122.5
912183.3638884607,50.0,122.5
771546.9039564448,55.0,122.5
683720.181451423,60.0,122.5
598267.6389542889,65.0,122.5
453542.9368352282,70.0,122.5
396657.85313340486,75.0,122.5
277158.86746417853,80.0,122.5
180182.83381782647,85.0,122.5
52591.62754561856,90.0,122.5
993750.7033700962,0.0,127.5
993750.7033700962,5.0,127.5
1.5095123172950973e6,10.0,127.5
1.1773566742970275e6,15.0,127.5
1.3934517962337227e6,20.0,127.5
1.0949495092261299e6,25.0,127.5
1.1037461369595386e6,30.0,127.5
1.0903386459985648e6,35.0,127.5
1.0313921926007504e6,40.0,127.5
987696.3231427443,45.0,127.5
912183.3638884607,50.0,127.5
771546.9039564448,55.0,127.5
683720.181451423,60.0,127.5
598267.6389542889,65.0,127.5
453542.9368352282,70.0,127.5
396657.85313340486,75.0,127.5
277158.86746417853,80.0,127.5
180182.83381782647,85.0,127.5
52591.62754561856,90.0,127.5
1.686364829961375e6,0.0,127.5
1.686364829961375e6,5.0,127.5
1.3484976701169536e6,10.0,127.5
1.2623205580091842e6,15.0,127.5
1.2842471100085094e6,20.0,127.5
1.1944903737012325e6,25.0,127.5
1.1122802565752051e6,30.0,127.5
1.0927833514828666e6,35.0,127.5
1.0680735048898985e6,40.0,127.5
857429.2883975399,45.0,127.5
833792.6060542961,50.0,127.5
801349.1448818011,55.0,127.5
666588.2406861254,60.0,127.5
706370.45490395,65.0,127.5
449277.64275840786,70.0,127.5
370489.4531002983,75.0,127.5
277158.86746417853,80.0,127.5
174883.33870553746,85.0,127.5
48647.255479697174,90.0,127.5
1.686364829961375e6,0.0,132.5
1.686364829961375e6,5.0,132.5
1.3484976701169536e6,10.0,132.5
1.2623205580091842e6,15.0,132.5
1.2842471100085094e6,20.0,132.5
1.1944903737012325e6,25.0,132.5
1.1122802565752051e6,30.0,132.5
1.0927833514828666e6,35.0,132.5
1.0680735048898985e6,40.0,132.5
857429.2883975399,45.0,132.5
833792.6060542961,50.0,132.5
801349.1448818011,55.0,132.5
666588.2406861254,60.0,132.5
706370.45490395,65.0,132.5
449277.64275840786,70.0,132.5
370489.4531002983,75.0,132.5
277158.86746417853,80.0,132.5
174883.33870553746,85.0,132.5
48647.255479697174,90.0,132.5
1.204546307115268e6,0.0,132.5
1.204546307115268e6,5.0,132.5
1.2277366847333459e6,10.0,132.5
1.377628685904254e6,15.0,132.5
1.157569673987262e6,20.0,132.5
1.09151706562354e6,25.0,132.5
1.0070261146486512e6,30.0,132.5
1.0683362966398492e6,35.0,132.5
1.0421808138622645e6,40.0,132.5
962420.6298339732,45.0,132.5
878332.8093691624,50.0,132.5
764924.1837508101,55.0,132.5
655686.0965627541,60.0,132.5
592344.1969844445,65.0,132.5
484821.7600652439,70.0,132.5
409053.41104382375,75.0,132.5
275813.43606872135,80.0,132.5
162959.47470288718,85.0,132.5
47332.46479105671,90.0,132.5
1.204546307115268e6,0.0,137.5
1.204546307115268e6,5.0,137.5
1.2277366847333459e6,10.0,137.5
1.377628685904254e6,15.0,137.5
1.157569673987262e6,20.0,137.5
1.09151706562354e6,25.0,137.5
1.0070261146486512e6,30.0,137.5
1.0683362966398492e6,35.0,137.5
1.0421808138622645e6,40.0,137.5
962420.6298339732,45.0,137.5
878332.8093691624,50.0,137.5
764924.1837508101,55.0,137.5
655686.0965627541,60.0,137.5
592344.1969844445,65.0,137.5
484821.7600652439,70.0,137.5
409053.41104382375,75.0,137.5
275813.43606872135,80.0,137.5
162959.47470288718,85.0,137.5
47332.46479105671,90.0,137.5
1.385228253182558e6,0.0,137.5
1.385228253182558e6,5.0,137.5
1.08684886845247e6,10.0,137.5
1.3169401975384278e6,15.0,137.5
1.0876786748031252e6,20.0,137.5
1.0949495092261299e6,25.0,137.5
1.1919320396547595e6,30.0,137.5
1.131898639231694e6,35.0,137.5
1.0162881228346305e6,40.0,137.5
915757.8114177806,45.0,137.5
906838.5394906768,50.0,137.5
859297.9466811048,55.0,137.5
688392.5289328678,60.0,137.5
546437.52171815,65.0,137.5
494774.112911158,70.0,137.5
347075.6214917292,75.0,137.5
256977.39653232088,80.0,137.5
165609.22225903167,85.0,137.5
49962.046168337634,90.0,137.5
1.385228253182558e6,0.0,142.5
1.385228253182558e6,5.0,142.5
1.08684886845247e6,10.0,142.5
1.3169401975384278e6,15.0,142.5
1.0876786748031252e6,20.0,142.5
1.0949495092261299e6,25.0,142.5
1.1919320396547595e6,30.0,142.5
1.131898639231694e6,35.0,142.5
1.0162881228346305e6,40.0,142.5
915757.8114177806,45.0,142.5
906838.5394906768,50.0,142.5
859297.9466811048,55.0,142.5
688392.5289328678,60.0,142.5
546437.52171815,65.0,142.5
494774.112911158,70.0,142.5
347075.6214917292,75.0,142.5
256977.39653232088,80.0,142.5
165609.22225903167,85.0,142.5
49962.046168337634,90.0,142.5
1.3551145955046765e6,0.0,142.5
1.3551145955046765e6,5.0,142.5
1.2076098538360777e6,10.0,142.5
1.1712878254604451e6,15.0,142.5
1.4327654832747995e6,20.0,142.5
1.1464361632649759e6,25.0,142.5
1.0212496473414288e6,30.0,142.5
982771.6046892894,35.0,142.5
1.0680735048898985e6,40.0,142.5
970197.7662366721,45.0,142.5
872987.9849713785,50.0,142.5
764924.1837508101,55.0,142.5
619864.7658716773,60.0,142.5
570131.2895975278,65.0,142.5
454964.70152750163,70.0,142.5
371866.737312567,75.0,142.5
266395.4163005211,80.0,142.5
166934.09603710394,85.0,142.5
68369.11580930413,90.0,142.5
1.3551145955046765e6,0.0,147.5
1.3551145955046765e6,5.0,147.5
1.2076098538360777e6,10.0,147.5
1.1712878254604451e6,15.0,147.5
1.4327654832747995e6,20.0,147.5
1.1464361632649759e6,25.0,147.5
1.0212496473414288e6,30.0,147.5
982771.6046892894,35.0,147.5
1.0680735048898985e6,40.0,147.5
970197.7662366721,45.0,147.5
872987.9849713785,50.0,147.5
764924.1837508101,55.0,147.5
619864.7658716773,60.0,147.5
570131.2895975278,65.0,147.5
454964.70152750163,70.0,147.5
371866.737312567,75.0,147.5
266395.4163005211,80.0,147.5
166934.09603710394,85.0,147.5
68369.11580930413,90.0,147.5
1.41534191086044e6,0.0,147.5
1.41534191086044e6,5.0,147.5
1.2981805928737835e6,10.0,147.5
1.1834255231336101e6,15.0,147.5
1.2143561108243729e6,20.0,147.5
1.252841914945258e6,25.0,147.5
1.066764951958317e6,30.0,147.5
1.0854492350299612e6,35.0,147.5
927821.4284902147,40.0,147.5
974086.3344380214,45.0,147.5
876551.2012365677,50.0,147.5
804660.5049846184,55.0,147.5
682162.7322909414,60.0,147.5
638250.8722507389,65.0,147.5
490508.8188343377,70.0,147.5
366357.600463492,75.0,147.5
243523.0825777491,80.0,147.5
153685.3582563814,85.0,147.5
60480.37167746135,90.0,147.5
1.41534191086044e6,0.0,152.5
1.41534191086044e6,5.0,152.5
1.2981805928737835e6,10.0,152.5
1.1834255231336101e6,15.0,152.5
1.2143561108243729e6,20.0,152.5
1.252841914945258e6,25.0,152.5
1.066764951958317e6,30.0,152.5
1.0854492350299612e6,35.0,152.5
927821.4284902147,40.0,152.5
974086.3344380214,45.0,152.5
876551.2012365677,50.0,152.5
804660.5049846184,55.0,152.5
682162.7322909414,60.0,152.5
638250.8722507389,65.0,152.5
490508.8188343377,70.0,152.5
366357.600463492,75.0,152.5
243523.0825777491,80.0,152.5
153685.3582563814,85.0,152.5
60480.37167746135,90.0,152.5
1.2948872801489132e6,0.0,152.5
1.2948872801489132e6,5.0,152.5
1.4189415782573915e6,10.0,152.5
1.2441140114994363e6,15.0,152.5
1.1532014865382533e6,20.0,152.5
1.1086792836364887e6,25.0,152.5
1.1065908434980942e6,30.0,152.5
1.1270092282630904e6,35.0,152.5
1.0464962623668702e6,40.0,152.5
989640.607243419,45.0,152.5
840919.0385846747,50.0,152.5
768235.5438536275,55.0,152.5
699294.673056239,60.0,152.5
598267.6389542889,65.0,152.5
477712.9366038767,70.0,152.5
396657.85313340486,75.0,152.5
271777.14188234985,80.0,152.5
164284.34848095942,85.0,152.5
48647.255479697174,90.0,152.5
1.2948872801489132e6,0.0,157.5
1.2948872801489132e6,5.0,157.5
1.4189415782573915e6,10.0,157.5
1.2441140114994363e6,15.0,157.5
1.1532014865382533e6,20.0,157.5
1.1086792836364887e6,25.0,157.5
1.1065908434980942e6,30.0,157.5
1.1270092282630904e6,35.0,157.5
1.0464962623668702e6,40.0,157.5
989640.607243419,45.0,157.5
840919.0385846747,50.0,157.5
768235.5438536275,55.0,157.5
699294.673056239,60.0,157.5
598267.6389542889,65.0,157.5
477712.9366038767,70.0,157.5
396657.85313340486,75.0,157.5
271777.14188234985,80.0,157.5
164284.34848095942,85.0,157.5
48647.255479697174,90.0,157.5
1.1744326494373863e6,0.0,157.5
1.1744326494373863e6,5.0,157.5
1.1271025302470059e6,10.0,157.5
1.3654909882310887e6,15.0,157.5
1.1663060488852789e6,20.0,157.5
1.09151706562354e6,25.0,157.5
1.16632968080776e6,30.0,157.5
1.122119817294487e6,35.0,157.5
1.0421808138622645e6,40.0,157.5
944922.072927901,45.0,157.5
855171.903645432,50.0,157.5
791415.064573349,55.0,157.5
694622.3255747942,60.0,157.5
570131.2895975278,65.0,157.5
470604.1131425095,70.0,157.5
388394.1478597922,75.0,157.5
267740.8476959783,80.0,157.5
186807.20270818775,85.0,157.5
61795.16236610181,90.0,157.5
1.1744326494373863e6,0.0,162.5
1.1744326494373863e6,5.0,162.5
1.1271025302470059e6,10.0,162.5
1.3654909882310887e6,15.0,162.5
1.1663060488852789e6,20.0,162.5
1.09151706562354e6,25.0,162.5
1.16632968080776e6,30.0,162.5
1.122119817294487e6,35.0,162.5
1.0421808138622645e6,40.0,162.5
944922.072927901,45.0,162.5
855171.903645432,50.0,162.5
791415.064573349,55.0,162.5
694622.3255747942,60.0,162.5
570131.2895975278,65.0,162.5
470604.1131425095,70.0,162.5
388394.1478597922,75.0,162.5
267740.8476959783,80.0,162.5
186807.20270818775,85.0,162.5
61795.16236610181,90.0,162.5
993750.7033700962,0.0,162.5
993750.7033700962,5.0,162.5
1.0566586221065682e6,10.0,162.5
1.2926648021920973e6,15.0,162.5
1.2711425476614838e6,20.0,162.5
1.2631392457530275e6,25.0,162.5
1.1577955611920934e6,30.0,162.5
1.078115118577056e6,35.0,162.5
1.0054995015731164e6,40.0,162.5
931312.0842231782,45.0,162.5
812413.3084631603,50.0,162.5
798037.7847789837,55.0,162.5
674375.4864885333,60.0,162.5
589382.4759995223,65.0,162.5
508991.75983389246,70.0,162.5
337434.6320058479,75.0,162.5
285231.4558369216,80.0,162.5
151035.6107002369,85.0,162.5
47332.46479105671,90.0,162.5
993750.7033700962,0.0,167.5
993750.7033700962,5.0,167.5
1.0566586221065682e6,10.0,167.5
1.2926648021920973e6,15.0,167.5
1.2711425476614838e6,20.0,167.5
1.2631392457530275e6,25.0,167.5
1.1577955611920934e6,30.0,167.5
1.078115118577056e6,35.0,167.5
1.0054995015731164e6,40.0,167.5
931312.0842231782,45.0,167.5
812413.3084631603,50.0,167.5
798037.7847789837,55.0,167.5
674375.4864885333,60.0,167.5
589382.4759995223,65.0,167.5
508991.75983389246,70.0,167.5
337434.6320058479,75.0,167.5
285231.4558369216,80.0,167.5
151035.6107002369,85.0,167.5
47332.46479105671,90.0,167.5
1.2948872801489132e6,0.0,167.5
1.2948872801489132e6,5.0,167.5
1.2579269310792477e6,10.0,167.5
1.1652189766238625e6,15.0,167.5
1.2711425476614838e6,20.0,167.5
1.1121117272390784e6,25.0,167.5
1.189087333116204e6,30.0,167.5
1.0047739540480047e6,35.0,167.5
1.0400230896099616e6,40.0,167.5
919646.37961913,45.0,167.5
832010.9979217015,50.0,167.5
791415.064573349,55.0,167.5
711754.2663400918,60.0,167.5
633808.2907733556,65.0,167.5
516100.5832952596,70.0,167.5
402166.9899824799,75.0,167.5
256977.39653232088,80.0,167.5
188132.07648626,85.0,167.5
56535.999611539955,90.0,167.5
1.2948872801489132e6,0.0,172.5
1.2948872801489132e6,5.0,172.5
1.2579269310792477e6,10.0,172.5
1.1652189766238625e6,15.0,172.5
1.2711425476614838e6,20.0,172.5
1.1121117272390784e6,25.0,172.5
1.189087333116204e6,30.0,172.5
1.0047739540480047e6,35.0,172.5
1.0400230896099616e6,40.0,172.5
919646.37961913,45.0,172.5
832010.9979217015,50.0,172.5
791415.064573349,55.0,172.5
711754.2663400918,60.0,172.5
633808.2907733556,65.0,172.5
516100.5832952596,70.0,172.5
402166.9899824799,75.0,172.5
256977.39653232088,80.0,172.5
188132.07648626,85.0,172.5
56535.999611539955,90.0,172.5
1.3250009378267948e6,0.0,172.5
1.3250009378267948e6,5.0,172.5
1.2881171774251496e6,10.0,172.5
1.231976313826271e6,15.0,172.5
1.2449334229674325e6,20.0,172.5
1.2047877045090017e6,25.0,172.5
1.0297837669570954e6,30.0,172.5
1.1025621734200732e6,35.0,172.5
917032.8072287006,40.0,172.5
931312.0842231782,45.0,172.5
878332.8093691624,50.0,172.5
763268.5036994014,55.0,172.5
657243.5457232358,60.0,172.5
580497.3130447556,65.0,172.5
496195.87760343147,70.0,172.5
371866.737312567,75.0,172.5
305412.92676877923,80.0,172.5
144411.24180987562,85.0,172.5
44702.88341377578,90.0,172.5
1.3250009378267948e6,0.0,177.5
1.3250009378267948e6,5.0,177.5
1.2881171774251496e6,10.0,177.5
1.231976313826271e6,15.0,177.5
1.2449334229674325e6,20.0,177.5
1.2047877045090017e6,25.0,177.5
1.0297837669570954e6,30.0,177.5
1.1025621734200732e6,35.0,177.5
917032.8072287006,40.0,177.5
931312.0842231782,45.0,177.5
878332.8093691624,50.0,177.5
763268.5036994014,55.0,177.5
657243.5457232358,60.0,177.5
580497.3130447556,65.0,177.5
496195.87760343147,70.0,177.5
371866.737312567,75.0,177.5
305412.92676877923,80.0,177.5
144411.24180987562,85.0,177.5
44702.88341377578,90.0,177.5
1.505682883894085e6,0.0,177.5
1.505682883894085e6,5.0,177.5
1.2176732692847117e6,10.0,177.5
1.231976313826271e6,15.0,177.5
1.2361970480694154e6,20.0,177.5
1.09151706562354e6,25.0,177.5
1.1321932023450937e6,30.0,177.5
1.0732257076084528e6,35.0,177.5
1.0033417773208136e6,40.0,177.5
863262.1406995639,45.0,177.5
805286.8759327817,50.0,177.5
793070.7446247577,55.0,177.5
713311.7155005734,60.0,177.5
559765.2661503,65.0,177.5
516100.5832952596,70.0,177.5
374621.30573710456,75.0,177.5
273122.573277807,80.0,177.5
164284.34848095942,85.0,177.5
51276.8368569781,90.0,177.5
1.505682883894085e6,0.0,182.5
1.505682883894085e6,5.0,182.5
1.2176732692847117e6,10.0,182.5
1.231976313826271e6,15.0,182.5
1.2361970480694154e6,20.0,182.5
1.09151706562354e6,25.0,182.5
1.1321932023450937e6,30.0,182.5
1.0732257076084528e6,35.0,182.5
1.0033417773208136e6,40.0,182.5
863262.1406995639,45.0,182.5
805286.8759327817,50.0,182.5
793070.7446247577,55.0,182.5
713311.7155005734,60.0,182.5
559765.2661503,65.0,182.5
516100.5832952596,70.0,182.5
374621.30573710456,75.0,182.5
273122.573277807,80.0,182.5
164284.34848095942,85.0,182.5
51276.8368569781,90.0,182.5
933523.3880143327,0.0,182.5
933523.3880143327,5.0,182.5
1.4088781628087575e6,10.0,182.5
1.1773566742970275e6,15.0,182.5
1.2274606731713985e6,20.0,182.5
1.1258415016494375e6,25.0,182.5
1.0269390604185398e6,30.0,182.5
1.0927833514828666e6,35.0,182.5
1.0206035713392362e6,40.0,182.5
915757.8114177806,45.0,182.5
915746.58015365,50.0,182.5
745056.023133906,55.0,182.5
693064.8764143126,60.0,182.5
589382.4759995223,65.0,182.5
499039.4069879783,70.0,182.5
391148.71628432977,75.0,182.5
262359.12211414956,80.0,182.5
165609.22225903167,85.0,182.5
49962.046168337634,90.0,182.5
933523.3880143327,0.0,187.5
933523.3880143327,5.0,187.5
1.4088781628087575e6,10.0,187.5
1.1773566742970275e6,15.0,187.5
1.2274606731713985e6,20.0,187.5
1.1258415016494375e6,25.0,187.5
1.0269390604185398e6,30.0,187.5
1.0927833514828666e6,35.0,187.5
1.0206035713392362e6,40.0,187.5
915757.8114177806,45.0,187.5
915746.58015365,50.0,187.5
745056.023133906,55.0,187.5
693064.8764143126,60.0,187.5
589382.4759995223,65.0,187.5
499039.4069879783,70.0,187.5
391148.71628432977,75.0,187.5
262359.12211414956,80.0,187.5
165609.22225903167,85.0,187.5
49962.046168337634,90.0,187.5
1.385228253182558e6,0.0,187.5
1.385228253182558e6,5.0,187.5
1.3183074237710517e6,10.0,187.5
1.2380451626628537e6,15.0,187.5
1.2580379853144581e6,20.0,187.5
1.2185174789193608e6,25.0,187.5
1.1037461369595386e6,30.0,187.5
1.0903386459985648e6,35.0,187.5
1.0270767440961447e6,40.0,187.5
931312.0842231782,45.0,187.5
856953.5117780266,50.0,187.5
723532.1824655931,55.0,187.5
669703.1390070886,60.0,187.5
558284.4056578389,65.0,187.5
477712.9366038767,70.0,187.5
391148.71628432977,75.0,187.5
267740.8476959783,80.0,187.5
182832.58137397098,85.0,187.5
59165.58098882088,90.0,187.5
1.385228253182558e6,0.0,192.5
1.385228253182558e6,5.0,192.5
1.3183074237710517e6,10.0,192.5
1.2380451626628537e6,15.0,192.5
1.2580379853144581e6,20.0,192.5
1.2185174789193608e6,25.0,192.5
1.1037461369595386e6,30.0,192.5
1.0903386459985648e6,35.0,192.5
1.0270767440961447e6,40.0,192.5
931312.0842231782,45.0,192.5
856953.5117780266,50.0,192.5
723532.1824655931,55.0,192.5
669703.1390070886,60.0,192.5
558284.4056578389,65.0,192.5
477712.9366038767,70.0,192.5
391148.71628432977,75.0,192.5
267740.8476959783,80.0,192.5
182832.58137397098,85.0,192.5
59165.58098882088,90.0,192.5
1.2647736224710315e6,0.0,192.5
1.2647736224710315e6,5.0,192.5
1.2780537619765156e6,10.0,192.5
1.3533532905579235e6,15.0,192.5
1.2886152974575178e6,20.0,192.5
1.0743548476105912e6,25.0,192.5
1.1265037892679828e6,30.0,192.5
1.1636798105276162e6,35.0,192.5
1.0378653653576588e6,40.0,192.5
952699.2093305998,45.0,192.5
905056.9313580821,50.0,192.5
745056.023133906,55.0,192.5
671260.5881675702,60.0,192.5
564207.8476276833,65.0,192.5
484821.7600652439,70.0,192.5
385639.57943525474,75.0,192.5
286576.88723237877,80.0,192.5
139111.7466975866,85.0,192.5
67054.32512066366,90.0,192.5
1.2647736224710315e6,0.0,197.5
1.2647736224710315e6,5.0,197.5
1.2780537619765156e6,10.0,197.5
1.3533532905579235e6,15.0,197.5
1.2886152974575178e6,20.0,197.5
1.0743548476105912e6,25.0,197.5
1.1265037892679828e6,30.0,197.5
1.1636798105276162e6,35.0,197.5
1.0378653653576588e6,40.0,197.5
952699.2093305998,45.0,197.5
905056.9313580821,50.0,197.5
745056.023133906,55.0,197.5
671260.5881675702,60.0,197.5
564207.8476276833,65.0,197.5
484821.7600652439,70.0,197.5
385639.57943525474,75.0,197.5
286576.88723237877,80.0,197.5
139111.7466975866,85.0,197.5
67054.32512066366,90.0,197.5
1.2948872801489132e6,0.0,197.5
1.2948872801489132e6,5.0,197.5
1.096912283901104e6,10.0,197.5
1.3169401975384278e6,15.0,197.5
1.1794106112323045e6,20.0,197.5
1.1635983812779246e6,25.0,197.5
1.0354731800342064e6,30.0,197.5
1.1123409953572801e6,35.0,197.5
1.1069125414313492e6,40.0,197.5
931312.0842231782,45.0,197.5
839137.4304520801,50.0,197.5
798037.7847789837,55.0,197.5
702409.5713772022,60.0,197.5
598267.6389542889,65.0,197.5
469182.348450236,70.0,197.5
404921.55840701744,75.0,197.5
266395.4163005211,80.0,197.5
174883.33870553746,85.0,197.5
44702.88341377578,90.0,197.5
1.2948872801489132e6,0.0,202.5
1.2948872801489132e6,5.0,202.5
1.096912283901104e6,10.0,202.5
1.3169401975384278e6,15.0,202.5
1.1794106112323045e6,20.0,202.5
1.1635983812779246e6,25.0,202.5
1.0354731800342064e6,30.0,202.5
1.1123409953572801e6,35.0,202.5
1.1069125414313492e6,40.0,202.5
931312.0842231782,45.0,202.5
839137.4304520801,50.0,202.5
798037.7847789837,55.0,202.5
702409.5713772022,60.0,202.5
598267.6389542889,65.0,202.5
469182.348450236,70.0,202.5
404921.55840701744,75.0,202.5
266395.4163005211,80.0,202.5
174883.33870553746,85.0,202.5
44702.88341377578,90.0,202.5
1.1744326494373863e6,0.0,202.5
1.1744326494373863e6,5.0,202.5
1.3183074237710517e6,10.0,202.5
1.2380451626628537e6,15.0,202.5
1.231828860620407e6,20.0,202.5
1.1567334940727453e6,25.0,202.5
1.089522604266761e6,30.0,202.5
1.0121080705009098e6,35.0,202.5
1.0141303985823278e6,40.0,202.5
874927.8453036121,45.0,202.5
823102.9572587282,50.0,202.5
826184.3456529313,55.0,202.5
622979.6641926406,60.0,202.5
610114.5228939778,65.0,202.5
497617.64229570486,70.0,202.5
381507.7267984484,75.0,202.5
278504.2988596357,80.0,202.5
148385.86314409238,85.0,202.5
55221.20892289949,90.0,202.5
1.1744326494373863e6,0.0,207.5
1.1744326494373863e6,5.0,207.5
1.3183074237710517e6,10.0,207.5
1.2380451626628537e6,15.0,207.5
1.231828860620407e6,20.0,207.5
1.1567334940727453e6,25.0,207.5
1.089522604266761e6,30.0,207.5
1.0121080705009098e6,35.0,207.5
1.0141303985823278e6,40.0,207.5
874927.8453036121,45.0,207.5
823102.9572587282,50.0,207.5
826184.3456529313,55.0,207.5
622979.6641926406,60.0,207.5
610114.5228939778,65.0,207.5
497617.64229570486,70.0,207.5
381507.7267984484,75.0,207.5
278504.2988596357,80.0,207.5
148385.86314409238,85.0,207.5
55221.20892289949,90.0,207.5
1.2346599647931496e6,0.0,207.5
1.2346599647931496e6,5.0,207.5
1.3283708392196856e6,10.0,207.5
1.3230090463750104e6,15.0,207.5
1.0702059250070911e6,20.0,207.5
1.187625486496053e6,25.0,207.5
1.1208143761908717e6,30.0,207.5
1.095228056967168e6,35.0,207.5
953714.1195178487,40.0,207.5
964364.9139346479,45.0,207.5
842700.6467172694,50.0,207.5
811283.2251902531,55.0,207.5
657243.5457232358,60.0,207.5
614557.1043713612,65.0,207.5
454964.70152750163,70.0,207.5
369112.1688880295,75.0,207.5
283886.0244414644,80.0,207.5
176208.2124836097,85.0,207.5
72313.48787522553,90.0,207.5
1.2346599647931496e6,0.0,212.5
1.2346599647931496e6,5.0,212.5
1.3283708392196856e6,10.0,212.5
1.3230090463750104e6,15.0,212.5
1.0702059250070911e6,20.0,212.5
1.187625486496053e6,25.0,212.5
1.1208143761908717e6,30.0,212.5
1.095228056967168e6,35.0,212.5
953714.1195178487,40.0,212.5
964364.9139346479,45.0,212.5
842700.6467172694,50.0,212.5
811283.2251902531,55.0,212.5
657243.5457232358,60.0,212.5
614557.1043713612,65.0,212.5
454964.70152750163,70.0,212.5
369112.1688880295,75.0,212.5
283886.0244414644,80.0,212.5
176208.2124836097,85.0,212.5
72313.48787522553,90.0,212.5
1.3551145955046765e6,0.0,212.5
1.3551145955046765e6,5.0,212.5
1.076785453003836e6,10.0,212.5
1.1894943719701928e6,15.0,212.5
1.0265240505170057e6,20.0,212.5
1.1498686068675658e6,25.0,212.5
1.1691743873463154e6,30.0,212.5
1.0756704130927545e6,35.0,212.5
1.0162881228346305e6,40.0,212.5
921590.6637198047,45.0,212.5
792815.6190046192,50.0,212.5
766579.8638022188,55.0,212.5
644783.9524393829,60.0,212.5
586420.7550146,65.0,212.5
480556.46598842356,70.0,212.5
435221.8110769303,75.0,212.5
269086.2790914355,80.0,212.5
149710.73692216465,85.0,212.5
61795.16236610181,90.0,212.5
1.3551145955046765e6,0.0,217.5
1.3551145955046765e6,5.0,217.5
1.076785453003836e6,10.0,217.5
1.1894943719701928e6,15.0,217.5
1.0265240505170057e6,20.0,217.5
1.1498686068675658e6,25.0,217.5
1.1691743873463154e6,30.0,217.5
1.0756704130927545e6,35.0,217.5
1.0162881228346305e6,40.0,217.5
921590.6637198047,45.0,217.5
792815.6190046192,50.0,217.5
766579.8638022188,55.0,217.5
644783.9524393829,60.0,217.5
586420.7550146,65.0,217.5
480556.46598842356,70.0,217.5
435221.8110769303,75.0,217.5
269086.2790914355,80.0,217.5
149710.73692216465,85.0,217.5
61795.16236610181,90.0,217.5
1.2647736224710315e6,0.0,217.5
1.2647736224710315e6,5.0,217.5
1.2881171774251496e6,10.0,217.5
1.4140417789237497e6,15.0,217.5
1.2012515484773472e6,20.0,217.5
1.1258415016494375e6,25.0,217.5
1.0980567238824277e6,30.0,217.5
1.190571570854935e6,35.0,217.5
1.1198588869451662e6,40.0,217.5
921590.6637198047,45.0,217.5
808850.0921979711,50.0,217.5
746711.7031853147,55.0,217.5
749133.0461916502,60.0,217.5
650097.7561904278,65.0,217.5
494774.112911158,70.0,217.5
392526.00049659854,75.0,217.5
259668.25932323522,80.0,217.5
178857.96003975422,85.0,217.5
52591.62754561856,90.0,217.5
1.2647736224710315e6,0.0,222.5
1.2647736224710315e6,5.0,222.5
1.2881171774251496e6,10.0,222.5
1.4140417789237497e6,15.0,222.5
1.2012515484773472e6,20.0,222.5
1.1258415016494375e6,25.0,222.5
1.0980567238824277e6,30.0,222.5
1.190571570854935e6,35.0,222.5
1.1198588869451662e6,40.0,222.5
921590.6637198047,45.0,222.5
808850.0921979711,50.0,222.5
746711.7031853147,55.0,222.5
749133.0461916502,60.0,222.5
650097.7561904278,65.0,222.5
494774.112911158,70.0,222.5
392526.00049659854,75.0,222.5
259668.25932323522,80.0,222.5
178857.96003975422,85.0,222.5
52591.62754561856,90.0,222.5
843182.4149806876,0.0,222.5
843182.4149806876,5.0,222.5
1.2277366847333459e6,10.0,222.5
1.1712878254604451e6,15.0,222.5
1.279878922559501e6,20.0,222.5
1.1773281556882837e6,25.0,222.5
1.2061555723475371e6,30.0,222.5
1.061002180186944e6,35.0,222.5
1.0335499168530531e6,40.0,222.5
995473.4595454431,45.0,222.5
856953.5117780266,50.0,222.5
821217.3054987052,55.0,222.5
732001.1054263526,60.0,222.5
601229.3599392112,65.0,222.5
460651.7602965954,70.0,222.5
391148.71628432977,75.0,222.5
310794.65235060797,80.0,222.5
164284.34848095942,85.0,222.5
44702.88341377578,90.0,222.5
843182.4149806876,0.0,227.5
843182.4149806876,5.0,227.5
1.2277366847333459e6,10.0,227.5
1.1712878254604451e6,15.0,227.5
1.279878922559501e6,20.0,227.5
1.1773281556882837e6,25.0,227.5
1.2061555723475371e6,30.0,227.5
1.061002180186944e6,35.0,227.5
1.0335499168530531e6,40.0,227.5
995473.4595454431,45.0,227.5
856953.5117780266,50.0,227.5
821217.3054987052,55.0,227.5
732001.1054263526,60.0,227.5
601229.3599392112,65.0,227.5
460651.7602965954,70.0,227.5
391148.71628432977,75.0,227.5
310794.65235060797,80.0,227.5
164284.34848095942,85.0,227.5
44702.88341377578,90.0,227.5
1.3551145955046765e6,0.0,227.5
1.3551145955046765e6,5.0,227.5
1.2176732692847117e6,10.0,227.5
1.1894943719701928e6,15.0,227.5
1.1663060488852789e6,20.0,227.5
1.0983819528287195e6,25.0,227.5
1.072454365035428e6,30.0,227.5
1.070781002124151e6,35.0,227.5
945083.2225086374,40.0,227.5
946866.3570285757,45.0,227.5
905056.9313580821,50.0,227.5
821217.3054987052,55.0,227.5
696179.7747352758,60.0,227.5
573093.0105824501,65.0,227.5
453542.9368352282,70.0,227.5
396657.85313340486,75.0,227.5
265049.98490506393,80.0,227.5
156335.1058125259,85.0,227.5
72313.48787522553,90.0,227.5
1.3551145955046765e6,0.0,232.5
1.3551145955046765e6,5.0,232.5
1.2176732692847117e6,10.0,232.5
1.1894943719701928e6,15.0,232.5
1.1663060488852789e6,20.0,232.5
1.0983819528287195e6,25.0,232.5
1.072454365035428e6,30.0,232.5
1.070781002124151e6,35.0,232.5
945083.2225086374,40.0,232.5
946866.3570285757,45.0,232.5
905056.9313580821,50.0,232.5
821217.3054987052,55.0,232.5
696179.7747352758,60.0,232.5
573093.0105824501,65.0,232.5
453542.9368352282,70.0,232.5
396657.85313340486,75.0,232.5
265049.98490506393,80.0,232.5
156335.1058125259,85.0,232.5
72313.48787522553,90.0,232.5
1.505682883894085e6,0.0,232.5
1.505682883894085e6,5.0,232.5
1.2881171774251496e6,10.0,232.5
1.3169401975384278e6,15.0,232.5
1.0308922379660143e6,20.0,232.5
1.1807605992908734e6,25.0,232.5
1.1407273219607603e6,30.0,232.5
1.0316657143753236e6,35.0,232.5
1.072388953394504e6,40.0,232.5
950754.9252299251,45.0,232.5
824884.5653913228,50.0,232.5
771546.9039564448,55.0,232.5
655686.0965627541,60.0,232.5
617518.8253562833,65.0,232.5
514678.8186029862,70.0,232.5
425580.82159104897,75.0,232.5
254286.5337414065,80.0,232.5
152360.48447830914,85.0,232.5
56535.999611539955,90.0,232.5
1.505682883894085e6,0.0,237.5
1.505682883894085e6,5.0,237.5
1.2881171774251496e6,10.0,237.5
1.3169401975384278e6,15.0,237.5
1.0308922379660143e6,20.0,237.5
1.1807605992908734e6,25.0,237.5
1.1407273219607603e6,30.0,237.5
1.0316657143753236e6,35.0,237.5
1.072388953394504e6,40.0,237.5
950754.9252299251,45.0,237.5
824884.5653913228,50.0,237.5
771546.9039564448,55.0,237.5
655686.0965627541,60.0,237.5
617518.8253562833,65.0,237.5
514678.8186029862,70.0,237.5
425580.82159104897,75.0,237.5
254286.5337414065,80.0,237.5
152360.48447830914,85.0,237.5
56535.999611539955,90.0,237.5
1.2346599647931496e6,0.0,237.5
1.2346599647931496e6,5.0,237.5
1.117039114798372e6,10.0,237.5
1.1955632208067754e6,15.0,237.5
1.1706742363342873e6,20.0,237.5
1.1979228173038221e6,25.0,237.5
1.0696096584968725e6,30.0,237.5
1.0903386459985648e6,35.0,237.5
1.0702312291422011e6,40.0,237.5
1.0051948800488166e6,45.0,237.5
881896.0256343517,50.0,237.5
753334.4233909494,55.0,237.5
717984.0629820182,60.0,237.5
584939.8945221389,65.0,237.5
490508.8188343377,70.0,237.5
431089.958440124,75.0,237.5
274468.00467326416,80.0,237.5
153685.3582563814,85.0,237.5
52591.62754561856,90.0,237.5
1.2346599647931496e6,0.0,242.5
1.2346599647931496e6,5.0,242.5
1.117039114798372e6,10.0,242.5
1.1955632208067754e6,15.0,242.5
1.1706742363342873e6,20.0,242.5
1.1979228173038221e6,25.0,242.5
1.0696096584968725e6,30.0,242.5
1.0903386459985648e6,35.0,242.5
1.0702312291422011e6,40.0,242.5
1.0051948800488166e6,45.0,242.5
881896.0256343517,50.0,242.5
753334.4233909494,55.0,242.5
717984.0629820182,60.0,242.5
584939.8945221389,65.0,242.5
490508.8188343377,70.0,242.5
431089.958440124,75.0,242.5
274468.00467326416,80.0,242.5
153685.3582563814,85.0,242.5
52591.62754561856,90.0,242.5
1.2647736224710315e6,0.0,242.5
1.2647736224710315e6,5.0,242.5
1.1271025302470059e6,10.0,242.5
1.2259074649896885e6,15.0,242.5
1.19251517357933e6,20.0,242.5
1.2185174789193608e6,25.0,242.5
1.1009014304209831e6,30.0,242.5
1.095228056967168e6,35.0,242.5
996868.6045639052,40.0,242.5
1.0226934369548887e6,45.0,242.5
819539.740993539,50.0,242.5
776513.944110671,55.0,242.5
721098.9613029814,60.0,242.5
623442.2673261279,65.0,242.5
500461.1716802518,70.0,242.5
410430.6952560925,75.0,242.5
298685.76979149337,80.0,242.5
168258.96981517618,85.0,242.5
48647.255479697174,90.0,242.5
1.2647736224710315e6,0.0,247.5
1.2647736224710315e6,5.0,247.5
1.1271025302470059e6,10.0,247.5
1.2259074649896885e6,15.0,247.5
1.19251517357933e6,20.0,247.5
1.2185174789193608e6,25.0,247.5
1.1009014304209831e6,30.0,247.5
1.095228056967168e6,35.0,247.5
996868.6045639052,40.0,247.5
1.0226934369548887e6,45.0,247.5
819539.740993539,50.0,247.5
776513.944110671,55.0,247.5
721098.9613029814,60.0,247.5
623442.2673261279,65.0,247.5
500461.1716802518,70.0,247.5
410430.6952560925,75.0,247.5
298685.76979149337,80.0,247.5
168258.96981517618,85.0,247.5
48647.255479697174,90.0,247.5
1.1744326494373863e6,0.0,247.5
1.1744326494373863e6,5.0,247.5
1.2679903465278817e6,10.0,247.5
1.0741862440751232e6,15.0,247.5
1.3410335468456203e6,20.0,247.5
1.160165937675335e6,25.0,247.5
1.2431367573487586e6,30.0,247.5
1.0341104198596253e6,35.0,247.5
1.0206035713392362e6,40.0,247.5
888537.8340083349,45.0,247.5
826666.1735239176,50.0,247.5
769891.2239050362,55.0,247.5
672818.0373280518,60.0,247.5
633808.2907733556,65.0,247.5
446434.11337386095,70.0,247.5
392526.00049659854,75.0,247.5
297340.3383960362,80.0,247.5
196081.3191546935,85.0,247.5
57850.79030018042,90.0,247.5
1.1744326494373863e6,0.0,252.5
1.1744326494373863e6,5.0,252.5
1.2679903465278817e6,10.0,252.5
1.0741862440751232e6,15.0,252.5
1.3410335468456203e6,20.0,252.5
1.160165937675335e6,25.0,252.5
1.2431367573487586e6,30.0,252.5
1.0341104198596253e6,35.0,252.5
1.0206035713392362e6,40.0,252.5
888537.8340083349,45.0,252.5
826666.1735239176,50.0,252.5
769891.2239050362,55.0,252.5
672818.0373280518,60.0,252.5
633808.2907733556,65.0,252.5
446434.11337386095,70.0,252.5
392526.00049659854,75.0,252.5
297340.3383960362,80.0,252.5
196081.3191546935,85.0,252.5
57850.79030018042,90.0,252.5
1.6562511722834934e6,0.0,252.5
1.6562511722834934e6,5.0,252.5
1.2780537619765156e6,10.0,252.5
1.2441140114994363e6,15.0,252.5
1.2012515484773472e6,20.0,252.5
1.0812197348157708e6,25.0,252.5
1.1122802565752051e6,30.0,252.5
999884.5430794012,35.0,252.5
981764.5347977853,40.0,252.5
894370.686310359,45.0,252.5
867643.1605735945,50.0,252.5
788103.7044705317,55.0,252.5
674375.4864885333,60.0,252.5
629365.7092959723,65.0,252.5
501882.93637252523,70.0,252.5
418694.4005297051,75.0,252.5
286576.88723237877,80.0,252.5
169583.84359324843,85.0,252.5
70998.69718658506,90.0,252.5
1.6562511722834934e6,0.0,257.5
1.6562511722834934e6,5.0,257.5
1.2780537619765156e6,10.0,257.5
1.2441140114994363e6,15.0,257.5
1.2012515484773472e6,20.0,257.5
1.0812197348157708e6,25.0,257.5
1.1122802565752051e6,30.0,257.5
999884.5430794012,35.0,257.5
981764.5347977853,40.0,257.5
894370.686310359,45.0,257.5
867643.1605735945,50.0,257.5
788103.7044705317,55.0,257.5
674375.4864885333,60.0,257.5
629365.7092959723,65.0,257.5
501882.93637252523,70.0,257.5
418694.4005297051,75.0,257.5
286576.88723237877,80.0,257.5
169583.84359324843,85.0,257.5
70998.69718658506,90.0,257.5
1.2647736224710315e6,0.0,257.5
1.2647736224710315e6,5.0,257.5
1.147229361144274e6,10.0,257.5
983153.5115263839,15.0,257.5
1.279878922559501e6,20.0,257.5
1.0400304115846938e6,25.0,257.5
1.1236590827294271e6,30.0,257.5
1.122119817294487e6,35.0,257.5
940767.7740040317,40.0,257.5
880760.6976056362,45.0,257.5
832010.9979217015,50.0,257.5
725187.8625170018,55.0,257.5
693064.8764143126,60.0,257.5
633808.2907733556,65.0,257.5
497617.64229570486,70.0,257.5
387016.86364752345,75.0,257.5
318867.240723351,80.0,257.5
189456.95026433223,85.0,257.5
64424.74374338274,90.0,257.5
1.2647736224710315e6,0.0,262.5
1.2647736224710315e6,5.0,262.5
1.147229361144274e6,10.0,262.5
983153.5115263839,15.0,262.5
1.279878922559501e6,20.0,262.5
1.0400304115846938e6,25.0,262.5
1.1236590827294271e6,30.0,262.5
1.122119817294487e6,35.0,262.5
940767.7740040317,40.0,262.5
880760.6976056362,45.0,262.5
832010.9979217015,50.0,262.5
725187.8625170018,55.0,262.5
693064.8764143126,60.0,262.5
633808.2907733556,65.0,262.5
497617.64229570486,70.0,262.5
387016.86364752345,75.0,262.5
318867.240723351,80.0,262.5
189456.95026433223,85.0,262.5
64424.74374338274,90.0,262.5
1.5960238569277301e6,0.0,262.5
1.5960238569277301e6,5.0,262.5
1.4390684091546594e6,10.0,262.5
1.3108713487018452e6,15.0,262.5
1.1488332990892448e6,20.0,262.5
1.2082201481115913e6,25.0,262.5
1.1065908434980942e6,30.0,262.5
982771.6046892894,35.0,262.5
1.0637580563852927e6,40.0,262.5
966309.1980353227,45.0,262.5
792815.6190046192,50.0,262.5
804660.5049846184,55.0,262.5
697737.2238957573,60.0,262.5
616037.9648638222,65.0,262.5
516100.5832952596,70.0,262.5
349830.18991626677,75.0,262.5
285231.4558369216,80.0,262.5
161634.60092481493,85.0,262.5
55221.20892289949,90.0,262.5
1.5960238569277301e6,0.0,267.5
1.5960238569277301e6,5.0,267.5
1.4390684091546594e6,10.0,267.5
1.3108713487018452e6,15.0,267.5
1.1488332990892448e6,20.0,267.5
1.2082201481115913e6,25.0,267.5
1.1065908434980942e6,30.0,267.5
982771.6046892894,35.0,267.5
1.0637580563852927e6,40.0,267.5
966309.1980353227,45.0,267.5
792815.6190046192,50.0,267.5
804660.5049846184,55.0,267.5
697737.2238957573,60.0,267.5
616037.9648638222,65.0,267.5
516100.5832952596,70.0,267.5
349830.18991626677,75.0,267.5
285231.4558369216,80.0,267.5
161634.60092481493,85.0,267.5
55221.20892289949,90.0,267.5
1.4454555685383216e6,0.0,267.5
1.4454555685383216e6,5.0,267.5
1.3686245010142215e6,10.0,267.5
1.0802550929117058e6,15.0,267.5
1.1663060488852789e6,20.0,267.5
1.1155441708416683e6,25.0,267.5
1.1435720284993157e6,30.0,267.5
1.0365551253439271e6,35.0,267.5
1.0054995015731164e6,40.0,267.5
995473.4595454431,45.0,267.5
830229.3897891068,50.0,267.5
769891.2239050362,55.0,267.5
686835.0797723862,60.0,267.5
595305.9179693667,65.0,267.5
459229.99560432194,70.0,267.5
364980.3162512232,75.0,267.5
267740.8476959783,80.0,267.5
123213.26136071957,85.0,267.5
65739.53443202321,90.0,267.5
1.4454555685383216e6,0.0,272.5
1.4454555685383216e6,5.0,272.5
1.3686245010142215e6,10.0,272.5
1.0802550929117058e6,15.0,272.5
1.1663060488852789e6,20.0,272.5
1.1155441708416683e6,25.0,272.5
1.1435720284993157e6,30.0,272.5
1.0365551253439271e6,35.0,272.5
1.0054995015731164e6,40.0,272.5
995473.4595454431,45.0,272.5
830229.3897891068,50.0,272.5
769891.2239050362,55.0,272.5
686835.0797723862,60.0,272.5
595305.9179693667,65.0,272.5
459229.99560432194,70.0,272.5
364980.3162512232,75.0,272.5
267740.8476959783,80.0,272.5
123213.26136071957,85.0,272.5
65739.53443202321,90.0,272.5
1.505682883894085e6,0.0,272.5
1.505682883894085e6,5.0,272.5
1.3384342546683196e6,10.0,272.5
1.2077009184799406e6,15.0,272.5
1.2056197359263557e6,20.0,272.5
1.201355260906412e6,25.0,272.5
1.2260685181174257e6,30.0,272.5
1.1441221666532024e6,35.0,272.5
996868.6045639052,40.0,272.5
890482.1181090096,45.0,272.5
860516.7280432159,50.0,272.5
769891.2239050362,55.0,272.5
742903.2495497238,60.0,272.5
552360.9636879945,65.0,272.5
445012.3486815875,70.0,272.5
371866.737312567,75.0,272.5
291958.6128142075,80.0,272.5
155010.23203445366,85.0,272.5
38128.92997057346,90.0,272.5
1.505682883894085e6,0.0,277.5
1.505682883894085e6,5.0,277.5
1.3384342546683196e6,10.0,277.5
1.2077009184799406e6,15.0,277.5
1.2056197359263557e6,20.0,277.5
1.201355260906412e6,25.0,277.5
1.2260685181174257e6,30.0,277.5
1.1441221666532024e6,35.0,277.5
996868.6045639052,40.0,277.5
890482.1181090096,45.0,277.5
860516.7280432159,50.0,277.5
769891.2239050362,55.0,277.5
742903.2495497238,60.0,277.5
552360.9636879945,65.0,277.5
445012.3486815875,70.0,277.5
371866.737312567,75.0,277.5
291958.6128142075,80.0,277.5
155010.23203445366,85.0,277.5
38128.92997057346,90.0,277.5
1.2948872801489132e6,0.0,277.5
1.2948872801489132e6,5.0,277.5
1.167356192041542e6,10.0,277.5
1.2380451626628537e6,15.0,277.5
1.183778798681313e6,20.0,277.5
1.1635983812779246e6,25.0,277.5
1.1151249631137606e6,30.0,277.5
1.0658915911555476e6,35.0,277.5
960187.2922747572,40.0,277.5
946866.3570285757,45.0,277.5
880114.417501757,50.0,277.5
758301.4635451754,55.0,277.5
679047.8339699781,60.0,277.5
567169.5686126056,65.0,277.5
510413.52452616586,70.0,277.5
356716.61097761063,75.0,277.5
266395.4163005211,80.0,277.5
141761.49425373113,85.0,277.5
57850.79030018042,90.0,277.5
1.2948872801489132e6,0.0,282.5
1.2948872801489132e6,5.0,282.5
1.167356192041542e6,10.0,282.5
1.2380451626628537e6,15.0,282.5
1.183778798681313e6,20.0,282.5
1.1635983812779246e6,25.0,282.5
1.1151249631137606e6,30.0,282.5
1.0658915911555476e6,35.0,282.5
960187.2922747572,40.0,282.5
946866.3570285757,45.0,282.5
880114.417501757,50.0,282.5
758301.4635451754,55.0,282.5
679047.8339699781,60.0,282.5
567169.5686126056,65.0,282.5
510413.52452616586,70.0,282.5
356716.61097761063,75.0,282.5
266395.4163005211,80.0,282.5
141761.49425373113,85.0,282.5
57850.79030018042,90.0,282.5
1.41534191086044e6,0.0,282.5
1.41534191086044e6,5.0,282.5
1.2478635156306138e6,10.0,282.5
1.1288058836043668e6,15.0,282.5
1.2274606731713985e6,20.0,282.5
1.1773281556882837e6,25.0,282.5
1.08383319118965e6,30.0,282.5
1.0169974814695133e6,35.0,282.5
977449.0862931798,40.0,282.5
966309.1980353227,45.0,282.5
885459.241899541,50.0,282.5
801349.1448818011,55.0,282.5
728886.2071053894,60.0,282.5
596786.7784618278,65.0,282.5
497617.64229570486,70.0,282.5
380130.44258617965,75.0,282.5
273122.573277807,80.0,282.5
148385.86314409238,85.0,282.5
48647.255479697174,90.0,282.5
1.41534191086044e6,0.0,287.5
1.41534191086044e6,5.0,287.5
1.2478635156306138e6,10.0,287.5
1.1288058836043668e6,15.0,287.5
1.2274606731713985e6,20.0,287.5
1.1773281556882837e6,25.0,287.5
1.08383319118965e6,30.0,287.5
1.0169974814695133e6,35.0,287.5
977449.0862931798,40.0,287.5
966309.1980353227,45.0,287.5
885459.241899541,50.0,287.5
801349.1448818011,55.0,287.5
728886.2071053894,60.0,287.5
596786.7784618278,65.0,287.5
497617.64229570486,70.0,287.5
380130.44258617965,75.0,287.5
273122.573277807,80.0,287.5
148385.86314409238,85.0,287.5
48647.255479697174,90.0,287.5
1.1443189917595047e6,0.0,287.5
1.1443189917595047e6,5.0,287.5
1.2780537619765156e6,10.0,287.5
1.2865959533555147e6,15.0,287.5
1.2230924857223898e6,20.0,287.5
1.4038694334592072e6,25.0,287.5
1.0297837669570954e6,30.0,287.5
1.0463339472811338e6,35.0,287.5
951556.3952655458,40.0,287.5
954643.4934312745,45.0,287.5
878332.8093691624,50.0,287.5
720220.8223627758,55.0,287.5
735116.0037473158,60.0,287.5
558284.4056578389,65.0,287.5
477712.9366038767,70.0,287.5
380130.44258617965,75.0,287.5
298685.76979149337,80.0,287.5
158984.85336867042,85.0,287.5
51276.8368569781,90.0,287.5
1.1443189917595047e6,0.0,292.5
1.1443189917595047e6,5.0,292.5
1.2780537619765156e6,10.0,292.5
1.2865959533555147e6,15.0,292.5
1.2230924857223898e6,20.0,292.5
1.4038694334592072e6,25.0,292.5
1.0297837669570954e6,30.0,292.5
1.0463339472811338e6,35.0,292.5
951556.3952655458,40.0,292.5
954643.4934312745,45.0,292.5
878332.8093691624,50.0,292.5
720220.8223627758,55.0,292.5
735116.0037473158,60.0,292.5
558284.4056578389,65.0,292.5
477712.9366038767,70.0,292.5
380130.44258617965,75.0,292.5
298685.76979149337,80.0,292.5
158984.85336867042,85.0,292.5
51276.8368569781,90.0,292.5
1.2346599647931496e6,0.0,292.5
1.2346599647931496e6,5.0,292.5
1.4189415782573915e6,10.0,292.5
1.29873365102868e6,15.0,292.5
1.1706742363342873e6,20.0,292.5
1.2082201481115913e6,25.0,292.5
1.1606402677306489e6,30.0,292.5
1.0805598240613579e6,35.0,292.5
964502.7407793627,40.0,292.5
954643.4934312745,45.0,292.5
864079.9443084052,50.0,292.5
751678.7433395407,55.0,292.5
669703.1390070886,60.0,292.5
543475.8007332279,65.0,292.5
499039.4069879783,70.0,292.5
342943.76885492296,75.0,292.5
269086.2790914355,80.0,292.5
157659.97959059817,85.0,292.5
55221.20892289949,90.0,292.5
1.2346599647931496e6,0.0,297.5
1.2346599647931496e6,5.0,297.5
1.4189415782573915e6,10.0,297.5
1.29873365102868e6,15.0,297.5
1.1706742363342873e6,20.0,297.5
1.2082201481115913e6,25.0,297.5
1.1606402677306489e6,30.0,297.5
1.0805598240613579e6,35.0,297.5
964502.7407793627,40.0,297.5
954643.4934312745,45.0,297.5
864079.9443084052,50.0,297.5
751678.7433395407,55.0,297.5
669703.1390070886,60.0,297.5
543475.8007332279,65.0,297.5
499039.4069879783,70.0,297.5
342943.76885492296,75.0,297.5
269086.2790914355,80.0,297.5
157659.97959059817,85.0,297.5
55221.20892289949,90.0,297.5
1.505682883894085e6,0.0,297.5
1.505682883894085e6,5.0,297.5
1.0365317912093002e6,10.0,297.5
1.2137697673165232e6,15.0,297.5
1.2667743602124753e6,20.0,297.5
1.105246840033899e6,25.0,297.5
1.072454365035428e6,30.0,297.5
1.0634468856712459e6,35.0,297.5
1.0508117108714757e6,40.0,297.5
892426.4022096844,45.0,297.5
858735.1199106212,50.0,297.5
783136.6643163057,55.0,297.5
668145.6898466069,60.0,297.5
610114.5228939778,65.0,297.5
491930.5835266111,70.0,297.5
391148.71628432977,75.0,297.5
255631.9651368637,80.0,297.5
158984.85336867042,85.0,297.5
44702.88341377578,90.0,297.5
1.505682883894085e6,0.0,302.5
1.505682883894085e6,5.0,302.5
1.0365317912093002e6,10.0,302.5
1.2137697673165232e6,15.0,302.5
1.2667743602124753e6,20.0,302.5
1.105246840033899e6,25.0,302.5
1.072454365035428e6,30.0,302.5
1.0634468856712459e6,35.0,302.5
1.0508117108714757e6,40.0,302.5
892426.4022096844,45.0,302.5
858735.1199106212,50.0,302.5
783136.6643163057,55.0,302.5
668145.6898466069,60.0,302.5
610114.5228939778,65.0,302.5
491930.5835266111,70.0,302.5
391148.71628432977,75.0,302.5
255631.9651368637,80.0,302.5
158984.85336867042,85.0,302.5
44702.88341377578,90.0,302.5
1.204546307115268e6,0.0,302.5
1.204546307115268e6,5.0,302.5
1.2881171774251496e6,10.0,302.5
1.2077009184799406e6,15.0,302.5
1.175042423783296e6,20.0,302.5
1.1464361632649759e6,25.0,302.5
1.1492614415764268e6,30.0,302.5
1.0903386459985648e6,35.0,302.5
1.1241743354497717e6,40.0,302.5
960476.3457332986,45.0,302.5
905056.9313580821,50.0,302.5
796382.1047275751,55.0,302.5
679047.8339699781,60.0,302.5
571612.150089989,65.0,302.5
510413.52452616586,70.0,302.5
395280.5689211361,75.0,302.5
274468.00467326416,80.0,302.5
156335.1058125259,85.0,302.5
56535.999611539955,90.0,302.5
1.204546307115268e6,0.0,307.5
1.204546307115268e6,5.0,307.5
1.2881171774251496e6,10.0,307.5
1.2077009184799406e6,15.0,307.5
1.175042423783296e6,20.0,307.5
1.1464361632649759e6,25.0,307.5
1.1492614415764268e6,30.0,307.5
1.0903386459985648e6,35.0,307.5
1.1241743354497717e6,40.0,307.5
960476.3457332986,45.0,307.5
905056.9313580821,50.0,307.5
796382.1047275751,55.0,307.5
679047.8339699781,60.0,307.5
571612.150089989,65.0,307.5
510413.52452616586,70.0,307.5
395280.5689211361,75.0,307.5
274468.00467326416,80.0,307.5
156335.1058125259,85.0,307.5
56535.999611539955,90.0,307.5
1.41534191086044e6,0.0,307.5
1.41534191086044e6,5.0,307.5
1.2780537619765156e6,10.0,307.5
1.3351467440481756e6,15.0,307.5
1.0352604254150229e6,20.0,307.5
1.160165937675335e6,25.0,307.5
1.1862426265776486e6,30.0,307.5
1.0683362966398492e6,35.0,307.5
990395.4318069967,40.0,307.5
898259.2545117084,45.0,307.5
926436.2289492179,50.0,307.5
816250.2653444792,55.0,307.5
719541.5121424998,60.0,307.5
581978.1735372167,65.0,307.5
503304.70106479863,70.0,307.5
371866.737312567,75.0,307.5
278504.2988596357,80.0,307.5
170908.7173713207,85.0,307.5
48647.255479697174,90.0,307.5
1.41534191086044e6,0.0,312.5
1.41534191086044e6,5.0,312.5
1.2780537619765156e6,10.0,312.5
1.3351467440481756e6,15.0,312.5
1.0352604254150229e6,20.0,312.5
1.160165937675335e6,25.0,312.5
1.1862426265776486e6,30.0,312.5
1.0683362966398492e6,35.0,312.5
990395.4318069967,40.0,312.5
898259.2545117084,45.0,312.5
926436.2289492179,50.0,312.5
816250.2653444792,55.0,312.5
719541.5121424998,60.0,312.5
581978.1735372167,65.0,312.5
503304.70106479863,70.0,312.5
371866.737312567,75.0,312.5
278504.2988596357,80.0,312.5
170908.7173713207,85.0,312.5
48647.255479697174,90.0,312.5
1.114205334081623e6,0.0,312.5
1.114205334081623e6,5.0,312.5
1.2579269310792477e6,10.0,312.5
1.2441140114994363e6,15.0,312.5
1.2667743602124753e6,20.0,312.5
1.0160033063665655e6,25.0,312.5
1.1265037892679828e6,30.0,312.5
1.0414445363125304e6,35.0,312.5
979606.8105454826,40.0,312.5
991584.8913440937,45.0,312.5
867643.1605735945,50.0,312.5
794726.4246761664,55.0,312.5
730443.656265871,60.0,312.5
595305.9179693667,65.0,312.5
508991.75983389246,70.0,312.5
381507.7267984484,75.0,312.5
281195.1616505501,80.0,312.5
173558.4649274652,85.0,312.5
35499.34859329253,90.0,312.5
1.114205334081623e6,0.0,317.5
1.114205334081623e6,5.0,317.5
1.2579269310792477e6,10.0,317.5
1.2441140114994363e6,15.0,317.5
1.2667743602124753e6,20.0,317.5
1.0160033063665655e6,25.0,317.5
1.1265037892679828e6,30.0,317.5
1.0414445363125304e6,35.0,317.5
979606.8105454826,40.0,317.5
991584.8913440937,45.0,317.5
867643.1605735945,50.0,317.5
794726.4246761664,55.0,317.5
730443.656265871,60.0,317.5
595305.9179693667,65.0,317.5
508991.75983389246,70.0,317.5
381507.7267984484,75.0,317.5
281195.1616505501,80.0,317.5
173558.4649274652,85.0,317.5
35499.34859329253,90.0,317.5
1.204546307115268e6,0.0,317.5
1.204546307115268e6,5.0,317.5
1.2679903465278817e6,10.0,317.5
1.1773566742970275e6,15.0,317.5
1.2012515484773472e6,20.0,317.5
1.1738957120856938e6,25.0,317.5
1.200466159270426e6,30.0,317.5
1.114785700841582e6,35.0,317.5
988237.7075546939,40.0,317.5
888537.8340083349,45.0,317.5
858735.1199106212,50.0,317.5
771546.9039564448,55.0,317.5
696179.7747352758,60.0,317.5
536071.4982709222,65.0,317.5
497617.64229570486,70.0,317.5
364980.3162512232,75.0,317.5
273122.573277807,80.0,317.5
189456.95026433223,85.0,317.5
53906.41823425903,90.0,317.5
1.204546307115268e6,0.0,322.5
1.204546307115268e6,5.0,322.5
1.2679903465278817e6,10.0,322.5
1.1773566742970275e6,15.0,322.5
1.2012515484773472e6,20.0,322.5
1.1738957120856938e6,25.0,322.5
1.200466159270426e6,30.0,322.5
1.114785700841582e6,35.0,322.5
988237.7075546939,40.0,322.5
888537.8340083349,45.0,322.5
858735.1199106212,50.0,322.5
771546.9039564448,55.0,322.5
696179.7747352758,60.0,322.5
536071.4982709222,65.0,322.5
497617.64229570486,70.0,322.5
364980.3162512232,75.0,322.5
273122.573277807,80.0,322.5
189456.95026433223,85.0,322.5
53906.41823425903,90.0,322.5
1.2647736224710315e6,0.0,322.5
1.2647736224710315e6,5.0,322.5
1.3384342546683196e6,10.0,322.5
1.2198386161531059e6,15.0,322.5
1.183778798681313e6,20.0,322.5
1.1738957120856938e6,25.0,322.5
1.2402920508102032e6,30.0,322.5
1.131898639231694e6,35.0,322.5
958029.5680224543,40.0,322.5
950754.9252299251,45.0,322.5
924654.6208166233,50.0,322.5
852675.2264754701,55.0,322.5
694622.3255747942,60.0,322.5
555322.6846729167,65.0,322.5
499039.4069879783,70.0,322.5
402166.9899824799,75.0,322.5
252941.10234594933,80.0,322.5
182832.58137397098,85.0,322.5
57850.79030018042,90.0,322.5
1.2647736224710315e6,0.0,327.5
1.2647736224710315e6,5.0,327.5
1.3384342546683196e6,10.0,327.5
1.2198386161531059e6,15.0,327.5
1.183778798681313e6,20.0,327.5
1.1738957120856938e6,25.0,327.5
1.2402920508102032e6,30.0,327.5
1.131898639231694e6,35.0,327.5
958029.5680224543,40.0,327.5
950754.9252299251,45.0,327.5
924654.6208166233,50.0,327.5
852675.2264754701,55.0,327.5
694622.3255747942,60.0,327.5
555322.6846729167,65.0,327.5
499039.4069879783,70.0,327.5
402166.9899824799,75.0,327.5
252941.10234594933,80.0,327.5
182832.58137397098,85.0,327.5
57850.79030018042,90.0,327.5
1.2948872801489132e6,0.0,327.5
1.2948872801489132e6,5.0,327.5
1.2579269310792477e6,10.0,327.5
1.1834255231336101e6,15.0,327.5
1.1663060488852789e6,20.0,327.5
1.252841914945258e6,25.0,327.5
1.1606402677306489e6,30.0,327.5
1.114785700841582e6,35.0,327.5
983922.2590500882,40.0,327.5
937144.9365252022,45.0,327.5
885459.241899541,50.0,327.5
789759.3845219404,55.0,327.5
683720.181451423,60.0,327.5
589382.4759995223,65.0,327.5
493352.34821888455,70.0,327.5
348452.905703998,75.0,327.5
239486.78839137757,80.0,327.5
151035.6107002369,85.0,327.5
56535.999611539955,90.0,327.5
1.2948872801489132e6,0.0,332.5
1.2948872801489132e6,5.0,332.5
1.2579269310792477e6,10.0,332.5
1.1834255231336101e6,15.0,332.5
1.1663060488852789e6,20.0,332.5
1.252841914945258e6,25.0,332.5
1.1606402677306489e6,30.0,332.5
1.114785700841582e6,35.0,332.5
983922.2590500882,40.0,332.5
937144.9365252022,45.0,332.5
885459.241899541,50.0,332.5
789759.3845219404,55.0,332.5
683720.181451423,60.0,332.5
589382.4759995223,65.0,332.5
493352.34821888455,70.0,332.5
348452.905703998,75.0,332.5
239486.78839137757,80.0,332.5
151035.6107002369,85.0,332.5
56535.999611539955,90.0,332.5
1.2346599647931496e6,0.0,332.5
1.2346599647931496e6,5.0,332.5
1.147229361144274e6,10.0,332.5
1.250182860336019e6,15.0,332.5
1.1488332990892448e6,20.0,332.5
1.2391121405348992e6,25.0,332.5
1.089522604266761e6,30.0,332.5
1.095228056967168e6,35.0,332.5
966660.4650316656,40.0,332.5
902147.8227130577,45.0,332.5
819539.740993539,50.0,332.5
711942.4221057324,55.0,332.5
756920.2919940583,60.0,332.5
587901.6155070611,65.0,332.5
443590.5839893141,70.0,332.5
391148.71628432977,75.0,332.5
261013.6907186924,80.0,332.5
147060.98936602013,85.0,332.5
61795.16236610181,90.0,332.5
1.2346599647931496e6,0.0,337.5
1.2346599647931496e6,5.0,337.5
1.147229361144274e6,10.0,337.5
1.250182860336019e6,15.0,337.5
1.1488332990892448e6,20.0,337.5
1.2391121405348992e6,25.0,337.5
1.089522604266761e6,30.0,337.5
1.095228056967168e6,35.0,337.5
966660.4650316656,40.0,337.5
902147.8227130577,45.0,337.5
819539.740993539,50.0,337.5
711942.4221057324,55.0,337.5
756920.2919940583,60.0,337.5
587901.6155070611,65.0,337.5
443590.5839893141,70.0,337.5
391148.71628432977,75.0,337.5
261013.6907186924,80.0,337.5
147060.98936602013,85.0,337.5
61795.16236610181,90.0,337.5
1.2948872801489132e6,0.0,337.5
1.2948872801489132e6,5.0,337.5
1.3283708392196856e6,10.0,337.5
1.2259074649896885e6,15.0,337.5
1.314824422151569e6,20.0,337.5
1.2768690201633864e6,25.0,337.5
1.1009014304209831e6,30.0,337.5
1.0903386459985648e6,35.0,337.5
1.0443385381145673e6,40.0,337.5
915757.8114177806,45.0,337.5
864079.9443084052,50.0,337.5
778169.6241620795,55.0,337.5
703967.0205376839,60.0,337.5
593825.0574769056,65.0,337.5
491930.5835266111,70.0,337.5
384262.29522298597,75.0,337.5
304067.4953733221,80.0,337.5
177533.08626168195,85.0,337.5
86776.18545027063,90.0,337.5
1.2948872801489132e6,0.0,342.5
1.2948872801489132e6,5.0,342.5
1.3283708392196856e6,10.0,342.5
1.2259074649896885e6,15.0,342.5
1.314824422151569e6,20.0,342.5
1.2768690201633864e6,25.0,342.5
1.1009014304209831e6,30.0,342.5
1.0903386459985648e6,35.0,342.5
1.0443385381145673e6,40.0,342.5
915757.8114177806,45.0,342.5
864079.9443084052,50.0,342.5
778169.6241620795,55.0,342.5
703967.0205376839,60.0,342.5
593825.0574769056,65.0,342.5
491930.5835266111,70.0,342.5
384262.29522298597,75.0,342.5
304067.4953733221,80.0,342.5
177533.08626168195,85.0,342.5
86776.18545027063,90.0,342.5
1.4454555685383216e6,0.0,342.5
1.4454555685383216e6,5.0,342.5
1.167356192041542e6,10.0,342.5
1.2865959533555147e6,15.0,342.5
1.1488332990892448e6,20.0,342.5
1.118976614444258e6,25.0,342.5
1.1435720284993157e6,30.0,342.5
1.105006878904375e6,35.0,342.5
1.0464962623668702e6,40.0,342.5
976030.6185386961,45.0,342.5
812413.3084631603,50.0,342.5
741744.6630310887,55.0,342.5
669703.1390070886,60.0,342.5
653059.4771753501,65.0,342.5
528896.4655257206,70.0,342.5
476540.3374449933,75.0,342.5
547590.5779510712,80.0,342.5
646538.4036992597,85.0,342.5
227458.7891348003,90.0,342.5
1.4454555685383216e6,0.0,347.5
1.4454555685383216e6,5.0,347.5
1.167356192041542e6,10.0,347.5
1.2865959533555147e6,15.0,347.5
1.1488332990892448e6,20.0,347.5
1.118976614444258e6,25.0,347.5
1.1435720284993157e6,30.0,347.5
1.105006878904375e6,35.0,347.5
1.0464962623668702e6,40.0,347.5
976030.6185386961,45.0,347.5
812413.3084631603,50.0,347.5
741744.6630310887,55.0,347.5
669703.1390070886,60.0,347.5
653059.4771753501,65.0,347.5
528896.4655257206,70.0,347.5
476540.3374449933,75.0,347.5
547590.5779510712,80.0,347.5
646538.4036992597,85.0,347.5
227458.7891348003,90.0,347.5
1.505682883894085e6,0.0,347.5
1.505682883894085e6,5.0,347.5
1.1774196074901759e6,10.0,347.5
1.2744582556823494e6,15.0,347.5
1.240565235518424e6,20.0,347.5
1.2734365765607967e6,25.0,347.5
1.078143778112539e6,30.0,347.5
1.1441221666532024e6,35.0,347.5
1.0486539866191729e6,40.0,347.5
923534.9478204794,45.0,347.5
864079.9443084052,50.0,347.5
743400.3430824972,55.0,347.5
674375.4864885333,60.0,347.5
584939.8945221389,65.0,347.5
528896.4655257206,70.0,347.5
1.0563769908101442e6,75.0,347.5
2.9034409513965887e6,80.0,347.5
3.9640223439921825e6,85.0,347.5
1.4843986874750839e6,90.0,347.5
1.505682883894085e6,0.0,352.5
1.505682883894085e6,5.0,352.5
1.1774196074901759e6,10.0,352.5
1.2744582556823494e6,15.0,352.5
1.240565235518424e6,20.0,352.5
1.2734365765607967e6,25.0,352.5
1.078143778112539e6,30.0,352.5
1.1441221666532024e6,35.0,352.5
1.0486539866191729e6,40.0,352.5
923534.9478204794,45.0,352.5
864079.9443084052,50.0,352.5
743400.3430824972,55.0,352.5
674375.4864885333,60.0,352.5
584939.8945221389,65.0,352.5
528896.4655257206,70.0,352.5
1.0563769908101442e6,75.0,352.5
2.9034409513965887e6,80.0,352.5
3.9640223439921825e6,85.0,352.5
1.4843986874750839e6,90.0,352.5
1.6261375146056118e6,0.0,352.5
1.6261375146056118e6,5.0,352.5
1.3183074237710517e6,10.0,352.5
1.231976313826271e6,15.0,352.5
1.3060880472535521e6,20.0,352.5
1.1807605992908734e6,25.0,352.5
1.1919320396547595e6,30.0,352.5
1.0365551253439271e6,35.0,352.5
996868.6045639052,40.0,352.5
950754.9252299251,45.0,352.5
876551.2012365677,50.0,352.5
834462.7459099747,55.0,352.5
640111.6049579382,60.0,352.5
590863.3364919834,65.0,352.5
698086.4639062603,70.0,352.5
2.6251037085842695e6,75.0,352.5
9.949465169405827e6,80.0,352.5
1.4523266355228042e7,85.0,352.5
5.209200708393519e6,90.0,352.5
1.6261375146056118e6,0.0,357.5
1.6261375146056118e6,5.0,357.5
1.3183074237710517e6,10.0,357.5
1.231976313826271e6,15.0,357.5
1.3060880472535521e6,20.0,357.5
1.1807605992908734e6,25.0,357.5
1.1919320396547595e6,30.0,357.5
1.0365551253439271e6,35.0,357.5
996868.6045639052,40.0,357.5
950754.9252299251,45.0,357.5
876551.2012365677,50.0,357.5
834462.7459099747,55.0,357.5
640111.6049579382,60.0,357.5
590863.3364919834,65.0,357.5
698086.4639062603,70.0,357.5
2.6251037085842695e6,75.0,357.5
9.949465169405827e6,80.0,357.5
1.4523266355228042e7,85.0,357.5
5.209200708393519e6,90.0,357.5


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_6527.8_theta_70.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.2915294663280696,0.0,-5.0
0.2915294663280696,9.0,-5.0
0.13064092273136718,18.0,-5.0
0.2590050268110373,27.0,-5.0
0.37939599973348703,36.0,-5.0
0.45785155370642394,45.0,-5.0
0.8622981158817491,54.0,-5.0
0.9120925038726717,63.0,-5.0
1.4772098210923859,72.0,-5.0
1.301610590498763,81.0,-5.0
0.6653721311009846,90.0,-5.0
0.2915294663280696,0.0,5.0
0.2915294663280696,9.0,5.0
0.13064092273136718,18.0,5.0
0.2590050268110373,27.0,5.0
0.37939599973348703,36.0,5.0
0.45785155370642394,45.0,5.0
0.8622981158817491,54.0,5.0
0.9120925038726717,63.0,5.0
1.4772098210923859,72.0,5.0
1.301610590498763,81.0,5.0
0.6653721311009846,90.0,5.0
0.1943529775520464,0.0,5.0
0.1943529775520464,9.0,5.0
0.13064092273136718,18.0,5.0
0.17931117240764124,27.0,5.0
0.2918430767180669,36.0,5.0
0.48133112056316363,45.0,5.0
0.8322179490486649,54.0,5.0
0.8047875034170633,63.0,5.0
1.0975916547781415,72.0,5.0
1.0271746226225176,81.0,5.0
0.4588773317937825,90.0,5.0
0.1943529775520464,0.0,15.0
0.1943529775520464,9.0,15.0
0.13064092273136718,18.0,15.0
0.17931117240764124,27.0,15.0
0.2918430767180669,36.0,15.0
0.48133112056316363,45.0,15.0
0.8322179490486649,54.0,15.0
0.8047875034170633,63.0,15.0
1.0975916547781415,72.0,15.0
1.0271746226225176,81.0,15.0
0.4588773317937825,90.0,15.0
0.1943529775520464,0.0,15.0
0.1943529775520464,9.0,15.0
0.3919227681941015,18.0,15.0
0.2590050268110373,27.0,15.0
0.2480666152103569,36.0,15.0
0.36393328627946514,45.0,15.0
0.4913093916070431,54.0,15.0
0.8047875034170633,63.0,15.0
0.8582671586235091,72.0,15.0
0.5802360463669184,81.0,15.0
0.22179071036699485,90.0,15.0
0.1943529775520464,0.0,25.0
0.1943529775520464,9.0,25.0
0.3919227681941015,18.0,25.0
0.2590050268110373,27.0,25.0
0.2480666152103569,36.0,25.0
0.36393328627946514,45.0,25.0
0.4913093916070431,54.0,25.0
0.8047875034170633,63.0,25.0
0.8582671586235091,72.0,25.0
0.5802360463669184,81.0,25.0
0.22179071036699485,90.0,25.0
0.0971764887760232,0.0,25.0
0.0971764887760232,9.0,25.0
0.16330115341420895,18.0,25.0
0.2590050268110373,27.0,25.0
0.2772509228821636,36.0,25.0
0.24653545199576674,45.0,25.0
0.370988724274706,54.0,25.0
0.6080616692484478,63.0,25.0
0.6767106442993053,72.0,25.0
0.2822769955298522,81.0,25.0
0.07647955529896375,90.0,25.0
0.0971764887760232,0.0,35.0
0.0971764887760232,9.0,35.0
0.16330115341420895,18.0,35.0
0.2590050268110373,27.0,35.0
0.2772509228821636,36.0,35.0
0.24653545199576674,45.0,35.0
0.370988724274706,54.0,35.0
0.6080616692484478,63.0,35.0
0.6767106442993053,72.0,35.0
0.2822769955298522,81.0,35.0
0.07647955529896375,90.0,35.0
0.1943529775520464,0.0,35.0
0.1943529775520464,9.0,35.0
0.19596138409705074,18.0,35.0
0.1593877088067922,27.0,35.0
0.16051369219493683,36.0,35.0
0.3052343691376159,45.0,35.0
0.4010688911077903,54.0,35.0
0.43816208519373445,63.0,35.0
0.31359761565089755,72.0,35.0
0.1881846636865681,81.0,35.0
0.06883159976906737,90.0,35.0
0.1943529775520464,0.0,45.0
0.1943529775520464,9.0,45.0
0.19596138409705074,18.0,45.0
0.1593877088067922,27.0,45.0
0.16051369219493683,36.0,45.0
0.3052343691376159,45.0,45.0
0.4010688911077903,54.0,45.0
0.43816208519373445,63.0,45.0
0.31359761565089755,72.0,45.0
0.1881846636865681,81.0,45.0
0.06883159976906737,90.0,45.0
0.2915294663280696,0.0,45.0
0.2915294663280696,9.0,45.0
0.13064092273136718,18.0,45.0
0.17931117240764124,27.0,45.0
0.17510584603084017,36.0,45.0
0.25827523542413655,45.0,45.0
0.31082839060853745,54.0,45.0
0.18778375079731477,63.0,45.0
0.1733039454912855,72.0,45.0
0.09409233184328405,81.0,45.0
0.04588773317937825,90.0,45.0
0.2915294663280696,0.0,55.0
0.2915294663280696,9.0,55.0
0.13064092273136718,18.0,55.0
0.17931117240764124,27.0,55.0
0.17510584603084017,36.0,55.0
0.25827523542413655,45.0,55.0
0.31082839060853745,54.0,55.0
0.18778375079731477,63.0,55.0
0.1733039454912855,72.0,55.0
0.09409233184328405,81.0,55.0
0.04588773317937825,90.0,55.0
0.2915294663280696,0.0,55.0
0.2915294663280696,9.0,55.0
0.16330115341420895,18.0,55.0
0.1593877088067922,27.0,55.0
0.08755292301542009,36.0,55.0
0.19957631828228733,45.0,55.0
0.11029394505464234,54.0,55.0
0.08047875034170633,63.0,55.0
0.09077825716210193,72.0,55.0
0.04704616592164203,81.0,55.0
0.022943866589689124,90.0,55.0
0.2915294663280696,0.0,65.0
0.2915294663280696,9.0,65.0
0.16330115341420895,18.0,65.0
0.1593877088067922,27.0,65.0
0.08755292301542009,36.0,65.0
0.19957631828228733,45.0,65.0
0.11029394505464234,54.0,65.0
0.08047875034170633,63.0,65.0
0.09077825716210193,72.0,65.0
0.04704616592164203,81.0,65.0
0.022943866589689124,90.0,65.0
0.0971764887760232,0.0,65.0
0.0971764887760232,9.0,65.0
0.06532046136568359,18.0,65.0
0.1593877088067922,27.0,65.0
0.20429015370264686,36.0,65.0
0.14087740114043812,45.0,65.0
0.10026722277694758,54.0,65.0
0.09836291708430774,63.0,65.0
0.08252568832918357,72.0,65.0
0.039205138268035025,81.0,65.0
0.01529591105979275,90.0,65.0
0.0971764887760232,0.0,75.0
0.0971764887760232,9.0,75.0
0.06532046136568359,18.0,75.0
0.1593877088067922,27.0,75.0
0.20429015370264686,36.0,75.0
0.14087740114043812,45.0,75.0
0.10026722277694758,54.0,75.0
0.09836291708430774,63.0,75.0
0.08252568832918357,72.0,75.0
0.039205138268035025,81.0,75.0
0.01529591105979275,90.0,75.0
0.0,0.0,75.0
0.0,9.0,75.0
0.09798069204852537,18.0,75.0
0.0796938544033961,27.0,75.0
0.08755292301542009,36.0,75.0
0.09391826742695875,45.0,75.0
0.0701870559438633,54.0,75.0
0.08047875034170633,63.0,75.0
0.0577679818304285,72.0,75.0
0.007841027653607006,81.0,75.0
0.01529591105979275,90.0,75.0
0.0,0.0,85.0
0.0,9.0,85.0
0.09798069204852537,18.0,85.0
0.0796938544033961,27.0,85.0
0.08755292301542009,36.0,85.0
0.09391826742695875,45.0,85.0
0.0701870559438633,54.0,85.0
0.08047875034170633,63.0,85.0
0.0577679818304285,72.0,85.0
0.007841027653607006,81.0,85.0
0.01529591105979275,90.0,85.0
0.1943529775520464,0.0,85.0
0.1943529775520464,9.0,85.0
0.09798069204852537,18.0,85.0
0.0796938544033961,27.0,85.0
0.07296076917951673,36.0,85.0
0.04695913371347937,45.0,85.0
0.05013361138847379,54.0,85.0
0.05365250022780422,63.0,85.0
0.016505137665836715,72.0,85.0
0.007841027653607006,81.0,85.0
0.0,90.0,85.0
0.1943529775520464,0.0,95.0
0.1943529775520464,9.0,95.0
0.09798069204852537,18.0,95.0
0.0796938544033961,27.0,95.0
0.07296076917951673,36.0,95.0
0.04695913371347937,45.0,95.0
0.05013361138847379,54.0,95.0
0.05365250022780422,63.0,95.0
0.016505137665836715,72.0,95.0
0.007841027653607006,81.0,95.0
0.0,90.0,95.0
0.0971764887760232,0.0,95.0
0.0971764887760232,9.0,95.0
0.16330115341420895,18.0,95.0
0.1394642452059432,27.0,95.0
0.058368615343613386,36.0,95.0
0.03521935028510953,45.0,95.0
0.020053444555389516,54.0,95.0
0.06259458359910493,63.0,95.0
0.024757706498755073,72.0,95.0
0.007841027653607006,81.0,95.0
0.0,90.0,95.0
0.0971764887760232,0.0,105.0
0.0971764887760232,9.0,105.0
0.16330115341420895,18.0,105.0
0.1394642452059432,27.0,105.0
0.058368615343613386,36.0,105.0
0.03521935028510953,45.0,105.0
0.020053444555389516,54.0,105.0
0.06259458359910493,63.0,105.0
0.024757706498755073,72.0,105.0
0.007841027653607006,81.0,105.0
0.0,90.0,105.0
0.0971764887760232,0.0,105.0
0.0971764887760232,9.0,105.0
0.13064092273136718,18.0,105.0
0.0796938544033961,27.0,105.0
0.07296076917951673,36.0,105.0
0.03521935028510953,45.0,105.0
0.010026722277694758,54.0,105.0
0.008942083371300704,63.0,105.0
0.016505137665836715,72.0,105.0
0.0,81.0,105.0
0.0,90.0,105.0
0.0971764887760232,0.0,115.0
0.0971764887760232,9.0,115.0
0.13064092273136718,18.0,115.0
0.0796938544033961,27.0,115.0
0.07296076917951673,36.0,115.0
0.03521935028510953,45.0,115.0
0.010026722277694758,54.0,115.0
0.008942083371300704,63.0,115.0
0.016505137665836715,72.0,115.0
0.0,81.0,115.0
0.0,90.0,115.0
0.1943529775520464,0.0,115.0
0.1943529775520464,9.0,115.0
0.0,18.0,115.0
0.019923463600849026,27.0,115.0
0.04377646150771004,36.0,115.0
0.03521935028510953,45.0,115.0
0.03008016683308427,54.0,115.0
0.017884166742601407,63.0,115.0
0.03301027533167343,72.0,115.0
0.007841027653607006,81.0,115.0
0.0,90.0,115.0
0.1943529775520464,0.0,125.0
0.1943529775520464,9.0,125.0
0.0,18.0,125.0
0.019923463600849026,27.0,125.0
0.04377646150771004,36.0,125.0
0.03521935028510953,45.0,125.0
0.03008016683308427,54.0,125.0
0.017884166742601407,63.0,125.0
0.03301027533167343,72.0,125.0
0.007841027653607006,81.0,125.0
0.0,90.0,125.0
0.1943529775520464,0.0,125.0
0.1943529775520464,9.0,125.0
0.032660230682841795,18.0,125.0
0.11954078160509415,27.0,125.0
0.058368615343613386,36.0,125.0
0.023479566856739686,45.0,125.0
0.020053444555389516,54.0,125.0
0.035768333485202815,63.0,125.0
0.024757706498755073,72.0,125.0
0.0,81.0,125.0
0.0,90.0,125.0
0.1943529775520464,0.0,135.0
0.1943529775520464,9.0,135.0
0.032660230682841795,18.0,135.0
0.11954078160509415,27.0,135.0
0.058368615343613386,36.0,135.0
0.023479566856739686,45.0,135.0
0.020053444555389516,54.0,135.0
0.035768333485202815,63.0,135.0
0.024757706498755073,72.0,135.0
0.0,81.0,135.0
0.0,90.0,135.0
0.1943529775520464,0.0,135.0
0.1943529775520464,9.0,135.0
0.0,18.0,135.0
0.019923463600849026,27.0,135.0
0.10214507685132343,36.0,135.0
0.023479566856739686,45.0,135.0
0.04010688911077903,54.0,135.0
0.035768333485202815,63.0,135.0
0.008252568832918358,72.0,135.0
0.023523082960821014,81.0,135.0
0.007647955529896375,90.0,135.0
0.1943529775520464,0.0,145.0
0.1943529775520464,9.0,145.0
0.0,18.0,145.0
0.019923463600849026,27.0,145.0
0.10214507685132343,36.0,145.0
0.023479566856739686,45.0,145.0
0.04010688911077903,54.0,145.0
0.035768333485202815,63.0,145.0
0.008252568832918358,72.0,145.0
0.023523082960821014,81.0,145.0
0.007647955529896375,90.0,145.0
0.1943529775520464,0.0,145.0
0.1943529775520464,9.0,145.0
0.13064092273136718,18.0,145.0
0.03984692720169805,27.0,145.0
0.10214507685132343,36.0,145.0
0.011739783428369843,45.0,145.0
0.010026722277694758,54.0,145.0
0.017884166742601407,63.0,145.0
0.016505137665836715,72.0,145.0
0.007841027653607006,81.0,145.0
0.0,90.0,145.0
0.1943529775520464,0.0,155.0
0.1943529775520464,9.0,155.0
0.13064092273136718,18.0,155.0
0.03984692720169805,27.0,155.0
0.10214507685132343,36.0,155.0
0.011739783428369843,45.0,155.0
0.010026722277694758,54.0,155.0
0.017884166742601407,63.0,155.0
0.016505137665836715,72.0,155.0
0.007841027653607006,81.0,155.0
0.0,90.0,155.0
0.0,0.0,155.0
0.0,9.0,155.0
0.06532046136568359,18.0,155.0
0.0796938544033961,27.0,155.0
0.058368615343613386,36.0,155.0
0.05869891714184922,45.0,155.0
0.05013361138847379,54.0,155.0
0.017884166742601407,63.0,155.0
0.024757706498755073,72.0,155.0
0.007841027653607006,81.0,155.0
0.007647955529896375,90.0,155.0
0.0,0.0,165.0
0.0,9.0,165.0
0.06532046136568359,18.0,165.0
0.0796938544033961,27.0,165.0
0.058368615343613386,36.0,165.0
0.05869891714184922,45.0,165.0
0.05013361138847379,54.0,165.0
0.017884166742601407,63.0,165.0
0.024757706498755073,72.0,165.0
0.007841027653607006,81.0,165.0
0.007647955529896375,90.0,165.0
0.1943529775520464,0.0,165.0
0.1943529775520464,9.0,165.0
0.16330115341420895,18.0,165.0
0.0796938544033961,27.0,165.0
0.10214507685132343,36.0,165.0
0.03521935028510953,45.0,165.0
0.010026722277694758,54.0,165.0
0.05365250022780422,63.0,165.0
0.024757706498755073,72.0,165.0
0.023523082960821014,81.0,165.0
0.0,90.0,165.0
0.1943529775520464,0.0,175.0
0.1943529775520464,9.0,175.0
0.16330115341420895,18.0,175.0
0.0796938544033961,27.0,175.0
0.10214507685132343,36.0,175.0
0.03521935028510953,45.0,175.0
0.010026722277694758,54.0,175.0
0.05365250022780422,63.0,175.0
0.024757706498755073,72.0,175.0
0.023523082960821014,81.0,175.0
0.0,90.0,175.0
0.1943529775520464,0.0,175.0
0.1943529775520464,9.0,175.0
0.16330115341420895,18.0,175.0
0.09961731800424513,27.0,175.0
0.014592153835903347,36.0,175.0
0.0,45.0,175.0
0.010026722277694758,54.0,175.0
0.04471041685650352,63.0,175.0
0.016505137665836715,72.0,175.0
0.007841027653607006,81.0,175.0
0.007647955529896375,90.0,175.0
0.1943529775520464,0.0,185.0
0.1943529775520464,9.0,185.0
0.16330115341420895,18.0,185.0
0.09961731800424513,27.0,185.0
0.014592153835903347,36.0,185.0
0.0,45.0,185.0
0.010026722277694758,54.0,185.0
0.04471041685650352,63.0,185.0
0.016505137665836715,72.0,185.0
0.007841027653607006,81.0,185.0
0.007647955529896375,90.0,185.0
0.0,0.0,185.0
0.0,9.0,185.0
0.032660230682841795,18.0,185.0
0.0796938544033961,27.0,185.0
0.04377646150771004,36.0,185.0
0.04695913371347937,45.0,185.0
0.06016033366616854,54.0,185.0
0.02682625011390211,63.0,185.0
0.0,72.0,185.0
0.007841027653607006,81.0,185.0
0.0,90.0,185.0
0.0,0.0,195.0
0.0,9.0,195.0
0.032660230682841795,18.0,195.0
0.0796938544033961,27.0,195.0
0.04377646150771004,36.0,195.0
0.04695913371347937,45.0,195.0
0.06016033366616854,54.0,195.0
0.02682625011390211,63.0,195.0
0.0,72.0,195.0
0.007841027653607006,81.0,195.0
0.0,90.0,195.0
0.2915294663280696,0.0,195.0
0.2915294663280696,9.0,195.0
0.032660230682841795,18.0,195.0
0.05977039080254708,27.0,195.0
0.029184307671806693,36.0,195.0
0.07043870057021906,45.0,195.0
0.10026722277694758,54.0,195.0
0.017884166742601407,63.0,195.0
0.008252568832918358,72.0,195.0
0.023523082960821014,81.0,195.0
0.007647955529896375,90.0,195.0
0.2915294663280696,0.0,205.0
0.2915294663280696,9.0,205.0
0.032660230682841795,18.0,205.0
0.05977039080254708,27.0,205.0
0.029184307671806693,36.0,205.0
0.07043870057021906,45.0,205.0
0.10026722277694758,54.0,205.0
0.017884166742601407,63.0,205.0
0.008252568832918358,72.0,205.0
0.023523082960821014,81.0,205.0
0.007647955529896375,90.0,205.0
0.0,0.0,205.0
0.0,9.0,205.0
0.06532046136568359,18.0,205.0
0.019923463600849026,27.0,205.0
0.058368615343613386,36.0,205.0
0.011739783428369843,45.0,205.0
0.04010688911077903,54.0,205.0
0.008942083371300704,63.0,205.0
0.008252568832918358,72.0,205.0
0.03136411061442802,81.0,205.0
0.0,90.0,205.0
0.0,0.0,215.0
0.0,9.0,215.0
0.06532046136568359,18.0,215.0
0.019923463600849026,27.0,215.0
0.058368615343613386,36.0,215.0
0.011739783428369843,45.0,215.0
0.04010688911077903,54.0,215.0
0.008942083371300704,63.0,215.0
0.008252568832918358,72.0,215.0
0.03136411061442802,81.0,215.0
0.0,90.0,215.0
0.0971764887760232,0.0,215.0
0.0971764887760232,9.0,215.0
0.06532046136568359,18.0,215.0
0.05977039080254708,27.0,215.0
0.029184307671806693,36.0,215.0
0.07043870057021906,45.0,215.0
0.05013361138847379,54.0,215.0
0.017884166742601407,63.0,215.0
0.016505137665836715,72.0,215.0
0.0,81.0,215.0
0.0,90.0,215.0
0.0971764887760232,0.0,225.0
0.0971764887760232,9.0,225.0
0.06532046136568359,18.0,225.0
0.05977039080254708,27.0,225.0
0.029184307671806693,36.0,225.0
0.07043870057021906,45.0,225.0
0.05013361138847379,54.0,225.0
0.017884166742601407,63.0,225.0
0.016505137665836715,72.0,225.0
0.0,81.0,225.0
0.0,90.0,225.0
0.0,0.0,225.0
0.0,9.0,225.0
0.06532046136568359,18.0,225.0
0.05977039080254708,27.0,225.0
0.04377646150771004,36.0,225.0
0.05869891714184922,45.0,225.0
0.03008016683308427,54.0,225.0
0.02682625011390211,63.0,225.0
0.016505137665836715,72.0,225.0
0.01568205530721401,81.0,225.0
0.007647955529896375,90.0,225.0
0.0,0.0,235.0
0.0,9.0,235.0
0.06532046136568359,18.0,235.0
0.05977039080254708,27.0,235.0
0.04377646150771004,36.0,235.0
0.05869891714184922,45.0,235.0
0.03008016683308427,54.0,235.0
0.02682625011390211,63.0,235.0
0.016505137665836715,72.0,235.0
0.01568205530721401,81.0,235.0
0.007647955529896375,90.0,235.0
0.1943529775520464,0.0,235.0
0.1943529775520464,9.0,235.0
0.09798069204852537,18.0,235.0
0.05977039080254708,27.0,235.0
0.13132938452313012,36.0,235.0
0.09391826742695875,45.0,235.0
0.06016033366616854,54.0,235.0
0.035768333485202815,63.0,235.0
0.008252568832918358,72.0,235.0
0.007841027653607006,81.0,235.0
0.0,90.0,235.0
0.1943529775520464,0.0,245.0
0.1943529775520464,9.0,245.0
0.09798069204852537,18.0,245.0
0.05977039080254708,27.0,245.0
0.13132938452313012,36.0,245.0
0.09391826742695875,45.0,245.0
0.06016033366616854,54.0,245.0
0.035768333485202815,63.0,245.0
0.008252568832918358,72.0,245.0
0.007841027653607006,81.0,245.0
0.0,90.0,245.0
0.0971764887760232,0.0,245.0
0.0971764887760232,9.0,245.0
0.06532046136568359,18.0,245.0
0.11954078160509415,27.0,245.0
0.07296076917951673,36.0,245.0
0.07043870057021906,45.0,245.0
0.05013361138847379,54.0,245.0
0.02682625011390211,63.0,245.0
0.0,72.0,245.0
0.0,81.0,245.0
0.007647955529896375,90.0,245.0
0.0971764887760232,0.0,255.0
0.0971764887760232,9.0,255.0
0.06532046136568359,18.0,255.0
0.11954078160509415,27.0,255.0
0.07296076917951673,36.0,255.0
0.07043870057021906,45.0,255.0
0.05013361138847379,54.0,255.0
0.02682625011390211,63.0,255.0
0.0,72.0,255.0
0.0,81.0,255.0
0.007647955529896375,90.0,255.0
0.0,0.0,255.0
0.0,9.0,255.0
0.09798069204852537,18.0,255.0
0.11954078160509415,27.0,255.0
0.029184307671806693,36.0,255.0
0.04695913371347937,45.0,255.0
0.020053444555389516,54.0,255.0
0.035768333485202815,63.0,255.0
0.008252568832918358,72.0,255.0
0.03136411061442802,81.0,255.0
0.0,90.0,255.0
0.0,0.0,265.0
0.0,9.0,265.0
0.09798069204852537,18.0,265.0
0.11954078160509415,27.0,265.0
0.029184307671806693,36.0,265.0
0.04695913371347937,45.0,265.0
0.020053444555389516,54.0,265.0
0.035768333485202815,63.0,265.0
0.008252568832918358,72.0,265.0
0.03136411061442802,81.0,265.0
0.0,90.0,265.0
0.0,0.0,265.0
0.0,9.0,265.0
0.16330115341420895,18.0,265.0
0.11954078160509415,27.0,265.0
0.04377646150771004,36.0,265.0
0.05869891714184922,45.0,265.0
0.020053444555389516,54.0,265.0
0.04471041685650352,63.0,265.0
0.024757706498755073,72.0,265.0
0.01568205530721401,81.0,265.0
0.007647955529896375,90.0,265.0
0.0,0.0,275.0
0.0,9.0,275.0
0.16330115341420895,18.0,275.0
0.11954078160509415,27.0,275.0
0.04377646150771004,36.0,275.0
0.05869891714184922,45.0,275.0
0.020053444555389516,54.0,275.0
0.04471041685650352,63.0,275.0
0.024757706498755073,72.0,275.0
0.01568205530721401,81.0,275.0
0.007647955529896375,90.0,275.0
0.0,0.0,275.0
0.0,9.0,275.0
0.09798069204852537,18.0,275.0
0.05977039080254708,27.0,275.0
0.13132938452313012,36.0,275.0
0.14087740114043812,45.0,275.0
0.10026722277694758,54.0,275.0
0.08047875034170633,63.0,275.0
0.024757706498755073,72.0,275.0
0.04704616592164203,81.0,275.0
0.007647955529896375,90.0,275.0
0.0,0.0,285.0
0.0,9.0,285.0
0.09798069204852537,18.0,285.0
0.05977039080254708,27.0,285.0
0.13132938452313012,36.0,285.0
0.14087740114043812,45.0,285.0
0.10026722277694758,54.0,285.0
0.08047875034170633,63.0,285.0
0.024757706498755073,72.0,285.0
0.04704616592164203,81.0,285.0
0.007647955529896375,90.0,285.0
0.0971764887760232,0.0,285.0
0.0971764887760232,9.0,285.0
0.06532046136568359,18.0,285.0
0.09961731800424513,27.0,285.0
0.13132938452313012,36.0,285.0
0.11739783428369845,45.0,285.0
0.10026722277694758,54.0,285.0
0.07153666697040563,63.0,285.0
0.08252568832918357,72.0,285.0
0.05488719357524904,81.0,285.0
0.022943866589689124,90.0,285.0
0.0971764887760232,0.0,295.0
0.0971764887760232,9.0,295.0
0.06532046136568359,18.0,295.0
0.09961731800424513,27.0,295.0
0.13132938452313012,36.0,295.0
0.11739783428369845,45.0,295.0
0.10026722277694758,54.0,295.0
0.07153666697040563,63.0,295.0
0.08252568832918357,72.0,295.0
0.05488719357524904,81.0,295.0
0.022943866589689124,90.0,295.0
0.1943529775520464,0.0,295.0
0.1943529775520464,9.0,295.0
0.13064092273136718,18.0,295.0
0.2590050268110373,27.0,295.0
0.18969799986674352,36.0,295.0
0.15261718456880796,45.0,295.0
0.15040083416542135,54.0,295.0
0.08942083371300703,63.0,295.0
0.09903082599502029,72.0,295.0
0.039205138268035025,81.0,295.0
0.007647955529896375,90.0,295.0
0.1943529775520464,0.0,305.0
0.1943529775520464,9.0,305.0
0.13064092273136718,18.0,305.0
0.2590050268110373,27.0,305.0
0.18969799986674352,36.0,305.0
0.15261718456880796,45.0,305.0
0.15040083416542135,54.0,305.0
0.08942083371300703,63.0,305.0
0.09903082599502029,72.0,305.0
0.039205138268035025,81.0,305.0
0.007647955529896375,90.0,305.0
0.1943529775520464,0.0,305.0
0.1943529775520464,9.0,305.0
0.19596138409705074,18.0,305.0
0.19923463600849026,27.0,305.0
0.16051369219493683,36.0,305.0
0.12913761771206828,45.0,305.0
0.2606947792200637,54.0,305.0
0.16095750068341266,63.0,305.0
0.1733039454912855,72.0,305.0
0.07841027653607005,81.0,305.0
0.0,90.0,305.0
0.1943529775520464,0.0,315.0
0.1943529775520464,9.0,315.0
0.19596138409705074,18.0,315.0
0.19923463600849026,27.0,315.0
0.16051369219493683,36.0,315.0
0.12913761771206828,45.0,315.0
0.2606947792200637,54.0,315.0
0.16095750068341266,63.0,315.0
0.1733039454912855,72.0,315.0
0.07841027653607005,81.0,315.0
0.0,90.0,315.0
0.2915294663280696,0.0,315.0
0.2915294663280696,9.0,315.0
0.22862161477989254,18.0,315.0
0.2390815632101883,27.0,315.0
0.20429015370264686,36.0,315.0
0.28175480228087624,45.0,315.0
0.23061461238697942,54.0,315.0
0.23249416765381828,63.0,315.0
0.231071927321714,72.0,315.0
0.1254564424577121,81.0,315.0
0.04588773317937825,90.0,315.0
0.2915294663280696,0.0,325.0
0.2915294663280696,9.0,325.0
0.22862161477989254,18.0,325.0
0.2390815632101883,27.0,325.0
0.20429015370264686,36.0,325.0
0.28175480228087624,45.0,325.0
0.23061461238697942,54.0,325.0
0.23249416765381828,63.0,325.0
0.231071927321714,72.0,325.0
0.1254564424577121,81.0,325.0
0.04588773317937825,90.0,325.0
0.1943529775520464,0.0,325.0
0.1943529775520464,9.0,325.0
0.16330115341420895,18.0,325.0
0.1593877088067922,27.0,325.0
0.18969799986674352,36.0,325.0
0.3874128531362048,45.0,325.0
0.5013361138847379,54.0,325.0
0.48287250205023796,63.0,325.0
0.5034066988080198,72.0,325.0
0.2587539125690312,81.0,325.0
0.05353568870927462,90.0,325.0
0.1943529775520464,0.0,335.0
0.1943529775520464,9.0,335.0
0.16330115341420895,18.0,335.0
0.1593877088067922,27.0,335.0
0.18969799986674352,36.0,335.0
0.3874128531362048,45.0,335.0
0.5013361138847379,54.0,335.0
0.48287250205023796,63.0,335.0
0.5034066988080198,72.0,335.0
0.2587539125690312,81.0,335.0
0.05353568870927462,90.0,335.0
0.1943529775520464,0.0,335.0
0.1943529775520464,9.0,335.0
0.13064092273136718,18.0,335.0
0.2191580996093393,27.0,335.0
0.32102738438987366,36.0,335.0
0.3874128531362048,45.0,335.0
0.5815498921062959,54.0,335.0
0.6259458359910492,63.0,335.0
0.8170043144589174,72.0,335.0
0.5959181016741324,81.0,335.0
0.2141427548370985,90.0,335.0
0.1943529775520464,0.0,345.0
0.1943529775520464,9.0,345.0
0.13064092273136718,18.0,345.0
0.2191580996093393,27.0,345.0
0.32102738438987366,36.0,345.0
0.3874128531362048,45.0,345.0
0.5815498921062959,54.0,345.0
0.6259458359910492,63.0,345.0
0.8170043144589174,72.0,345.0
0.5959181016741324,81.0,345.0
0.2141427548370985,90.0,345.0
0.0,0.0,345.0
0.0,9.0,345.0
0.19596138409705074,18.0,345.0
0.2789284904118864,27.0,345.0
0.37939599973348703,36.0,345.0
0.4108924199929445,45.0,345.0
0.6918438371609382,54.0,345.0
1.0015133375856788,63.0,345.0
1.0563288106135498,72.0,345.0
1.0820618161977666,81.0,345.0
0.4588773317937825,90.0,345.0
0.0,0.0,355.0
0.0,9.0,355.0
0.19596138409705074,18.0,355.0
0.2789284904118864,27.0,355.0
0.37939599973348703,36.0,355.0
0.4108924199929445,45.0,355.0
0.6918438371609382,54.0,355.0
1.0015133375856788,63.0,355.0
1.0563288106135498,72.0,355.0
1.0820618161977666,81.0,355.0
0.4588773317937825,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_7923.6_theta_10.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.720718458681112,0.0,-5.0
0.720718458681112,9.0,-5.0
0.4844552713189847,18.0,-5.0
0.5277293538963826,27.0,-5.0
0.24736929104474734,36.0,-5.0
0.31096140950477424,45.0,-5.0
0.23371579772862042,54.0,-5.0
0.18001086461018193,63.0,-5.0
0.1486430058394651,72.0,-5.0
0.041538364417172506,81.0,-5.0
0.016206220810917583,90.0,-5.0
0.720718458681112,0.0,5.0
0.720718458681112,9.0,5.0
0.4844552713189847,18.0,5.0
0.5277293538963826,27.0,5.0
0.24736929104474734,36.0,5.0
0.31096140950477424,45.0,5.0
0.23371579772862042,54.0,5.0
0.18001086461018193,63.0,5.0
0.1486430058394651,72.0,5.0
0.041538364417172506,81.0,5.0
0.016206220810917583,90.0,5.0
1.0295977981158742,0.0,5.0
1.0295977981158742,9.0,5.0
0.5190592192703407,18.0,5.0
0.4432926572729614,27.0,5.0
0.24736929104474734,36.0,5.0
0.29852295312458327,45.0,5.0
0.15935168026951393,54.0,5.0
0.06631979222480387,63.0,5.0
0.08743706225850888,72.0,5.0
0.05815371018404151,81.0,5.0
0.008103110405458792,90.0,5.0
1.0295977981158742,0.0,15.0
1.0295977981158742,9.0,15.0
0.5190592192703407,18.0,15.0
0.4432926572729614,27.0,15.0
0.24736929104474734,36.0,15.0
0.29852295312458327,45.0,15.0
0.15935168026951393,54.0,15.0
0.06631979222480387,63.0,15.0
0.08743706225850888,72.0,15.0
0.05815371018404151,81.0,15.0
0.008103110405458792,90.0,15.0
1.1325575779274617,0.0,15.0
1.1325575779274617,9.0,15.0
0.657475011075765,18.0,15.0
0.5277293538963826,27.0,15.0
0.2009875489738572,36.0,15.0
0.1741383893226736,45.0,15.0
0.1805985709721158,54.0,15.0
0.11369107238537805,63.0,15.0
0.1311555933877633,72.0,15.0
0.024923018650303504,81.0,15.0
0.008103110405458792,90.0,15.0
1.1325575779274617,0.0,25.0
1.1325575779274617,9.0,25.0
0.657475011075765,18.0,25.0
0.5277293538963826,27.0,25.0
0.2009875489738572,36.0,25.0
0.1741383893226736,45.0,25.0
0.1805985709721158,54.0,25.0
0.11369107238537805,63.0,25.0
0.1311555933877633,72.0,25.0
0.024923018650303504,81.0,25.0
0.008103110405458792,90.0,25.0
0.4118391192463497,0.0,25.0
0.4118391192463497,9.0,25.0
0.5536631672216968,18.0,25.0
0.42218348311710613,27.0,25.0
0.4019750979477144,36.0,25.0
0.38559214778592005,45.0,25.0
0.16997512562081485,54.0,25.0
0.09474256032114838,63.0,25.0
0.078693356032658,72.0,25.0
0.041538364417172506,81.0,25.0
0.02430933121637638,90.0,25.0
0.4118391192463497,0.0,35.0
0.4118391192463497,9.0,35.0
0.5536631672216968,18.0,35.0
0.42218348311710613,27.0,35.0
0.4019750979477144,36.0,35.0
0.38559214778592005,45.0,35.0
0.16997512562081485,54.0,35.0
0.09474256032114838,63.0,35.0
0.078693356032658,72.0,35.0
0.041538364417172506,81.0,35.0
0.02430933121637638,90.0,35.0
0.720718458681112,0.0,35.0
0.720718458681112,9.0,35.0
0.38064342746491653,18.0,35.0
0.3588559606495402,27.0,35.0
0.262829871735044,36.0,35.0
0.1990153020830555,45.0,35.0
0.09561100816170835,54.0,35.0
0.17053660857806707,63.0,35.0
0.078693356032658,72.0,35.0
0.024923018650303504,81.0,35.0
0.008103110405458792,90.0,35.0
0.720718458681112,0.0,45.0
0.720718458681112,9.0,45.0
0.38064342746491653,18.0,45.0
0.3588559606495402,27.0,45.0
0.262829871735044,36.0,45.0
0.1990153020830555,45.0,45.0
0.09561100816170835,54.0,45.0
0.17053660857806707,63.0,45.0
0.078693356032658,72.0,45.0
0.024923018650303504,81.0,45.0
0.008103110405458792,90.0,45.0
0.720718458681112,0.0,45.0
0.720718458681112,9.0,45.0
0.4844552713189847,18.0,45.0
0.3377467864936849,27.0,45.0
0.23190871035445063,36.0,45.0
0.2487691276038194,45.0,45.0
0.13810478956691208,54.0,45.0
0.09474256032114838,63.0,45.0
0.04371853112925444,72.0,45.0
0.04984603730060701,81.0,45.0
0.03241244162183517,90.0,45.0
0.720718458681112,0.0,55.0
0.720718458681112,9.0,55.0
0.4844552713189847,18.0,55.0
0.3377467864936849,27.0,55.0
0.23190871035445063,36.0,55.0
0.2487691276038194,45.0,55.0
0.13810478956691208,54.0,55.0
0.09474256032114838,63.0,55.0
0.04371853112925444,72.0,55.0
0.04984603730060701,81.0,55.0
0.03241244162183517,90.0,55.0
0.6177586788695245,0.0,55.0
0.6177586788695245,9.0,55.0
0.4152473754162726,18.0,55.0
0.5699477022080932,27.0,55.0
0.371053936567121,36.0,55.0
0.2860844967443923,45.0,55.0
0.148728234918213,54.0,55.0
0.03789702412845935,63.0,55.0
0.10492447471021066,72.0,55.0
0.05815371018404151,81.0,55.0
0.008103110405458792,90.0,55.0
0.6177586788695245,0.0,65.0
0.6177586788695245,9.0,65.0
0.4152473754162726,18.0,65.0
0.5699477022080932,27.0,65.0
0.371053936567121,36.0,65.0
0.2860844967443923,45.0,65.0
0.148728234918213,54.0,65.0
0.03789702412845935,63.0,65.0
0.10492447471021066,72.0,65.0
0.05815371018404151,81.0,65.0
0.008103110405458792,90.0,65.0
0.30887933943476226,0.0,65.0
0.30887933943476226,9.0,65.0
0.2768315836108484,18.0,65.0
0.31663761233782955,27.0,65.0
0.30921161380593415,36.0,65.0
0.31096140950477424,45.0,65.0
0.13810478956691208,54.0,65.0
0.10421681635326321,63.0,65.0
0.05246223735510533,72.0,65.0
0.033230691533738005,81.0,65.0
0.02430933121637638,90.0,65.0
0.30887933943476226,0.0,75.0
0.30887933943476226,9.0,75.0
0.2768315836108484,18.0,75.0
0.31663761233782955,27.0,75.0
0.30921161380593415,36.0,75.0
0.31096140950477424,45.0,75.0
0.13810478956691208,54.0,75.0
0.10421681635326321,63.0,75.0
0.05246223735510533,72.0,75.0
0.033230691533738005,81.0,75.0
0.02430933121637638,90.0,75.0
0.5147988990579371,0.0,75.0
0.5147988990579371,9.0,75.0
0.5882671151730529,18.0,75.0
0.3377467864936849,27.0,75.0
0.3555933558768243,36.0,75.0
0.2487691276038194,45.0,75.0
0.16997512562081485,54.0,75.0
0.10421681635326321,63.0,75.0
0.08743706225850888,72.0,75.0
0.0,81.0,75.0
0.008103110405458792,90.0,75.0
0.5147988990579371,0.0,85.0
0.5147988990579371,9.0,85.0
0.5882671151730529,18.0,85.0
0.3377467864936849,27.0,85.0
0.3555933558768243,36.0,85.0
0.2487691276038194,45.0,85.0
0.16997512562081485,54.0,85.0
0.10421681635326321,63.0,85.0
0.08743706225850888,72.0,85.0
0.0,81.0,85.0
0.008103110405458792,90.0,85.0
1.441436917362224,0.0,85.0
1.441436917362224,9.0,85.0
0.4498513233676287,18.0,85.0
0.21109174155855306,27.0,85.0
0.43289625932830783,36.0,85.0
0.22389221484343746,45.0,85.0
0.12748134421561114,54.0,85.0
0.12316532841749289,63.0,85.0
0.078693356032658,72.0,85.0
0.024923018650303504,81.0,85.0
0.008103110405458792,90.0,85.0
1.441436917362224,0.0,95.0
1.441436917362224,9.0,95.0
0.4498513233676287,18.0,95.0
0.21109174155855306,27.0,95.0
0.43289625932830783,36.0,95.0
0.22389221484343746,45.0,95.0
0.12748134421561114,54.0,95.0
0.12316532841749289,63.0,95.0
0.078693356032658,72.0,95.0
0.024923018650303504,81.0,95.0
0.008103110405458792,90.0,95.0
0.8236782384926994,0.0,95.0
0.8236782384926994,9.0,95.0
0.7612868549298331,18.0,95.0
0.4010743089612508,27.0,95.0
0.29375103311563744,36.0,95.0
0.37315369140572907,45.0,95.0
0.20184546167471765,54.0,95.0
0.18001086461018193,63.0,95.0
0.04371853112925444,72.0,95.0
0.008307672883434501,81.0,95.0
0.016206220810917583,90.0,95.0
0.8236782384926994,0.0,105.0
0.8236782384926994,9.0,105.0
0.7612868549298331,18.0,105.0
0.4010743089612508,27.0,105.0
0.29375103311563744,36.0,105.0
0.37315369140572907,45.0,105.0
0.20184546167471765,54.0,105.0
0.18001086461018193,63.0,105.0
0.04371853112925444,72.0,105.0
0.008307672883434501,81.0,105.0
0.016206220810917583,90.0,105.0
0.720718458681112,0.0,105.0
0.720718458681112,9.0,105.0
0.5536631672216968,18.0,105.0
0.6332752246756591,27.0,105.0
0.32467219449623086,36.0,105.0
0.23633067122362844,45.0,105.0
0.148728234918213,54.0,105.0
0.09474256032114838,63.0,105.0
0.03497482490340355,72.0,105.0
0.041538364417172506,81.0,105.0
0.02430933121637638,90.0,105.0
0.720718458681112,0.0,115.0
0.720718458681112,9.0,115.0
0.5536631672216968,18.0,115.0
0.6332752246756591,27.0,115.0
0.32467219449623086,36.0,115.0
0.23633067122362844,45.0,115.0
0.148728234918213,54.0,115.0
0.09474256032114838,63.0,115.0
0.03497482490340355,72.0,115.0
0.041538364417172506,81.0,115.0
0.02430933121637638,90.0,115.0
0.4118391192463497,0.0,115.0
0.4118391192463497,9.0,115.0
0.7612868549298331,18.0,115.0
0.5699477022080932,27.0,115.0
0.3865145172574177,36.0,115.0
0.2612075839840104,45.0,115.0
0.10623445351300928,54.0,115.0
0.11369107238537805,63.0,115.0
0.0699496498068071,72.0,115.0
0.024923018650303504,81.0,115.0
0.0,90.0,115.0
0.4118391192463497,0.0,125.0
0.4118391192463497,9.0,125.0
0.7612868549298331,18.0,125.0
0.5699477022080932,27.0,125.0
0.3865145172574177,36.0,125.0
0.2612075839840104,45.0,125.0
0.10623445351300928,54.0,125.0
0.11369107238537805,63.0,125.0
0.0699496498068071,72.0,125.0
0.024923018650303504,81.0,125.0
0.0,90.0,125.0
0.30887933943476226,0.0,125.0
0.30887933943476226,9.0,125.0
0.692078959027121,18.0,125.0
0.5066201797405273,27.0,125.0
0.3865145172574177,36.0,125.0
0.18657684570286454,45.0,125.0
0.21246890702601856,54.0,125.0
0.0757940482569187,63.0,125.0
0.017487412451701774,72.0,125.0
0.008307672883434501,81.0,125.0
0.02430933121637638,90.0,125.0
0.30887933943476226,0.0,135.0
0.30887933943476226,9.0,135.0
0.692078959027121,18.0,135.0
0.5066201797405273,27.0,135.0
0.3865145172574177,36.0,135.0
0.18657684570286454,45.0,135.0
0.21246890702601856,54.0,135.0
0.0757940482569187,63.0,135.0
0.017487412451701774,72.0,135.0
0.008307672883434501,81.0,135.0
0.02430933121637638,90.0,135.0
0.9266380183042867,0.0,135.0
0.9266380183042867,9.0,135.0
0.5882671151730529,18.0,135.0
0.3799651348053955,27.0,135.0
0.29375103311563744,36.0,135.0
0.2612075839840104,45.0,135.0
0.11685789886431021,54.0,135.0
0.12316532841749289,63.0,135.0
0.04371853112925444,72.0,135.0
0.033230691533738005,81.0,135.0
0.016206220810917583,90.0,135.0
0.9266380183042867,0.0,145.0
0.9266380183042867,9.0,145.0
0.5882671151730529,18.0,145.0
0.3799651348053955,27.0,145.0
0.29375103311563744,36.0,145.0
0.2612075839840104,45.0,145.0
0.11685789886431021,54.0,145.0
0.12316532841749289,63.0,145.0
0.04371853112925444,72.0,145.0
0.033230691533738005,81.0,145.0
0.016206220810917583,90.0,145.0
0.30887933943476226,0.0,145.0
0.30887933943476226,9.0,145.0
0.7958908028811892,18.0,145.0
0.548838528052238,27.0,145.0
0.371053936567121,36.0,145.0
0.22389221484343746,45.0,145.0
0.08498756281040742,54.0,145.0
0.10421681635326321,63.0,145.0
0.05246223735510533,72.0,145.0
0.024923018650303504,81.0,145.0
0.008103110405458792,90.0,145.0
0.30887933943476226,0.0,155.0
0.30887933943476226,9.0,155.0
0.7958908028811892,18.0,155.0
0.548838528052238,27.0,155.0
0.371053936567121,36.0,155.0
0.22389221484343746,45.0,155.0
0.08498756281040742,54.0,155.0
0.10421681635326321,63.0,155.0
0.05246223735510533,72.0,155.0
0.024923018650303504,81.0,155.0
0.008103110405458792,90.0,155.0
0.5147988990579371,0.0,155.0
0.5147988990579371,9.0,155.0
0.692078959027121,18.0,155.0
0.5277293538963826,27.0,155.0
0.43289625932830783,36.0,155.0
0.14926147656229163,45.0,155.0
0.2549626884312223,54.0,155.0
0.10421681635326321,63.0,155.0
0.06120594358095621,72.0,155.0
0.041538364417172506,81.0,155.0
0.008103110405458792,90.0,155.0
0.5147988990579371,0.0,165.0
0.5147988990579371,9.0,165.0
0.692078959027121,18.0,165.0
0.5277293538963826,27.0,165.0
0.43289625932830783,36.0,165.0
0.14926147656229163,45.0,165.0
0.2549626884312223,54.0,165.0
0.10421681635326321,63.0,165.0
0.06120594358095621,72.0,165.0
0.041538364417172506,81.0,165.0
0.008103110405458792,90.0,165.0
0.9266380183042867,0.0,165.0
0.9266380183042867,9.0,165.0
0.9343065946866134,18.0,165.0
0.42218348311710613,27.0,165.0
0.27829045242534073,36.0,165.0
0.3233998658849652,45.0,165.0
0.148728234918213,54.0,165.0
0.10421681635326321,63.0,165.0
0.04371853112925444,72.0,165.0
0.04984603730060701,81.0,165.0
0.008103110405458792,90.0,165.0
0.9266380183042867,0.0,175.0
0.9266380183042867,9.0,175.0
0.9343065946866134,18.0,175.0
0.42218348311710613,27.0,175.0
0.27829045242534073,36.0,175.0
0.3233998658849652,45.0,175.0
0.148728234918213,54.0,175.0
0.10421681635326321,63.0,175.0
0.04371853112925444,72.0,175.0
0.04984603730060701,81.0,175.0
0.008103110405458792,90.0,175.0
0.4118391192463497,0.0,175.0
0.4118391192463497,9.0,175.0
0.4844552713189847,18.0,175.0
0.548838528052238,27.0,175.0
0.32467219449623086,36.0,175.0
0.14926147656229163,45.0,175.0
0.13810478956691208,54.0,175.0
0.0757940482569187,63.0,175.0
0.05246223735510533,72.0,175.0
0.024923018650303504,81.0,175.0
0.008103110405458792,90.0,175.0
0.4118391192463497,0.0,185.0
0.4118391192463497,9.0,185.0
0.4844552713189847,18.0,185.0
0.548838528052238,27.0,185.0
0.32467219449623086,36.0,185.0
0.14926147656229163,45.0,185.0
0.13810478956691208,54.0,185.0
0.0757940482569187,63.0,185.0
0.05246223735510533,72.0,185.0
0.024923018650303504,81.0,185.0
0.008103110405458792,90.0,185.0
1.0295977981158742,0.0,185.0
1.0295977981158742,9.0,185.0
0.6228710631244089,18.0,185.0
0.6332752246756591,27.0,185.0
0.32467219449623086,36.0,185.0
0.2612075839840104,45.0,185.0
0.16997512562081485,54.0,185.0
0.11369107238537805,63.0,185.0
0.026231118677552664,72.0,185.0
0.024923018650303504,81.0,185.0
0.008103110405458792,90.0,185.0
1.0295977981158742,0.0,195.0
1.0295977981158742,9.0,195.0
0.6228710631244089,18.0,195.0
0.6332752246756591,27.0,195.0
0.32467219449623086,36.0,195.0
0.2612075839840104,45.0,195.0
0.16997512562081485,54.0,195.0
0.11369107238537805,63.0,195.0
0.026231118677552664,72.0,195.0
0.024923018650303504,81.0,195.0
0.008103110405458792,90.0,195.0
0.6177586788695245,0.0,195.0
0.6177586788695245,9.0,195.0
0.5536631672216968,18.0,195.0
0.3799651348053955,27.0,195.0
0.4019750979477144,36.0,195.0
0.23633067122362844,45.0,195.0
0.12748134421561114,54.0,195.0
0.09474256032114838,63.0,195.0
0.017487412451701774,72.0,195.0
0.024923018650303504,81.0,195.0
0.0,90.0,195.0
0.6177586788695245,0.0,205.0
0.6177586788695245,9.0,205.0
0.5536631672216968,18.0,205.0
0.3799651348053955,27.0,205.0
0.4019750979477144,36.0,205.0
0.23633067122362844,45.0,205.0
0.12748134421561114,54.0,205.0
0.09474256032114838,63.0,205.0
0.017487412451701774,72.0,205.0
0.024923018650303504,81.0,205.0
0.0,90.0,205.0
0.30887933943476226,0.0,205.0
0.30887933943476226,9.0,205.0
0.31143553156220444,18.0,205.0
0.6754935729873698,27.0,205.0
0.4174356786380111,36.0,205.0
0.22389221484343746,45.0,205.0
0.13810478956691208,54.0,205.0
0.08526830428903354,63.0,205.0
0.04371853112925444,72.0,205.0
0.016615345766869002,81.0,205.0
0.0,90.0,205.0
0.30887933943476226,0.0,215.0
0.30887933943476226,9.0,215.0
0.31143553156220444,18.0,215.0
0.6754935729873698,27.0,215.0
0.4174356786380111,36.0,215.0
0.22389221484343746,45.0,215.0
0.13810478956691208,54.0,215.0
0.08526830428903354,63.0,215.0
0.04371853112925444,72.0,215.0
0.016615345766869002,81.0,215.0
0.0,90.0,215.0
0.9266380183042867,0.0,215.0
0.9266380183042867,9.0,215.0
0.8304947508325452,18.0,215.0
0.5910568763639485,27.0,215.0
0.27829045242534073,36.0,215.0
0.2860844967443923,45.0,215.0
0.12748134421561114,54.0,215.0
0.06631979222480387,63.0,215.0
0.03497482490340355,72.0,215.0
0.016615345766869002,81.0,215.0
0.008103110405458792,90.0,215.0
0.9266380183042867,0.0,225.0
0.9266380183042867,9.0,225.0
0.8304947508325452,18.0,225.0
0.5910568763639485,27.0,225.0
0.27829045242534073,36.0,225.0
0.2860844967443923,45.0,225.0
0.12748134421561114,54.0,225.0
0.06631979222480387,63.0,225.0
0.03497482490340355,72.0,225.0
0.016615345766869002,81.0,225.0
0.008103110405458792,90.0,225.0
1.1325575779274617,0.0,225.0
1.1325575779274617,9.0,225.0
0.4844552713189847,18.0,225.0
0.4644018314288167,27.0,225.0
0.32467219449623086,36.0,225.0
0.2860844967443923,45.0,225.0
0.2230923523773195,54.0,225.0
0.0757940482569187,63.0,225.0
0.05246223735510533,72.0,225.0
0.04984603730060701,81.0,225.0
0.008103110405458792,90.0,225.0
1.1325575779274617,0.0,235.0
1.1325575779274617,9.0,235.0
0.4844552713189847,18.0,235.0
0.4644018314288167,27.0,235.0
0.32467219449623086,36.0,235.0
0.2860844967443923,45.0,235.0
0.2230923523773195,54.0,235.0
0.0757940482569187,63.0,235.0
0.05246223735510533,72.0,235.0
0.04984603730060701,81.0,235.0
0.008103110405458792,90.0,235.0
1.441436917362224,0.0,235.0
1.441436917362224,9.0,235.0
0.4498513233676287,18.0,235.0
0.4644018314288167,27.0,235.0
0.3555933558768243,36.0,235.0
0.2612075839840104,45.0,235.0
0.12748134421561114,54.0,235.0
0.08526830428903354,63.0,235.0
0.04371853112925444,72.0,235.0
0.04984603730060701,81.0,235.0
0.0,90.0,235.0
1.441436917362224,0.0,245.0
1.441436917362224,9.0,245.0
0.4498513233676287,18.0,245.0
0.4644018314288167,27.0,245.0
0.3555933558768243,36.0,245.0
0.2612075839840104,45.0,245.0
0.12748134421561114,54.0,245.0
0.08526830428903354,63.0,245.0
0.04371853112925444,72.0,245.0
0.04984603730060701,81.0,245.0
0.0,90.0,245.0
0.6177586788695245,0.0,245.0
0.6177586788695245,9.0,245.0
0.6228710631244089,18.0,245.0
0.48551100558467203,27.0,245.0
0.4019750979477144,36.0,245.0
0.2487691276038194,45.0,245.0
0.15935168026951393,54.0,245.0
0.11369107238537805,63.0,245.0
0.026231118677552664,72.0,245.0
0.024923018650303504,81.0,245.0
0.0,90.0,245.0
0.6177586788695245,0.0,255.0
0.6177586788695245,9.0,255.0
0.6228710631244089,18.0,255.0
0.48551100558467203,27.0,255.0
0.4019750979477144,36.0,255.0
0.2487691276038194,45.0,255.0
0.15935168026951393,54.0,255.0
0.11369107238537805,63.0,255.0
0.026231118677552664,72.0,255.0
0.024923018650303504,81.0,255.0
0.0,90.0,255.0
0.8236782384926994,0.0,255.0
0.8236782384926994,9.0,255.0
0.5190592192703407,18.0,255.0
0.48551100558467203,27.0,255.0
0.34013277518652757,36.0,255.0
0.2114537584632465,45.0,255.0
0.1912220163234167,54.0,255.0
0.04737128016057419,63.0,255.0
0.05246223735510533,72.0,255.0
0.016615345766869002,81.0,255.0
0.008103110405458792,90.0,255.0
0.8236782384926994,0.0,265.0
0.8236782384926994,9.0,265.0
0.5190592192703407,18.0,265.0
0.48551100558467203,27.0,265.0
0.34013277518652757,36.0,265.0
0.2114537584632465,45.0,265.0
0.1912220163234167,54.0,265.0
0.04737128016057419,63.0,265.0
0.05246223735510533,72.0,265.0
0.016615345766869002,81.0,265.0
0.008103110405458792,90.0,265.0
0.720718458681112,0.0,265.0
0.720718458681112,9.0,265.0
0.692078959027121,18.0,265.0
0.31663761233782955,27.0,265.0
0.47927800139919796,36.0,265.0
0.1990153020830555,45.0,265.0
0.12748134421561114,54.0,265.0
0.13263958444960774,63.0,265.0
0.026231118677552664,72.0,265.0
0.016615345766869002,81.0,265.0
0.008103110405458792,90.0,265.0
0.720718458681112,0.0,275.0
0.720718458681112,9.0,275.0
0.692078959027121,18.0,275.0
0.31663761233782955,27.0,275.0
0.47927800139919796,36.0,275.0
0.1990153020830555,45.0,275.0
0.12748134421561114,54.0,275.0
0.13263958444960774,63.0,275.0
0.026231118677552664,72.0,275.0
0.016615345766869002,81.0,275.0
0.008103110405458792,90.0,275.0
0.6177586788695245,0.0,275.0
0.6177586788695245,9.0,275.0
0.4152473754162726,18.0,275.0
0.548838528052238,27.0,275.0
0.3865145172574177,36.0,275.0
0.11194610742171873,45.0,275.0
0.148728234918213,54.0,275.0
0.11369107238537805,63.0,275.0
0.03497482490340355,72.0,275.0
0.016615345766869002,81.0,275.0
0.016206220810917583,90.0,275.0
0.6177586788695245,0.0,285.0
0.6177586788695245,9.0,285.0
0.4152473754162726,18.0,285.0
0.548838528052238,27.0,285.0
0.3865145172574177,36.0,285.0
0.11194610742171873,45.0,285.0
0.148728234918213,54.0,285.0
0.11369107238537805,63.0,285.0
0.03497482490340355,72.0,285.0
0.016615345766869002,81.0,285.0
0.016206220810917583,90.0,285.0
0.720718458681112,0.0,285.0
0.720718458681112,9.0,285.0
0.3460394795135605,18.0,285.0
0.5277293538963826,27.0,285.0
0.4019750979477144,36.0,285.0
0.2612075839840104,45.0,285.0
0.21246890702601856,54.0,285.0
0.12316532841749289,63.0,285.0
0.04371853112925444,72.0,285.0
0.041538364417172506,81.0,285.0
0.008103110405458792,90.0,285.0
0.720718458681112,0.0,295.0
0.720718458681112,9.0,295.0
0.3460394795135605,18.0,295.0
0.5277293538963826,27.0,295.0
0.4019750979477144,36.0,295.0
0.2612075839840104,45.0,295.0
0.21246890702601856,54.0,295.0
0.12316532841749289,63.0,295.0
0.04371853112925444,72.0,295.0
0.041538364417172506,81.0,295.0
0.008103110405458792,90.0,295.0
0.4118391192463497,0.0,295.0
0.4118391192463497,9.0,295.0
0.5536631672216968,18.0,295.0
0.5699477022080932,27.0,295.0
0.30921161380593415,36.0,295.0
0.23633067122362844,45.0,295.0
0.12748134421561114,54.0,295.0
0.16106235254595225,63.0,295.0
0.04371853112925444,72.0,295.0
0.033230691533738005,81.0,295.0
0.0,90.0,295.0
0.4118391192463497,0.0,305.0
0.4118391192463497,9.0,305.0
0.5536631672216968,18.0,305.0
0.5699477022080932,27.0,305.0
0.30921161380593415,36.0,305.0
0.23633067122362844,45.0,305.0
0.12748134421561114,54.0,305.0
0.16106235254595225,63.0,305.0
0.04371853112925444,72.0,305.0
0.033230691533738005,81.0,305.0
0.0,90.0,305.0
0.4118391192463497,0.0,305.0
0.4118391192463497,9.0,305.0
0.657475011075765,18.0,305.0
0.4010743089612508,27.0,305.0
0.3865145172574177,36.0,305.0
0.2114537584632465,45.0,305.0
0.08498756281040742,54.0,305.0
0.14211384048172257,63.0,305.0
0.078693356032658,72.0,305.0
0.024923018650303504,81.0,305.0
0.008103110405458792,90.0,305.0
0.4118391192463497,0.0,315.0
0.4118391192463497,9.0,315.0
0.657475011075765,18.0,315.0
0.4010743089612508,27.0,315.0
0.3865145172574177,36.0,315.0
0.2114537584632465,45.0,315.0
0.08498756281040742,54.0,315.0
0.14211384048172257,63.0,315.0
0.078693356032658,72.0,315.0
0.024923018650303504,81.0,315.0
0.008103110405458792,90.0,315.0
0.4118391192463497,0.0,315.0
0.4118391192463497,9.0,315.0
0.657475011075765,18.0,315.0
0.2955284381819743,27.0,315.0
0.32467219449623086,36.0,315.0
0.31096140950477424,45.0,315.0
0.2230923523773195,54.0,315.0
0.18948512064229675,63.0,315.0
0.08743706225850888,72.0,315.0
0.05815371018404151,81.0,315.0
0.02430933121637638,90.0,315.0
0.4118391192463497,0.0,325.0
0.4118391192463497,9.0,325.0
0.657475011075765,18.0,325.0
0.2955284381819743,27.0,325.0
0.32467219449623086,36.0,325.0
0.31096140950477424,45.0,325.0
0.2230923523773195,54.0,325.0
0.18948512064229675,63.0,325.0
0.08743706225850888,72.0,325.0
0.05815371018404151,81.0,325.0
0.02430933121637638,90.0,325.0
0.6177586788695245,0.0,325.0
0.6177586788695245,9.0,325.0
0.5190592192703407,18.0,325.0
0.3588559606495402,27.0,325.0
0.2009875489738572,36.0,325.0
0.2612075839840104,45.0,325.0
0.09561100816170835,54.0,325.0
0.16106235254595225,63.0,325.0
0.09618076848435976,72.0,325.0
0.033230691533738005,81.0,325.0
0.008103110405458792,90.0,325.0
0.6177586788695245,0.0,335.0
0.6177586788695245,9.0,335.0
0.5190592192703407,18.0,335.0
0.3588559606495402,27.0,335.0
0.2009875489738572,36.0,335.0
0.2612075839840104,45.0,335.0
0.09561100816170835,54.0,335.0
0.16106235254595225,63.0,335.0
0.09618076848435976,72.0,335.0
0.033230691533738005,81.0,335.0
0.008103110405458792,90.0,335.0
0.6177586788695245,0.0,335.0
0.6177586788695245,9.0,335.0
0.4844552713189847,18.0,335.0
0.3377467864936849,27.0,335.0
0.23190871035445063,36.0,335.0
0.2860844967443923,45.0,335.0
0.20184546167471765,54.0,335.0
0.13263958444960774,63.0,335.0
0.10492447471021066,72.0,335.0
0.016615345766869002,81.0,335.0
0.0,90.0,335.0
0.6177586788695245,0.0,345.0
0.6177586788695245,9.0,345.0
0.4844552713189847,18.0,345.0
0.3377467864936849,27.0,345.0
0.23190871035445063,36.0,345.0
0.2860844967443923,45.0,345.0
0.20184546167471765,54.0,345.0
0.13263958444960774,63.0,345.0
0.10492447471021066,72.0,345.0
0.016615345766869002,81.0,345.0
0.0,90.0,345.0
0.720718458681112,0.0,345.0
0.720718458681112,9.0,345.0
0.5882671151730529,18.0,345.0
0.3377467864936849,27.0,345.0
0.32467219449623086,36.0,345.0
0.22389221484343746,45.0,345.0
0.2230923523773195,54.0,345.0
0.23685640080287096,63.0,345.0
0.10492447471021066,72.0,345.0
0.024923018650303504,81.0,345.0
0.016206220810917583,90.0,345.0
0.720718458681112,0.0,355.0
0.720718458681112,9.0,355.0
0.5882671151730529,18.0,355.0
0.3377467864936849,27.0,355.0
0.32467219449623086,36.0,355.0
0.22389221484343746,45.0,355.0
0.2230923523773195,54.0,355.0
0.23685640080287096,63.0,355.0
0.10492447471021066,72.0,355.0
0.024923018650303504,81.0,355.0
0.016206220810917583,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_7923.6_theta_30.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.4086746035111966,0.0,-5.0
0.4086746035111966,9.0,-5.0
0.5837469507315475,18.0,-5.0
0.41893948269798453,27.0,-5.0
0.3988863760095871,36.0,-5.0
0.24685761948831256,45.0,-5.0
0.3267963035399091,54.0,-5.0
0.20683205704357835,63.0,-5.0
0.23426606098854935,72.0,-5.0
0.11541372998106153,81.0,-5.0
0.024122541624153948,90.0,-5.0
0.4086746035111966,0.0,5.0
0.4086746035111966,9.0,5.0
0.5837469507315475,18.0,5.0
0.41893948269798453,27.0,5.0
0.3988863760095871,36.0,5.0
0.24685761948831256,45.0,5.0
0.3267963035399091,54.0,5.0
0.20683205704357835,63.0,5.0
0.23426606098854935,72.0,5.0
0.11541372998106153,81.0,5.0
0.024122541624153948,90.0,5.0
0.7151805561445941,0.0,5.0
0.7151805561445941,9.0,5.0
0.30904250332846633,18.0,5.0
0.27231066375368995,27.0,5.0
0.42956994339494,36.0,5.0
0.3209149053348063,45.0,5.0
0.337338119783132,54.0,5.0
0.31024808556536754,63.0,5.0
0.15617737399236625,72.0,5.0
0.13190140569264175,81.0,5.0
0.024122541624153948,90.0,5.0
0.7151805561445941,0.0,15.0
0.7151805561445941,9.0,15.0
0.30904250332846633,18.0,15.0
0.27231066375368995,27.0,15.0
0.42956994339494,36.0,15.0
0.3209149053348063,45.0,15.0
0.337338119783132,54.0,15.0
0.31024808556536754,63.0,15.0
0.15617737399236625,72.0,15.0
0.13190140569264175,81.0,15.0
0.024122541624153948,90.0,15.0
0.30650595263339747,0.0,15.0
0.30650595263339747,9.0,15.0
0.37771861517923666,18.0,15.0
0.46083343096778295,27.0,15.0
0.3375192412388814,36.0,15.0
0.24685761948831256,45.0,15.0
0.35842175226957773,54.0,15.0
0.27264225701198963,63.0,15.0
0.18220693632442728,72.0,15.0
0.11541372998106153,81.0,15.0
0.024122541624153948,90.0,15.0
0.30650595263339747,0.0,25.0
0.30650595263339747,9.0,25.0
0.37771861517923666,18.0,25.0
0.46083343096778295,27.0,25.0
0.3375192412388814,36.0,25.0
0.24685761948831256,45.0,25.0
0.35842175226957773,54.0,25.0
0.27264225701198963,63.0,25.0
0.18220693632442728,72.0,25.0
0.11541372998106153,81.0,25.0
0.024122541624153948,90.0,25.0
0.5108432543889958,0.0,25.0
0.5108432543889958,9.0,25.0
0.5150708388807772,18.0,25.0
0.31420461202348837,27.0,25.0
0.3528610249315578,36.0,25.0
0.35794354825805325,45.0,25.0
0.2846290385670176,54.0,25.0
0.1316203999368226,63.0,25.0
0.16485389476971993,72.0,25.0
0.057706864990530765,81.0,25.0
0.008040847208051316,90.0,25.0
0.5108432543889958,0.0,35.0
0.5108432543889958,9.0,35.0
0.5150708388807772,18.0,35.0
0.31420461202348837,27.0,35.0
0.3528610249315578,36.0,35.0
0.35794354825805325,45.0,35.0
0.2846290385670176,54.0,35.0
0.1316203999368226,63.0,35.0
0.16485389476971993,72.0,35.0
0.057706864990530765,81.0,35.0
0.008040847208051316,90.0,35.0
0.6130119052667949,0.0,35.0
0.6130119052667949,9.0,35.0
0.4120566711046218,18.0,35.0
0.37704553442818606,27.0,35.0
0.36820280862423427,36.0,35.0
0.19748609559065006,45.0,35.0
0.34787993602635486,54.0,35.0
0.20683205704357835,63.0,35.0
0.10411824932824416,72.0,35.0
0.03297535142316044,81.0,35.0
0.024122541624153948,90.0,35.0
0.6130119052667949,0.0,45.0
0.6130119052667949,9.0,45.0
0.4120566711046218,18.0,45.0
0.37704553442818606,27.0,45.0
0.36820280862423427,36.0,45.0
0.19748609559065006,45.0,45.0
0.34787993602635486,54.0,45.0
0.20683205704357835,63.0,45.0
0.10411824932824416,72.0,45.0
0.03297535142316044,81.0,45.0
0.024122541624153948,90.0,45.0
0.30650595263339747,0.0,45.0
0.30650595263339747,9.0,45.0
0.6867611185077029,18.0,45.0
0.35609856029328685,27.0,45.0
0.19944318800479355,36.0,45.0
0.3085720243603907,45.0,45.0
0.3267963035399091,54.0,45.0
0.18802914276688942,63.0,45.0
0.0433826038867684,72.0,45.0
0.06595070284632087,81.0,45.0
0.024122541624153948,90.0,45.0
0.30650595263339747,0.0,55.0
0.30650595263339747,9.0,55.0
0.6867611185077029,18.0,55.0
0.35609856029328685,27.0,55.0
0.19944318800479355,36.0,55.0
0.3085720243603907,45.0,55.0
0.3267963035399091,54.0,55.0
0.18802914276688942,63.0,55.0
0.0433826038867684,72.0,55.0
0.06595070284632087,81.0,55.0
0.024122541624153948,90.0,55.0
0.5108432543889958,0.0,55.0
0.5108432543889958,9.0,55.0
0.2060283355523109,18.0,55.0
0.37704553442818606,27.0,55.0
0.1687596206194407,36.0,55.0
0.22217185753948132,45.0,55.0
0.27408722232379473,54.0,55.0
0.09401457138344471,63.0,55.0
0.060735645441475763,72.0,55.0
0.049463027134740656,81.0,55.0
0.0,90.0,55.0
0.5108432543889958,0.0,65.0
0.5108432543889958,9.0,65.0
0.2060283355523109,18.0,65.0
0.37704553442818606,27.0,65.0
0.1687596206194407,36.0,65.0
0.22217185753948132,45.0,65.0
0.27408722232379473,54.0,65.0
0.09401457138344471,63.0,65.0
0.060735645441475763,72.0,65.0
0.049463027134740656,81.0,65.0
0.0,90.0,65.0
0.6130119052667949,0.0,65.0
0.6130119052667949,9.0,65.0
0.5150708388807772,18.0,65.0
0.3979925085630853,27.0,65.0
0.26081032277549926,36.0,65.0
0.28388626241155945,45.0,65.0
0.168669059891566,54.0,65.0
0.14102185707516707,63.0,65.0
0.0867652077735368,72.0,65.0
0.024731513567370328,81.0,65.0
0.008040847208051316,90.0,65.0
0.6130119052667949,0.0,75.0
0.6130119052667949,9.0,75.0
0.5150708388807772,18.0,75.0
0.3979925085630853,27.0,75.0
0.26081032277549926,36.0,75.0
0.28388626241155945,45.0,75.0
0.168669059891566,54.0,75.0
0.14102185707516707,63.0,75.0
0.0867652077735368,72.0,75.0
0.024731513567370328,81.0,75.0
0.008040847208051316,90.0,75.0
0.2043373017555983,0.0,75.0
0.2043373017555983,9.0,75.0
0.48073278295539207,18.0,75.0
0.35609856029328685,27.0,75.0
0.30683567385352856,36.0,75.0
0.2592005004627282,45.0,75.0
0.20029450862123463,54.0,75.0
0.1316203999368226,63.0,75.0
0.07808868699618313,72.0,75.0
0.01648767571158022,81.0,75.0
0.008040847208051316,90.0,75.0
0.2043373017555983,0.0,85.0
0.2043373017555983,9.0,85.0
0.48073278295539207,18.0,85.0
0.35609856029328685,27.0,85.0
0.30683567385352856,36.0,85.0
0.2592005004627282,45.0,85.0
0.20029450862123463,54.0,85.0
0.1316203999368226,63.0,85.0
0.07808868699618313,72.0,85.0
0.01648767571158022,81.0,85.0
0.008040847208051316,90.0,85.0
0.7151805561445941,0.0,85.0
0.7151805561445941,9.0,85.0
0.44639472703000693,18.0,85.0
0.16757579307919382,27.0,85.0
0.36820280862423427,36.0,85.0
0.2592005004627282,45.0,85.0
0.11595997867545162,54.0,85.0
0.056408742830066826,63.0,85.0
0.09544172855089048,72.0,85.0
0.01648767571158022,81.0,85.0
0.008040847208051316,90.0,85.0
0.7151805561445941,0.0,95.0
0.7151805561445941,9.0,95.0
0.44639472703000693,18.0,95.0
0.16757579307919382,27.0,95.0
0.36820280862423427,36.0,95.0
0.2592005004627282,45.0,95.0
0.11595997867545162,54.0,95.0
0.056408742830066826,63.0,95.0
0.09544172855089048,72.0,95.0
0.01648767571158022,81.0,95.0
0.008040847208051316,90.0,95.0
0.30650595263339747,0.0,95.0
0.30650595263339747,9.0,95.0
0.34338055925385147,18.0,95.0
0.29325763788858916,27.0,95.0
0.32217745754620497,36.0,95.0
0.13577169071857192,45.0,95.0
0.09487634618900587,54.0,95.0
0.11281748566013365,63.0,95.0
0.0,72.0,95.0
0.01648767571158022,81.0,95.0
0.0,90.0,95.0
0.30650595263339747,0.0,105.0
0.30650595263339747,9.0,105.0
0.34338055925385147,18.0,105.0
0.29325763788858916,27.0,105.0
0.32217745754620497,36.0,105.0
0.13577169071857192,45.0,105.0
0.09487634618900587,54.0,105.0
0.11281748566013365,63.0,105.0
0.0,72.0,105.0
0.01648767571158022,81.0,105.0
0.0,90.0,105.0
0.6130119052667949,0.0,105.0
0.6130119052667949,9.0,105.0
0.37771861517923666,18.0,105.0
0.25136368961879074,27.0,105.0
0.30683567385352856,36.0,105.0
0.19748609559065006,45.0,105.0
0.168669059891566,54.0,105.0
0.12221894279847811,63.0,105.0
0.03470608310941472,72.0,105.0
0.00824383785579011,81.0,105.0
0.024122541624153948,90.0,105.0
0.6130119052667949,0.0,115.0
0.6130119052667949,9.0,115.0
0.37771861517923666,18.0,115.0
0.25136368961879074,27.0,115.0
0.30683567385352856,36.0,115.0
0.19748609559065006,45.0,115.0
0.168669059891566,54.0,115.0
0.12221894279847811,63.0,115.0
0.03470608310941472,72.0,115.0
0.00824383785579011,81.0,115.0
0.024122541624153948,90.0,115.0
0.4086746035111966,0.0,115.0
0.4086746035111966,9.0,115.0
0.5837469507315475,18.0,115.0
0.3979925085630853,27.0,115.0
0.2301267553901464,36.0,115.0
0.2592005004627282,45.0,115.0
0.168669059891566,54.0,115.0
0.09401457138344471,63.0,115.0
0.01735304155470736,72.0,115.0
0.024731513567370328,81.0,115.0
0.0,90.0,115.0
0.4086746035111966,0.0,125.0
0.4086746035111966,9.0,125.0
0.5837469507315475,18.0,125.0
0.3979925085630853,27.0,125.0
0.2301267553901464,36.0,125.0
0.2592005004627282,45.0,125.0
0.168669059891566,54.0,125.0
0.09401457138344471,63.0,125.0
0.01735304155470736,72.0,125.0
0.024731513567370328,81.0,125.0
0.0,90.0,125.0
0.4086746035111966,0.0,125.0
0.4086746035111966,9.0,125.0
0.5150708388807772,18.0,125.0
0.25136368961879074,27.0,125.0
0.3375192412388814,36.0,125.0
0.19748609559065006,45.0,125.0
0.09487634618900587,54.0,125.0
0.047007285691722356,63.0,125.0
0.02602956233206104,72.0,125.0
0.0,81.0,125.0
0.008040847208051316,90.0,125.0
0.4086746035111966,0.0,135.0
0.4086746035111966,9.0,135.0
0.5150708388807772,18.0,135.0
0.25136368961879074,27.0,135.0
0.3375192412388814,36.0,135.0
0.19748609559065006,45.0,135.0
0.09487634618900587,54.0,135.0
0.047007285691722356,63.0,135.0
0.02602956233206104,72.0,135.0
0.0,81.0,135.0
0.008040847208051316,90.0,135.0
0.4086746035111966,0.0,135.0
0.4086746035111966,9.0,135.0
0.44639472703000693,18.0,135.0
0.27231066375368995,27.0,135.0
0.2914938901608521,36.0,135.0
0.23451473851389695,45.0,135.0
0.15812724364834313,54.0,135.0
0.0658101999684113,63.0,135.0
0.02602956233206104,72.0,135.0
0.01648767571158022,81.0,135.0
0.008040847208051316,90.0,135.0
0.4086746035111966,0.0,145.0
0.4086746035111966,9.0,145.0
0.44639472703000693,18.0,145.0
0.27231066375368995,27.0,145.0
0.2914938901608521,36.0,145.0
0.23451473851389695,45.0,145.0
0.15812724364834313,54.0,145.0
0.0658101999684113,63.0,145.0
0.02602956233206104,72.0,145.0
0.01648767571158022,81.0,145.0
0.008040847208051316,90.0,145.0
0.4086746035111966,0.0,145.0
0.4086746035111966,9.0,145.0
0.44639472703000693,18.0,145.0
0.35609856029328685,27.0,145.0
0.24546853908282282,36.0,145.0
0.24685761948831256,45.0,145.0
0.11595997867545162,54.0,145.0
0.056408742830066826,63.0,145.0
0.05205912466412208,72.0,145.0
0.03297535142316044,81.0,145.0
0.016081694416102632,90.0,145.0
0.4086746035111966,0.0,155.0
0.4086746035111966,9.0,155.0
0.44639472703000693,18.0,155.0
0.35609856029328685,27.0,155.0
0.24546853908282282,36.0,155.0
0.24685761948831256,45.0,155.0
0.11595997867545162,54.0,155.0
0.056408742830066826,63.0,155.0
0.05205912466412208,72.0,155.0
0.03297535142316044,81.0,155.0
0.016081694416102632,90.0,155.0
0.6130119052667949,0.0,155.0
0.6130119052667949,9.0,155.0
0.48073278295539207,18.0,155.0
0.46083343096778295,27.0,155.0
0.3835445923169107,36.0,155.0
0.19748609559065006,45.0,155.0
0.18975269237801173,54.0,155.0
0.056408742830066826,63.0,155.0
0.03470608310941472,72.0,155.0
0.01648767571158022,81.0,155.0
0.0,90.0,155.0
0.6130119052667949,0.0,165.0
0.6130119052667949,9.0,165.0
0.48073278295539207,18.0,165.0
0.46083343096778295,27.0,165.0
0.3835445923169107,36.0,165.0
0.19748609559065006,45.0,165.0
0.18975269237801173,54.0,165.0
0.056408742830066826,63.0,165.0
0.03470608310941472,72.0,165.0
0.01648767571158022,81.0,165.0
0.0,90.0,165.0
0.5108432543889958,0.0,165.0
0.5108432543889958,9.0,165.0
0.6867611185077029,18.0,165.0
0.5236743533724807,27.0,165.0
0.30683567385352856,36.0,165.0
0.22217185753948132,45.0,165.0
0.18975269237801173,54.0,165.0
0.10341602852178917,63.0,165.0
0.060735645441475763,72.0,165.0
0.03297535142316044,81.0,165.0
0.008040847208051316,90.0,165.0
0.5108432543889958,0.0,175.0
0.5108432543889958,9.0,175.0
0.6867611185077029,18.0,175.0
0.5236743533724807,27.0,175.0
0.30683567385352856,36.0,175.0
0.22217185753948132,45.0,175.0
0.18975269237801173,54.0,175.0
0.10341602852178917,63.0,175.0
0.060735645441475763,72.0,175.0
0.03297535142316044,81.0,175.0
0.008040847208051316,90.0,175.0
0.7151805561445941,0.0,175.0
0.7151805561445941,9.0,175.0
0.5837469507315475,18.0,175.0
0.5446213275073799,27.0,175.0
0.3528610249315578,36.0,175.0
0.24685761948831256,45.0,175.0
0.13704361116189737,54.0,175.0
0.0658101999684113,63.0,175.0
0.0433826038867684,72.0,175.0
0.024731513567370328,81.0,175.0
0.0,90.0,175.0
0.7151805561445941,0.0,185.0
0.7151805561445941,9.0,185.0
0.5837469507315475,18.0,185.0
0.5446213275073799,27.0,185.0
0.3528610249315578,36.0,185.0
0.24685761948831256,45.0,185.0
0.13704361116189737,54.0,185.0
0.0658101999684113,63.0,185.0
0.0433826038867684,72.0,185.0
0.024731513567370328,81.0,185.0
0.0,90.0,185.0
0.30650595263339747,0.0,185.0
0.30650595263339747,9.0,185.0
0.34338055925385147,18.0,185.0
0.7540910688563721,27.0,185.0
0.506278861858322,36.0,185.0
0.18514321461623442,45.0,185.0
0.13704361116189737,54.0,185.0
0.09401457138344471,63.0,185.0
0.01735304155470736,72.0,185.0
0.01648767571158022,81.0,185.0
0.008040847208051316,90.0,185.0
0.30650595263339747,0.0,195.0
0.30650595263339747,9.0,195.0
0.34338055925385147,18.0,195.0
0.7540910688563721,27.0,195.0
0.506278861858322,36.0,195.0
0.18514321461623442,45.0,195.0
0.13704361116189737,54.0,195.0
0.09401457138344471,63.0,195.0
0.01735304155470736,72.0,195.0
0.01648767571158022,81.0,195.0
0.008040847208051316,90.0,195.0
0.30650595263339747,0.0,195.0
0.30650595263339747,9.0,195.0
0.37771861517923666,18.0,195.0
0.5236743533724807,27.0,195.0
0.3528610249315578,36.0,195.0
0.22217185753948132,45.0,195.0
0.168669059891566,54.0,195.0
0.09401457138344471,63.0,195.0
0.03470608310941472,72.0,195.0
0.01648767571158022,81.0,195.0
0.0,90.0,195.0
0.30650595263339747,0.0,205.0
0.30650595263339747,9.0,205.0
0.37771861517923666,18.0,205.0
0.5236743533724807,27.0,205.0
0.3528610249315578,36.0,205.0
0.22217185753948132,45.0,205.0
0.168669059891566,54.0,205.0
0.09401457138344471,63.0,205.0
0.03470608310941472,72.0,205.0
0.01648767571158022,81.0,205.0
0.0,90.0,205.0
0.2043373017555983,0.0,205.0
0.2043373017555983,9.0,205.0
0.5150708388807772,18.0,205.0
0.46083343096778295,27.0,205.0
0.4602535107802928,36.0,205.0
0.23451473851389695,45.0,205.0
0.10541816243222875,54.0,205.0
0.09401457138344471,63.0,205.0
0.060735645441475763,72.0,205.0
0.0,81.0,205.0
0.008040847208051316,90.0,205.0
0.2043373017555983,0.0,215.0
0.2043373017555983,9.0,215.0
0.5150708388807772,18.0,215.0
0.46083343096778295,27.0,215.0
0.4602535107802928,36.0,215.0
0.23451473851389695,45.0,215.0
0.10541816243222875,54.0,215.0
0.09401457138344471,63.0,215.0
0.060735645441475763,72.0,215.0
0.0,81.0,215.0
0.008040847208051316,90.0,215.0
0.9195178579001924,0.0,215.0
0.9195178579001924,9.0,215.0
0.5494088948061624,18.0,215.0
0.33515158615838764,27.0,215.0
0.2301267553901464,36.0,215.0
0.2098289765650657,45.0,215.0
0.17921087613478887,54.0,215.0
0.09401457138344471,63.0,215.0
0.03470608310941472,72.0,215.0
0.00824383785579011,81.0,215.0
0.024122541624153948,90.0,215.0
0.9195178579001924,0.0,225.0
0.9195178579001924,9.0,225.0
0.5494088948061624,18.0,225.0
0.33515158615838764,27.0,225.0
0.2301267553901464,36.0,225.0
0.2098289765650657,45.0,225.0
0.17921087613478887,54.0,225.0
0.09401457138344471,63.0,225.0
0.03470608310941472,72.0,225.0
0.00824383785579011,81.0,225.0
0.024122541624153948,90.0,225.0
0.4086746035111966,0.0,225.0
0.4086746035111966,9.0,225.0
0.5150708388807772,18.0,225.0
0.43988645683288374,27.0,225.0
0.30683567385352856,36.0,225.0
0.22217185753948132,45.0,225.0
0.1265017949186745,54.0,225.0
0.1316203999368226,63.0,225.0
0.03470608310941472,72.0,225.0
0.01648767571158022,81.0,225.0
0.032163388832205264,90.0,225.0
0.4086746035111966,0.0,235.0
0.4086746035111966,9.0,235.0
0.5150708388807772,18.0,235.0
0.43988645683288374,27.0,235.0
0.30683567385352856,36.0,235.0
0.22217185753948132,45.0,235.0
0.1265017949186745,54.0,235.0
0.1316203999368226,63.0,235.0
0.03470608310941472,72.0,235.0
0.01648767571158022,81.0,235.0
0.032163388832205264,90.0,235.0
0.5108432543889958,0.0,235.0
0.5108432543889958,9.0,235.0
0.6180850066569327,18.0,235.0
0.27231066375368995,27.0,235.0
0.32217745754620497,36.0,235.0
0.13577169071857192,45.0,235.0
0.1265017949186745,54.0,235.0
0.0658101999684113,63.0,235.0
0.03470608310941472,72.0,235.0
0.01648767571158022,81.0,235.0
0.008040847208051316,90.0,235.0
0.5108432543889958,0.0,245.0
0.5108432543889958,9.0,245.0
0.6180850066569327,18.0,245.0
0.27231066375368995,27.0,245.0
0.32217745754620497,36.0,245.0
0.13577169071857192,45.0,245.0
0.1265017949186745,54.0,245.0
0.0658101999684113,63.0,245.0
0.03470608310941472,72.0,245.0
0.01648767571158022,81.0,245.0
0.008040847208051316,90.0,245.0
0.2043373017555983,0.0,245.0
0.2043373017555983,9.0,245.0
0.5494088948061624,18.0,245.0
0.29325763788858916,27.0,245.0
0.36820280862423427,36.0,245.0
0.1728003336418188,45.0,245.0
0.20029450862123463,54.0,245.0
0.11281748566013365,63.0,245.0
0.05205912466412208,72.0,245.0
0.041219189278950547,81.0,245.0
0.008040847208051316,90.0,245.0
0.2043373017555983,0.0,255.0
0.2043373017555983,9.0,255.0
0.5494088948061624,18.0,255.0
0.29325763788858916,27.0,255.0
0.36820280862423427,36.0,255.0
0.1728003336418188,45.0,255.0
0.20029450862123463,54.0,255.0
0.11281748566013365,63.0,255.0
0.05205912466412208,72.0,255.0
0.041219189278950547,81.0,255.0
0.008040847208051316,90.0,255.0
0.5108432543889958,0.0,255.0
0.5108432543889958,9.0,255.0
0.44639472703000693,18.0,255.0
0.46083343096778295,27.0,255.0
0.2761521064681757,36.0,255.0
0.18514321461623442,45.0,255.0
0.13704361116189737,54.0,255.0
0.07521165710675576,63.0,255.0
0.02602956233206104,72.0,255.0
0.049463027134740656,81.0,255.0
0.008040847208051316,90.0,255.0
0.5108432543889958,0.0,265.0
0.5108432543889958,9.0,265.0
0.44639472703000693,18.0,265.0
0.46083343096778295,27.0,265.0
0.2761521064681757,36.0,265.0
0.18514321461623442,45.0,265.0
0.13704361116189737,54.0,265.0
0.07521165710675576,63.0,265.0
0.02602956233206104,72.0,265.0
0.049463027134740656,81.0,265.0
0.008040847208051316,90.0,265.0
0.4086746035111966,0.0,265.0
0.4086746035111966,9.0,265.0
0.5837469507315475,18.0,265.0
0.46083343096778295,27.0,265.0
0.2301267553901464,36.0,265.0
0.19748609559065006,45.0,265.0
0.1265017949186745,54.0,265.0
0.16922622849020047,63.0,265.0
0.05205912466412208,72.0,265.0
0.01648767571158022,81.0,265.0
0.0,90.0,265.0
0.4086746035111966,0.0,275.0
0.4086746035111966,9.0,275.0
0.5837469507315475,18.0,275.0
0.46083343096778295,27.0,275.0
0.2301267553901464,36.0,275.0
0.19748609559065006,45.0,275.0
0.1265017949186745,54.0,275.0
0.16922622849020047,63.0,275.0
0.05205912466412208,72.0,275.0
0.01648767571158022,81.0,275.0
0.0,90.0,275.0
0.7151805561445941,0.0,275.0
0.7151805561445941,9.0,275.0
0.37771861517923666,18.0,275.0
0.33515158615838764,27.0,275.0
0.3528610249315578,36.0,275.0
0.2098289765650657,45.0,275.0
0.14758542740512023,54.0,275.0
0.08461311424510023,63.0,275.0
0.0433826038867684,72.0,275.0
0.03297535142316044,81.0,275.0
0.008040847208051316,90.0,275.0
0.7151805561445941,0.0,285.0
0.7151805561445941,9.0,285.0
0.37771861517923666,18.0,285.0
0.33515158615838764,27.0,285.0
0.3528610249315578,36.0,285.0
0.2098289765650657,45.0,285.0
0.14758542740512023,54.0,285.0
0.08461311424510023,63.0,285.0
0.0433826038867684,72.0,285.0
0.03297535142316044,81.0,285.0
0.008040847208051316,90.0,285.0
0.6130119052667949,0.0,285.0
0.6130119052667949,9.0,285.0
0.37771861517923666,18.0,285.0
0.37704553442818606,27.0,285.0
0.32217745754620497,36.0,285.0
0.18514321461623442,45.0,285.0
0.15812724364834313,54.0,285.0
0.10341602852178917,63.0,285.0
0.07808868699618313,72.0,285.0
0.00824383785579011,81.0,285.0
0.016081694416102632,90.0,285.0
0.6130119052667949,0.0,295.0
0.6130119052667949,9.0,295.0
0.37771861517923666,18.0,295.0
0.37704553442818606,27.0,295.0
0.32217745754620497,36.0,295.0
0.18514321461623442,45.0,295.0
0.15812724364834313,54.0,295.0
0.10341602852178917,63.0,295.0
0.07808868699618313,72.0,295.0
0.00824383785579011,81.0,295.0
0.016081694416102632,90.0,295.0
0.4086746035111966,0.0,295.0
0.4086746035111966,9.0,295.0
0.5837469507315475,18.0,295.0
0.5027273792375815,27.0,295.0
0.3375192412388814,36.0,295.0
0.3085720243603907,45.0,295.0
0.23191995735090323,54.0,295.0
0.12221894279847811,63.0,295.0
0.07808868699618313,72.0,295.0
0.041219189278950547,81.0,295.0
0.008040847208051316,90.0,295.0
0.4086746035111966,0.0,305.0
0.4086746035111966,9.0,305.0
0.5837469507315475,18.0,305.0
0.5027273792375815,27.0,305.0
0.3375192412388814,36.0,305.0
0.3085720243603907,45.0,305.0
0.23191995735090323,54.0,305.0
0.12221894279847811,63.0,305.0
0.07808868699618313,72.0,305.0
0.041219189278950547,81.0,305.0
0.008040847208051316,90.0,305.0
1.0216865087779916,0.0,305.0
1.0216865087779916,9.0,305.0
0.6524230625823179,18.0,305.0
0.43988645683288374,27.0,305.0
0.2761521064681757,36.0,305.0
0.28388626241155945,45.0,305.0
0.168669059891566,54.0,305.0
0.20683205704357835,63.0,305.0
0.10411824932824416,72.0,305.0
0.057706864990530765,81.0,305.0
0.016081694416102632,90.0,305.0
1.0216865087779916,0.0,315.0
1.0216865087779916,9.0,315.0
0.6524230625823179,18.0,315.0
0.43988645683288374,27.0,315.0
0.2761521064681757,36.0,315.0
0.28388626241155945,45.0,315.0
0.168669059891566,54.0,315.0
0.20683205704357835,63.0,315.0
0.10411824932824416,72.0,315.0
0.057706864990530765,81.0,315.0
0.016081694416102632,90.0,315.0
0.8173492070223932,0.0,315.0
0.8173492070223932,9.0,315.0
0.5494088948061624,18.0,315.0
0.31420461202348837,27.0,315.0
0.32217745754620497,36.0,315.0
0.2592005004627282,45.0,315.0
0.26354540608057186,54.0,315.0
0.2256349713202673,63.0,315.0
0.13882433243765888,72.0,315.0
0.06595070284632087,81.0,315.0
0.024122541624153948,90.0,315.0
0.8173492070223932,0.0,325.0
0.8173492070223932,9.0,325.0
0.5494088948061624,18.0,325.0
0.31420461202348837,27.0,325.0
0.32217745754620497,36.0,325.0
0.2592005004627282,45.0,325.0
0.26354540608057186,54.0,325.0
0.2256349713202673,63.0,325.0
0.13882433243765888,72.0,325.0
0.06595070284632087,81.0,325.0
0.024122541624153948,90.0,325.0
0.6130119052667949,0.0,325.0
0.6130119052667949,9.0,325.0
0.5150708388807772,18.0,325.0
0.16757579307919382,27.0,325.0
0.2914938901608521,36.0,325.0
0.3209149053348063,45.0,325.0
0.24246177359412613,54.0,325.0
0.30084662842702303,63.0,325.0
0.16485389476971993,72.0,325.0
0.09892605426948131,81.0,325.0
0.016081694416102632,90.0,325.0
0.6130119052667949,0.0,335.0
0.6130119052667949,9.0,335.0
0.5150708388807772,18.0,335.0
0.16757579307919382,27.0,335.0
0.2914938901608521,36.0,335.0
0.3209149053348063,45.0,335.0
0.24246177359412613,54.0,335.0
0.30084662842702303,63.0,335.0
0.16485389476971993,72.0,335.0
0.09892605426948131,81.0,335.0
0.016081694416102632,90.0,335.0
0.5108432543889958,0.0,335.0
0.5108432543889958,9.0,335.0
0.37771861517923666,18.0,335.0
0.37704553442818606,27.0,335.0
0.2914938901608521,36.0,335.0
0.38262931020688445,45.0,335.0
0.253003589837349,54.0,335.0
0.33845245698040094,63.0,335.0
0.1301478116603052,72.0,335.0
0.049463027134740656,81.0,335.0
0.016081694416102632,90.0,335.0
0.5108432543889958,0.0,345.0
0.5108432543889958,9.0,345.0
0.37771861517923666,18.0,345.0
0.37704553442818606,27.0,345.0
0.2914938901608521,36.0,345.0
0.38262931020688445,45.0,345.0
0.253003589837349,54.0,345.0
0.33845245698040094,63.0,345.0
0.1301478116603052,72.0,345.0
0.049463027134740656,81.0,345.0
0.016081694416102632,90.0,345.0
0.5108432543889958,0.0,345.0
0.5108432543889958,9.0,345.0
0.30904250332846633,18.0,345.0
0.31420461202348837,27.0,345.0
0.26081032277549926,36.0,345.0
0.27154338143714385,45.0,345.0
0.3267963035399091,54.0,345.0
0.31024808556536754,63.0,345.0
0.19088345710178095,72.0,345.0
0.14014524354843186,81.0,345.0
0.024122541624153948,90.0,345.0
0.5108432543889958,0.0,355.0
0.5108432543889958,9.0,355.0
0.30904250332846633,18.0,355.0
0.31420461202348837,27.0,355.0
0.26081032277549926,36.0,355.0
0.27154338143714385,45.0,355.0
0.3267963035399091,54.0,355.0
0.31024808556536754,63.0,355.0
0.19088345710178095,72.0,355.0
0.14014524354843186,81.0,355.0
0.024122541624153948,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_7923.6_theta_40.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.7108111353346337,0.0,-5.0
0.7108111353346337,9.0,-5.0
0.37541092998940057,18.0,-5.0
0.3747419614489172,27.0,-5.0
0.3964493656390289,36.0,-5.0
0.41709403807718703,45.0,-5.0
0.3876641938798968,54.0,-5.0
0.5512970976749694,63.0,-5.0
0.37943449578817906,72.0,-5.0
0.20483679594765408,81.0,-5.0
0.07192549231814611,90.0,-5.0
0.7108111353346337,0.0,5.0
0.7108111353346337,9.0,5.0
0.37541092998940057,18.0,5.0
0.3747419614489172,27.0,5.0
0.3964493656390289,36.0,5.0
0.41709403807718703,45.0,5.0
0.3876641938798968,54.0,5.0
0.5512970976749694,63.0,5.0
0.37943449578817906,72.0,5.0
0.20483679594765408,81.0,5.0
0.07192549231814611,90.0,5.0
0.20308889580989534,0.0,5.0
0.20308889580989534,9.0,5.0
0.40953919635207336,18.0,5.0
0.31228496787409765,27.0,5.0
0.2287207878686705,36.0,5.0
0.3925590946608819,45.0,5.0
0.3771867832344942,54.0,5.0
0.49523298604700644,63.0,5.0
0.36218747325235273,72.0,5.0
0.21303026778556025,81.0,5.0
0.047950328212097416,90.0,5.0
0.20308889580989534,0.0,15.0
0.20308889580989534,9.0,15.0
0.40953919635207336,18.0,15.0
0.31228496787409765,27.0,15.0
0.2287207878686705,36.0,15.0
0.3925590946608819,45.0,15.0
0.3771867832344942,54.0,15.0
0.49523298604700644,63.0,15.0
0.36218747325235273,72.0,15.0
0.21303026778556025,81.0,15.0
0.047950328212097416,90.0,15.0
0.7108111353346337,0.0,15.0
0.7108111353346337,9.0,15.0
0.2730261309013822,18.0,15.0
0.2706469721575513,27.0,15.0
0.3659532605898728,36.0,15.0
0.306686792703814,45.0,15.0
0.3771867832344942,54.0,15.0
0.49523298604700644,63.0,15.0
0.3708109845202659,72.0,15.0
0.1392890212444048,81.0,15.0
0.047950328212097416,90.0,15.0
0.7108111353346337,0.0,25.0
0.7108111353346337,9.0,25.0
0.2730261309013822,18.0,25.0
0.2706469721575513,27.0,25.0
0.3659532605898728,36.0,25.0
0.306686792703814,45.0,25.0
0.3771867832344942,54.0,25.0
0.49523298604700644,63.0,25.0
0.3708109845202659,72.0,25.0
0.1392890212444048,81.0,25.0
0.047950328212097416,90.0,25.0
0.304633343714843,0.0,25.0
0.304633343714843,9.0,25.0
0.37541092998940057,18.0,25.0
0.29146597001582447,27.0,25.0
0.28971299796698263,36.0,25.0
0.306686792703814,45.0,25.0
0.46100606839771513,54.0,25.0
0.28966457674447543,63.0,25.0
0.20696427042991586,72.0,25.0
0.0901281902169678,81.0,25.0
0.03995860684341451,90.0,25.0
0.304633343714843,0.0,35.0
0.304633343714843,9.0,35.0
0.37541092998940057,18.0,35.0
0.29146597001582447,27.0,35.0
0.28971299796698263,36.0,35.0
0.306686792703814,45.0,35.0
0.46100606839771513,54.0,35.0
0.28966457674447543,63.0,35.0
0.20696427042991586,72.0,35.0
0.0901281902169678,81.0,35.0
0.03995860684341451,90.0,35.0
0.4061777916197907,0.0,35.0
0.4061777916197907,9.0,35.0
0.40953919635207336,18.0,35.0
0.43719895502373674,27.0,35.0
0.457441575737341,36.0,35.0
0.3312217361201191,45.0,35.0
0.29336749807127327,54.0,35.0
0.28032055813981493,63.0,35.0
0.15522320282243687,72.0,35.0
0.08193471837906163,81.0,35.0
0.015983442737365804,90.0,35.0
0.4061777916197907,0.0,45.0
0.4061777916197907,9.0,45.0
0.40953919635207336,18.0,45.0
0.43719895502373674,27.0,45.0
0.457441575737341,36.0,45.0
0.3312217361201191,45.0,45.0
0.29336749807127327,54.0,45.0
0.28032055813981493,63.0,45.0
0.15522320282243687,72.0,45.0
0.08193471837906163,81.0,45.0
0.015983442737365804,90.0,45.0
0.4061777916197907,0.0,45.0
0.4061777916197907,9.0,45.0
0.37541092998940057,18.0,45.0
0.5412939443151026,27.0,45.0
0.33545715554071676,36.0,45.0
0.2453494341630512,45.0,45.0
0.13620633839023402,54.0,45.0
0.20556840930253095,63.0,45.0
0.12072915775078424,72.0,45.0
0.05735430286534315,81.0,45.0
0.015983442737365804,90.0,45.0
0.4061777916197907,0.0,55.0
0.4061777916197907,9.0,55.0
0.37541092998940057,18.0,55.0
0.5412939443151026,27.0,55.0
0.33545715554071676,36.0,55.0
0.2453494341630512,45.0,55.0
0.13620633839023402,54.0,55.0
0.20556840930253095,63.0,55.0
0.12072915775078424,72.0,55.0
0.05735430286534315,81.0,55.0
0.015983442737365804,90.0,55.0
0.0,0.0,55.0
0.0,9.0,55.0
0.23889786453870945,18.0,55.0
0.3747419614489172,27.0,55.0
0.27446494544240463,36.0,55.0
0.2576169058712038,45.0,55.0
0.22002562355345495,54.0,55.0
0.20556840930253095,63.0,55.0
0.10348213521495793,72.0,55.0
0.016386943675812327,81.0,55.0
0.015983442737365804,90.0,55.0
0.0,0.0,65.0
0.0,9.0,65.0
0.23889786453870945,18.0,65.0
0.3747419614489172,27.0,65.0
0.27446494544240463,36.0,65.0
0.2576169058712038,45.0,65.0
0.22002562355345495,54.0,65.0
0.20556840930253095,63.0,65.0
0.10348213521495793,72.0,65.0
0.016386943675812327,81.0,65.0
0.015983442737365804,90.0,65.0
0.5077222395247384,0.0,65.0
0.5077222395247384,9.0,65.0
0.2730261309013822,18.0,65.0
0.29146597001582447,27.0,65.0
0.27446494544240463,36.0,65.0
0.15947713220598328,45.0,65.0
0.19907080226264973,54.0,65.0
0.14016027906990747,63.0,65.0
0.14659969155452374,72.0,65.0
0.024580415513718493,81.0,65.0
0.007991721368682902,90.0,65.0
0.5077222395247384,0.0,75.0
0.5077222395247384,9.0,75.0
0.2730261309013822,18.0,75.0
0.29146597001582447,27.0,75.0
0.27446494544240463,36.0,75.0
0.15947713220598328,45.0,75.0
0.19907080226264973,54.0,75.0
0.14016027906990747,63.0,75.0
0.14659969155452374,72.0,75.0
0.024580415513718493,81.0,75.0
0.007991721368682902,90.0,75.0
0.5077222395247384,0.0,75.0
0.5077222395247384,9.0,75.0
0.40953919635207336,18.0,75.0
0.31228496787409765,27.0,75.0
0.15248052524578035,36.0,75.0
0.1472096604978307,45.0,75.0
0.13620633839023402,54.0,75.0
0.04672009302330249,63.0,75.0
0.051741067607478965,72.0,75.0
0.008193471837906164,81.0,75.0
0.0,90.0,75.0
0.5077222395247384,0.0,85.0
0.5077222395247384,9.0,85.0
0.40953919635207336,18.0,85.0
0.31228496787409765,27.0,85.0
0.15248052524578035,36.0,85.0
0.1472096604978307,45.0,85.0
0.13620633839023402,54.0,85.0
0.04672009302330249,63.0,85.0
0.051741067607478965,72.0,85.0
0.008193471837906164,81.0,85.0
0.0,90.0,85.0
0.304633343714843,0.0,85.0
0.304633343714843,9.0,85.0
0.5460522618027644,18.0,85.0
0.4788369507402831,27.0,85.0
0.19822468281951444,36.0,85.0
0.22081449074674608,45.0,85.0
0.1257289277448314,54.0,85.0
0.14950429767456797,63.0,85.0
0.06036457887539212,72.0,85.0
0.024580415513718493,81.0,85.0
0.0,90.0,85.0
0.304633343714843,0.0,95.0
0.304633343714843,9.0,95.0
0.5460522618027644,18.0,95.0
0.4788369507402831,27.0,95.0
0.19822468281951444,36.0,95.0
0.22081449074674608,45.0,95.0
0.1257289277448314,54.0,95.0
0.14950429767456797,63.0,95.0
0.06036457887539212,72.0,95.0
0.024580415513718493,81.0,95.0
0.0,90.0,95.0
0.4061777916197907,0.0,95.0
0.4061777916197907,9.0,95.0
0.06825653272534556,18.0,95.0
0.22900897644100496,27.0,95.0
0.24396884039324854,36.0,95.0
0.1472096604978307,45.0,95.0
0.14668374903563663,54.0,95.0
0.04672009302330249,63.0,95.0
0.051741067607478965,72.0,95.0
0.016386943675812327,81.0,95.0
0.015983442737365804,90.0,95.0
0.4061777916197907,0.0,105.0
0.4061777916197907,9.0,105.0
0.06825653272534556,18.0,105.0
0.22900897644100496,27.0,105.0
0.24396884039324854,36.0,105.0
0.1472096604978307,45.0,105.0
0.14668374903563663,54.0,105.0
0.04672009302330249,63.0,105.0
0.051741067607478965,72.0,105.0
0.016386943675812327,81.0,105.0
0.015983442737365804,90.0,105.0
0.4061777916197907,0.0,105.0
0.4061777916197907,9.0,105.0
0.4777957290774189,18.0,105.0
0.16655198286618542,27.0,105.0
0.1829766302949364,36.0,105.0
0.11040724537337304,45.0,105.0
0.16763857032644186,54.0,105.0
0.04672009302330249,63.0,105.0
0.03449404507165264,72.0,105.0
0.016386943675812327,81.0,105.0
0.007991721368682902,90.0,105.0
0.4061777916197907,0.0,115.0
0.4061777916197907,9.0,115.0
0.4777957290774189,18.0,115.0
0.16655198286618542,27.0,115.0
0.1829766302949364,36.0,115.0
0.11040724537337304,45.0,115.0
0.16763857032644186,54.0,115.0
0.04672009302330249,63.0,115.0
0.03449404507165264,72.0,115.0
0.016386943675812327,81.0,115.0
0.007991721368682902,90.0,115.0
0.20308889580989534,0.0,115.0
0.20308889580989534,9.0,115.0
0.23889786453870945,18.0,115.0
0.3747419614489172,27.0,115.0
0.25921689291782657,36.0,115.0
0.13494218878967815,45.0,115.0
0.1257289277448314,54.0,115.0
0.05606411162796299,63.0,115.0
0.051741067607478965,72.0,115.0
0.032773887351624655,81.0,115.0
0.0,90.0,115.0
0.20308889580989534,0.0,125.0
0.20308889580989534,9.0,125.0
0.23889786453870945,18.0,125.0
0.3747419614489172,27.0,125.0
0.25921689291782657,36.0,125.0
0.13494218878967815,45.0,125.0
0.1257289277448314,54.0,125.0
0.05606411162796299,63.0,125.0
0.051741067607478965,72.0,125.0
0.032773887351624655,81.0,125.0
0.0,90.0,125.0
0.20308889580989534,0.0,125.0
0.20308889580989534,9.0,125.0
0.307154397264055,18.0,125.0
0.3955609593071904,27.0,125.0
0.21347273534409247,36.0,125.0
0.1840120756222884,45.0,125.0
0.1257289277448314,54.0,125.0
0.05606411162796299,63.0,125.0
0.06036457887539212,72.0,125.0
0.032773887351624655,81.0,125.0
0.015983442737365804,90.0,125.0
0.20308889580989534,0.0,135.0
0.20308889580989534,9.0,135.0
0.307154397264055,18.0,135.0
0.3955609593071904,27.0,135.0
0.21347273534409247,36.0,135.0
0.1840120756222884,45.0,135.0
0.1257289277448314,54.0,135.0
0.05606411162796299,63.0,135.0
0.06036457887539212,72.0,135.0
0.032773887351624655,81.0,135.0
0.015983442737365804,90.0,135.0
0.20308889580989534,0.0,135.0
0.20308889580989534,9.0,135.0
0.1365130654506911,18.0,135.0
0.22900897644100496,27.0,135.0
0.27446494544240463,36.0,135.0
0.15947713220598328,45.0,135.0
0.10477410645402617,54.0,135.0
0.09344018604660498,63.0,135.0
0.03449404507165264,72.0,135.0
0.040967359189530816,81.0,135.0
0.015983442737365804,90.0,135.0
0.20308889580989534,0.0,145.0
0.20308889580989534,9.0,145.0
0.1365130654506911,18.0,145.0
0.22900897644100496,27.0,145.0
0.27446494544240463,36.0,145.0
0.15947713220598328,45.0,145.0
0.10477410645402617,54.0,145.0
0.09344018604660498,63.0,145.0
0.03449404507165264,72.0,145.0
0.040967359189530816,81.0,145.0
0.015983442737365804,90.0,145.0
0.4061777916197907,0.0,145.0
0.4061777916197907,9.0,145.0
0.4777957290774189,18.0,145.0
0.31228496787409765,27.0,145.0
0.19822468281951444,36.0,145.0
0.1840120756222884,45.0,145.0
0.0628644638724157,54.0,145.0
0.10278420465126548,63.0,145.0
0.00862351126791316,72.0,145.0
0.008193471837906164,81.0,145.0
0.0,90.0,145.0
0.4061777916197907,0.0,155.0
0.4061777916197907,9.0,155.0
0.4777957290774189,18.0,155.0
0.31228496787409765,27.0,155.0
0.19822468281951444,36.0,155.0
0.1840120756222884,45.0,155.0
0.0628644638724157,54.0,155.0
0.10278420465126548,63.0,155.0
0.00862351126791316,72.0,155.0
0.008193471837906164,81.0,155.0
0.0,90.0,155.0
0.7108111353346337,0.0,155.0
0.7108111353346337,9.0,155.0
0.4436674627147461,18.0,155.0
0.1873709807244586,27.0,155.0
0.3964493656390289,36.0,155.0
0.1226747170815256,45.0,155.0
0.09429669580862356,54.0,155.0
0.08409616744194448,63.0,155.0
0.01724702253582632,72.0,155.0
0.016386943675812327,81.0,155.0
0.0,90.0,155.0
0.7108111353346337,0.0,165.0
0.7108111353346337,9.0,165.0
0.4436674627147461,18.0,165.0
0.1873709807244586,27.0,165.0
0.3964493656390289,36.0,165.0
0.1226747170815256,45.0,165.0
0.09429669580862356,54.0,165.0
0.08409616744194448,63.0,165.0
0.01724702253582632,72.0,165.0
0.016386943675812327,81.0,165.0
0.0,90.0,165.0
0.7108111353346337,0.0,165.0
0.7108111353346337,9.0,165.0
0.34128266362672777,18.0,165.0
0.4788369507402831,27.0,165.0
0.3812013131144508,36.0,165.0
0.20854701903859352,45.0,165.0
0.14668374903563663,54.0,165.0
0.06540813023262348,63.0,165.0
0.051741067607478965,72.0,165.0
0.0,81.0,165.0
0.0,90.0,165.0
0.7108111353346337,0.0,175.0
0.7108111353346337,9.0,175.0
0.34128266362672777,18.0,175.0
0.4788369507402831,27.0,175.0
0.3812013131144508,36.0,175.0
0.20854701903859352,45.0,175.0
0.14668374903563663,54.0,175.0
0.06540813023262348,63.0,175.0
0.051741067607478965,72.0,175.0
0.0,81.0,175.0
0.0,90.0,175.0
0.304633343714843,0.0,175.0
0.304633343714843,9.0,175.0
0.40953919635207336,18.0,175.0
0.3747419614489172,27.0,175.0
0.3659532605898728,36.0,175.0
0.1840120756222884,45.0,175.0
0.13620633839023402,54.0,175.0
0.05606411162796299,63.0,175.0
0.0431175563395658,72.0,175.0
0.008193471837906164,81.0,175.0
0.0,90.0,175.0
0.304633343714843,0.0,185.0
0.304633343714843,9.0,185.0
0.40953919635207336,18.0,185.0
0.3747419614489172,27.0,185.0
0.3659532605898728,36.0,185.0
0.1840120756222884,45.0,185.0
0.13620633839023402,54.0,185.0
0.05606411162796299,63.0,185.0
0.0431175563395658,72.0,185.0
0.008193471837906164,81.0,185.0
0.0,90.0,185.0
0.4061777916197907,0.0,185.0
0.4061777916197907,9.0,185.0
0.307154397264055,18.0,185.0
0.33310396573237083,27.0,185.0
0.3964493656390289,36.0,185.0
0.19627954733044095,45.0,185.0
0.16763857032644186,54.0,185.0
0.04672009302330249,63.0,185.0
0.0431175563395658,72.0,185.0
0.016386943675812327,81.0,185.0
0.0,90.0,185.0
0.4061777916197907,0.0,195.0
0.4061777916197907,9.0,195.0
0.307154397264055,18.0,195.0
0.33310396573237083,27.0,195.0
0.3964493656390289,36.0,195.0
0.19627954733044095,45.0,195.0
0.16763857032644186,54.0,195.0
0.04672009302330249,63.0,195.0
0.0431175563395658,72.0,195.0
0.016386943675812327,81.0,195.0
0.0,90.0,195.0
0.5077222395247384,0.0,195.0
0.5077222395247384,9.0,195.0
0.4436674627147461,18.0,195.0
0.33310396573237083,27.0,195.0
0.24396884039324854,36.0,195.0
0.1840120756222884,45.0,195.0
0.09429669580862356,54.0,195.0
0.10278420465126548,63.0,195.0
0.03449404507165264,72.0,195.0
0.040967359189530816,81.0,195.0
0.007991721368682902,90.0,195.0
0.5077222395247384,0.0,205.0
0.5077222395247384,9.0,205.0
0.4436674627147461,18.0,205.0
0.33310396573237083,27.0,205.0
0.24396884039324854,36.0,205.0
0.1840120756222884,45.0,205.0
0.09429669580862356,54.0,205.0
0.10278420465126548,63.0,205.0
0.03449404507165264,72.0,205.0
0.040967359189530816,81.0,205.0
0.007991721368682902,90.0,205.0
0.10154444790494767,0.0,205.0
0.10154444790494767,9.0,205.0
0.307154397264055,18.0,205.0
0.43719895502373674,27.0,205.0
0.3202091030161387,36.0,205.0
0.2698843775793563,45.0,205.0
0.1257289277448314,54.0,205.0
0.08409616744194448,63.0,205.0
0.06036457887539212,72.0,205.0
0.032773887351624655,81.0,205.0
0.0,90.0,205.0
0.10154444790494767,0.0,215.0
0.10154444790494767,9.0,215.0
0.307154397264055,18.0,215.0
0.43719895502373674,27.0,215.0
0.3202091030161387,36.0,215.0
0.2698843775793563,45.0,215.0
0.1257289277448314,54.0,215.0
0.08409616744194448,63.0,215.0
0.06036457887539212,72.0,215.0
0.032773887351624655,81.0,215.0
0.0,90.0,215.0
0.20308889580989534,0.0,215.0
0.20308889580989534,9.0,215.0
0.4777957290774189,18.0,215.0
0.24982797429927814,27.0,215.0
0.21347273534409247,36.0,215.0
0.1840120756222884,45.0,215.0
0.15716115968103925,54.0,215.0
0.05606411162796299,63.0,215.0
0.0431175563395658,72.0,215.0
0.0,81.0,215.0
0.0,90.0,215.0
0.20308889580989534,0.0,225.0
0.20308889580989534,9.0,225.0
0.4777957290774189,18.0,225.0
0.24982797429927814,27.0,225.0
0.21347273534409247,36.0,225.0
0.1840120756222884,45.0,225.0
0.15716115968103925,54.0,225.0
0.05606411162796299,63.0,225.0
0.0431175563395658,72.0,225.0
0.0,81.0,225.0
0.0,90.0,225.0
0.20308889580989534,0.0,225.0
0.20308889580989534,9.0,225.0
0.2730261309013822,18.0,225.0
0.33310396573237083,27.0,225.0
0.1829766302949364,36.0,225.0
0.23308196245489865,45.0,225.0
0.09429669580862356,54.0,225.0
0.08409616744194448,63.0,225.0
0.06036457887539212,72.0,225.0
0.016386943675812327,81.0,225.0
0.007991721368682902,90.0,225.0
0.20308889580989534,0.0,235.0
0.20308889580989534,9.0,235.0
0.2730261309013822,18.0,235.0
0.33310396573237083,27.0,235.0
0.1829766302949364,36.0,235.0
0.23308196245489865,45.0,235.0
0.09429669580862356,54.0,235.0
0.08409616744194448,63.0,235.0
0.06036457887539212,72.0,235.0
0.016386943675812327,81.0,235.0
0.007991721368682902,90.0,235.0
0.8123555832395813,0.0,235.0
0.8123555832395813,9.0,235.0
0.34128266362672777,18.0,235.0
0.31228496787409765,27.0,235.0
0.27446494544240463,36.0,235.0
0.20854701903859352,45.0,235.0
0.13620633839023402,54.0,235.0
0.09344018604660498,63.0,235.0
0.01724702253582632,72.0,235.0
0.024580415513718493,81.0,235.0
0.007991721368682902,90.0,235.0
0.8123555832395813,0.0,245.0
0.8123555832395813,9.0,245.0
0.34128266362672777,18.0,245.0
0.31228496787409765,27.0,245.0
0.27446494544240463,36.0,245.0
0.20854701903859352,45.0,245.0
0.13620633839023402,54.0,245.0
0.09344018604660498,63.0,245.0
0.01724702253582632,72.0,245.0
0.024580415513718493,81.0,245.0
0.007991721368682902,90.0,245.0
0.304633343714843,0.0,245.0
0.304633343714843,9.0,245.0
0.2730261309013822,18.0,245.0
0.5204749464568295,27.0,245.0
0.16772857777035838,36.0,245.0
0.17174460391413585,45.0,245.0
0.20954821290805234,54.0,245.0
0.05606411162796299,63.0,245.0
0.07761160141121844,72.0,245.0
0.008193471837906164,81.0,245.0
0.0,90.0,245.0
0.304633343714843,0.0,255.0
0.304633343714843,9.0,255.0
0.2730261309013822,18.0,255.0
0.5204749464568295,27.0,255.0
0.16772857777035838,36.0,255.0
0.17174460391413585,45.0,255.0
0.20954821290805234,54.0,255.0
0.05606411162796299,63.0,255.0
0.07761160141121844,72.0,255.0
0.008193471837906164,81.0,255.0
0.0,90.0,255.0
0.4061777916197907,0.0,255.0
0.4061777916197907,9.0,255.0
0.34128266362672777,18.0,255.0
0.33310396573237083,27.0,255.0
0.1829766302949364,36.0,255.0
0.1472096604978307,45.0,255.0
0.09429669580862356,54.0,255.0
0.05606411162796299,63.0,255.0
0.00862351126791316,72.0,255.0
0.040967359189530816,81.0,255.0
0.0,90.0,255.0
0.4061777916197907,0.0,265.0
0.4061777916197907,9.0,265.0
0.34128266362672777,18.0,265.0
0.33310396573237083,27.0,265.0
0.1829766302949364,36.0,265.0
0.1472096604978307,45.0,265.0
0.09429669580862356,54.0,265.0
0.05606411162796299,63.0,265.0
0.00862351126791316,72.0,265.0
0.040967359189530816,81.0,265.0
0.0,90.0,265.0
0.609266687429686,0.0,265.0
0.609266687429686,9.0,265.0
0.2730261309013822,18.0,265.0
0.24982797429927814,27.0,265.0
0.28971299796698263,36.0,265.0
0.13494218878967815,45.0,265.0
0.07334187451781832,54.0,265.0
0.03737607441864199,63.0,265.0
0.06898809014330529,72.0,265.0
0.05735430286534315,81.0,265.0
0.0,90.0,265.0
0.609266687429686,0.0,275.0
0.609266687429686,9.0,275.0
0.2730261309013822,18.0,275.0
0.24982797429927814,27.0,275.0
0.28971299796698263,36.0,275.0
0.13494218878967815,45.0,275.0
0.07334187451781832,54.0,275.0
0.03737607441864199,63.0,275.0
0.06898809014330529,72.0,275.0
0.05735430286534315,81.0,275.0
0.0,90.0,275.0
0.304633343714843,0.0,275.0
0.304633343714843,9.0,275.0
0.2730261309013822,18.0,275.0
0.3747419614489172,27.0,275.0
0.21347273534409247,36.0,275.0
0.22081449074674608,45.0,275.0
0.13620633839023402,54.0,275.0
0.09344018604660498,63.0,275.0
0.025870533803739482,72.0,275.0
0.049160831027436985,81.0,275.0
0.007991721368682902,90.0,275.0
0.304633343714843,0.0,285.0
0.304633343714843,9.0,285.0
0.2730261309013822,18.0,285.0
0.3747419614489172,27.0,285.0
0.21347273534409247,36.0,285.0
0.22081449074674608,45.0,285.0
0.13620633839023402,54.0,285.0
0.09344018604660498,63.0,285.0
0.025870533803739482,72.0,285.0
0.049160831027436985,81.0,285.0
0.007991721368682902,90.0,285.0
0.4061777916197907,0.0,285.0
0.4061777916197907,9.0,285.0
0.37541092998940057,18.0,285.0
0.24982797429927814,27.0,285.0
0.3812013131144508,36.0,285.0
0.2453494341630512,45.0,285.0
0.1885933916172471,54.0,285.0
0.10278420465126548,63.0,285.0
0.0431175563395658,72.0,285.0
0.0901281902169678,81.0,285.0
0.023975164106048708,90.0,285.0
0.4061777916197907,0.0,295.0
0.4061777916197907,9.0,295.0
0.37541092998940057,18.0,295.0
0.24982797429927814,27.0,295.0
0.3812013131144508,36.0,295.0
0.2453494341630512,45.0,295.0
0.1885933916172471,54.0,295.0
0.10278420465126548,63.0,295.0
0.0431175563395658,72.0,295.0
0.0901281902169678,81.0,295.0
0.023975164106048708,90.0,295.0
0.4061777916197907,0.0,295.0
0.4061777916197907,9.0,295.0
0.4777957290774189,18.0,295.0
0.29146597001582447,27.0,295.0
0.27446494544240463,36.0,295.0
0.2576169058712038,45.0,295.0
0.15716115968103925,54.0,295.0
0.19622439069787045,63.0,295.0
0.09485862394704477,72.0,295.0
0.032773887351624655,81.0,295.0
0.03196688547473161,90.0,295.0
0.4061777916197907,0.0,305.0
0.4061777916197907,9.0,305.0
0.4777957290774189,18.0,305.0
0.29146597001582447,27.0,305.0
0.27446494544240463,36.0,305.0
0.2576169058712038,45.0,305.0
0.15716115968103925,54.0,305.0
0.19622439069787045,63.0,305.0
0.09485862394704477,72.0,305.0
0.032773887351624655,81.0,305.0
0.03196688547473161,90.0,305.0
0.20308889580989534,0.0,305.0
0.20308889580989534,9.0,305.0
0.307154397264055,18.0,305.0
0.4788369507402831,27.0,305.0
0.24396884039324854,36.0,305.0
0.2576169058712038,45.0,305.0
0.3143223193620785,54.0,305.0
0.25228850232583344,63.0,305.0
0.06898809014330529,72.0,305.0
0.07374124654115548,81.0,305.0
0.023975164106048708,90.0,305.0
0.20308889580989534,0.0,315.0
0.20308889580989534,9.0,315.0
0.307154397264055,18.0,315.0
0.4788369507402831,27.0,315.0
0.24396884039324854,36.0,315.0
0.2576169058712038,45.0,315.0
0.3143223193620785,54.0,315.0
0.25228850232583344,63.0,315.0
0.06898809014330529,72.0,315.0
0.07374124654115548,81.0,315.0
0.023975164106048708,90.0,315.0
0.304633343714843,0.0,315.0
0.304633343714843,9.0,315.0
0.20476959817603668,18.0,315.0
0.29146597001582447,27.0,315.0
0.5184337858356531,36.0,315.0
0.2453494341630512,45.0,315.0
0.22002562355345495,54.0,315.0
0.30835261395379643,63.0,315.0
0.23283480423365532,72.0,315.0
0.08193471837906163,81.0,315.0
0.007991721368682902,90.0,315.0
0.304633343714843,0.0,325.0
0.304633343714843,9.0,325.0
0.20476959817603668,18.0,325.0
0.29146597001582447,27.0,325.0
0.5184337858356531,36.0,325.0
0.2453494341630512,45.0,325.0
0.22002562355345495,54.0,325.0
0.30835261395379643,63.0,325.0
0.23283480423365532,72.0,325.0
0.08193471837906163,81.0,325.0
0.007991721368682902,90.0,325.0
0.609266687429686,0.0,325.0
0.609266687429686,9.0,325.0
0.23889786453870945,18.0,325.0
0.4580179528820099,27.0,325.0
0.3202091030161387,36.0,325.0
0.3434892078282717,45.0,325.0
0.34575455129828636,54.0,325.0
0.24294448372117294,63.0,325.0
0.25008182676948165,72.0,325.0
0.13109554940649862,81.0,325.0
0.047950328212097416,90.0,325.0
0.609266687429686,0.0,335.0
0.609266687429686,9.0,335.0
0.23889786453870945,18.0,335.0
0.4580179528820099,27.0,335.0
0.3202091030161387,36.0,335.0
0.3434892078282717,45.0,335.0
0.34575455129828636,54.0,335.0
0.24294448372117294,63.0,335.0
0.25008182676948165,72.0,335.0
0.13109554940649862,81.0,335.0
0.047950328212097416,90.0,335.0
0.304633343714843,0.0,335.0
0.304633343714843,9.0,335.0
0.4777957290774189,18.0,335.0
0.3955609593071904,27.0,335.0
0.35070520806529476,36.0,335.0
0.3925590946608819,45.0,335.0
0.3771867832344942,54.0,335.0
0.3270406511631174,63.0,335.0
0.2845758718411343,72.0,335.0
0.16386943675812327,81.0,335.0
0.05594204958078031,90.0,335.0
0.304633343714843,0.0,345.0
0.304633343714843,9.0,345.0
0.4777957290774189,18.0,345.0
0.3955609593071904,27.0,345.0
0.35070520806529476,36.0,345.0
0.3925590946608819,45.0,345.0
0.3771867832344942,54.0,345.0
0.3270406511631174,63.0,345.0
0.2845758718411343,72.0,345.0
0.16386943675812327,81.0,345.0
0.05594204958078031,90.0,345.0
0.304633343714843,0.0,345.0
0.304633343714843,9.0,345.0
0.2730261309013822,18.0,345.0
0.31228496787409765,27.0,345.0
0.44219352321276295,36.0,345.0
0.38029162295272934,45.0,345.0
0.47148347904311777,54.0,345.0
0.28966457674447543,63.0,345.0
0.3966815183240054,72.0,345.0
0.21303026778556025,81.0,345.0
0.047950328212097416,90.0,345.0
0.304633343714843,0.0,355.0
0.304633343714843,9.0,355.0
0.2730261309013822,18.0,355.0
0.31228496787409765,27.0,355.0
0.44219352321276295,36.0,355.0
0.38029162295272934,45.0,355.0
0.47148347904311777,54.0,355.0
0.28966457674447543,63.0,355.0
0.3966815183240054,72.0,355.0
0.21303026778556025,81.0,355.0
0.047950328212097416,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_7923.6_theta_50.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.39380427734154866,0.0,-5.0
0.39380427734154866,9.0,-5.0
0.2647088550710884,18.0,-5.0
0.2422173907792663,27.0,-5.0
0.3548051181052226,36.0,-5.0
0.4281755071260154,45.0,-5.0
0.6196522852254479,54.0,-5.0
0.5707402470287753,63.0,-5.0
0.5852567484364758,72.0,-5.0
0.43691294242052403,81.0,-5.0
0.11622400793105694,90.0,-5.0
0.39380427734154866,0.0,5.0
0.39380427734154866,9.0,5.0
0.2647088550710884,18.0,5.0
0.2422173907792663,27.0,5.0
0.3548051181052226,36.0,5.0
0.4281755071260154,45.0,5.0
0.6196522852254479,54.0,5.0
0.5707402470287753,63.0,5.0
0.5852567484364758,72.0,5.0
0.43691294242052403,81.0,5.0
0.11622400793105694,90.0,5.0
0.09845106933538716,0.0,5.0
0.09845106933538716,9.0,5.0
0.2647088550710884,18.0,5.0
0.3229565210390217,27.0,5.0
0.413939304456093,36.0,5.0
0.3806004507786803,45.0,5.0
0.6399687535934954,54.0,5.0
0.7247495200365401,63.0,5.0
0.5852567484364758,72.0,5.0
0.34953035393641924,81.0,5.0
0.10072747354024934,90.0,5.0
0.09845106933538716,0.0,15.0
0.09845106933538716,9.0,15.0
0.2647088550710884,18.0,15.0
0.3229565210390217,27.0,15.0
0.413939304456093,36.0,15.0
0.3806004507786803,45.0,15.0
0.6399687535934954,54.0,15.0
0.7247495200365401,63.0,15.0
0.5852567484364758,72.0,15.0
0.34953035393641924,81.0,15.0
0.10072747354024934,90.0,15.0
0.2953532080061615,0.0,15.0
0.2953532080061615,9.0,15.0
0.2647088550710884,18.0,15.0
0.36332608616889944,27.0,15.0
0.3843722112806578,36.0,15.0
0.40438797895234785,45.0,15.0
0.49775347501716305,54.0,15.0
0.5616808780283186,63.0,15.0
0.39295810252163377,72.0,15.0
0.30186712385418024,81.0,15.0
0.06973440475863417,90.0,15.0
0.2953532080061615,0.0,25.0
0.2953532080061615,9.0,25.0
0.2647088550710884,18.0,25.0
0.36332608616889944,27.0,25.0
0.3843722112806578,36.0,25.0
0.40438797895234785,45.0,25.0
0.49775347501716305,54.0,25.0
0.5616808780283186,63.0,25.0
0.39295810252163377,72.0,25.0
0.30186712385418024,81.0,25.0
0.06973440475863417,90.0,25.0
0.2953532080061615,0.0,25.0
0.2953532080061615,9.0,25.0
0.4963291032582907,18.0,25.0
0.5248043466884103,27.0,25.0
0.3252380249297874,36.0,25.0
0.4281755071260154,45.0,25.0
0.47743700664911554,54.0,25.0
0.4620278190232943,63.0,25.0
0.30098918491018756,72.0,25.0
0.19065292032895595,81.0,25.0
0.023244801586211387,90.0,25.0
0.2953532080061615,0.0,35.0
0.2953532080061615,9.0,35.0
0.4963291032582907,18.0,35.0
0.5248043466884103,27.0,35.0
0.3252380249297874,36.0,35.0
0.4281755071260154,45.0,35.0
0.47743700664911554,54.0,35.0
0.4620278190232943,63.0,35.0
0.30098918491018756,72.0,35.0
0.19065292032895595,81.0,35.0
0.023244801586211387,90.0,35.0
0.2953532080061615,0.0,35.0
0.2953532080061615,9.0,35.0
0.33088606883886046,18.0,35.0
0.2624021733442051,27.0,35.0
0.4435063976315282,36.0,35.0
0.3806004507786803,45.0,35.0
0.32506349388875955,54.0,35.0
0.2808404390141593,63.0,35.0
0.22574188868264067,72.0,35.0
0.17476517696820962,81.0,35.0
0.03874133597701898,90.0,35.0
0.2953532080061615,0.0,45.0
0.2953532080061615,9.0,45.0
0.33088606883886046,18.0,45.0
0.2624021733442051,27.0,45.0
0.4435063976315282,36.0,45.0
0.3806004507786803,45.0,45.0
0.32506349388875955,54.0,45.0
0.2808404390141593,63.0,45.0
0.22574188868264067,72.0,45.0
0.17476517696820962,81.0,45.0
0.03874133597701898,90.0,45.0
0.09845106933538716,0.0,45.0
0.09845106933538716,9.0,45.0
0.16544303441943023,18.0,45.0
0.16147826051951086,27.0,45.0
0.2217531988157641,36.0,45.0
0.24976904582350898,45.0,45.0
0.21332291786449845,54.0,45.0
0.27178107001370255,63.0,45.0
0.20065945660679171,72.0,45.0
0.06355097344298531,81.0,45.0
0.030993068781615184,90.0,45.0
0.09845106933538716,0.0,55.0
0.09845106933538716,9.0,55.0
0.16544303441943023,18.0,55.0
0.16147826051951086,27.0,55.0
0.2217531988157641,36.0,55.0
0.24976904582350898,45.0,55.0
0.21332291786449845,54.0,55.0
0.27178107001370255,63.0,55.0
0.20065945660679171,72.0,55.0
0.06355097344298531,81.0,55.0
0.030993068781615184,90.0,55.0
0.4922553466769358,0.0,55.0
0.4922553466769358,9.0,55.0
0.33088606883886046,18.0,55.0
0.22203260821432744,27.0,55.0
0.2365367454034817,36.0,55.0
0.34491915851817906,45.0,55.0
0.1726899811284035,54.0,55.0
0.09965305900502426,63.0,55.0
0.10032972830339586,72.0,55.0
0.06355097344298531,81.0,55.0
0.007748267195403796,90.0,55.0
0.4922553466769358,0.0,65.0
0.4922553466769358,9.0,65.0
0.33088606883886046,18.0,65.0
0.22203260821432744,27.0,65.0
0.2365367454034817,36.0,65.0
0.34491915851817906,45.0,65.0
0.1726899811284035,54.0,65.0
0.09965305900502426,63.0,65.0
0.10032972830339586,72.0,65.0
0.06355097344298531,81.0,65.0
0.007748267195403796,90.0,65.0
0.39380427734154866,0.0,65.0
0.39380427734154866,9.0,65.0
0.1323544275355442,18.0,65.0
0.2624021733442051,27.0,65.0
0.13305191928945848,36.0,65.0
0.16651269721567263,45.0,65.0
0.21332291786449845,54.0,65.0
0.11777179700593776,63.0,65.0
0.033443242767798614,72.0,65.0
0.04766323008223899,81.0,65.0
0.007748267195403796,90.0,65.0
0.39380427734154866,0.0,75.0
0.39380427734154866,9.0,75.0
0.1323544275355442,18.0,75.0
0.2624021733442051,27.0,75.0
0.13305191928945848,36.0,75.0
0.16651269721567263,45.0,75.0
0.21332291786449845,54.0,75.0
0.11777179700593776,63.0,75.0
0.033443242767798614,72.0,75.0
0.04766323008223899,81.0,75.0
0.007748267195403796,90.0,75.0
0.19690213867077433,0.0,75.0
0.19690213867077433,9.0,75.0
0.2647088550710884,18.0,75.0
0.34314130360396056,27.0,75.0
0.31045447834206974,36.0,75.0
0.10704387678150384,45.0,75.0
0.13205704439230856,54.0,75.0
0.072474952003654,63.0,75.0
0.1086905389953455,72.0,75.0
0.023831615041119494,81.0,75.0
0.0,90.0,75.0
0.19690213867077433,0.0,85.0
0.19690213867077433,9.0,85.0
0.2647088550710884,18.0,85.0
0.34314130360396056,27.0,85.0
0.31045447834206974,36.0,85.0
0.10704387678150384,45.0,85.0
0.13205704439230856,54.0,85.0
0.072474952003654,63.0,85.0
0.1086905389953455,72.0,85.0
0.023831615041119494,81.0,85.0
0.0,90.0,85.0
0.09845106933538716,0.0,85.0
0.09845106933538716,9.0,85.0
0.16544303441943023,18.0,85.0
0.2422173907792663,27.0,85.0
0.1921861056403289,36.0,85.0
0.15461893312883887,45.0,85.0
0.060949405104142415,54.0,85.0
0.05435621400274051,63.0,85.0
0.041804053459748275,72.0,85.0
0.007943871680373164,81.0,85.0
0.0,90.0,85.0
0.09845106933538716,0.0,95.0
0.09845106933538716,9.0,95.0
0.16544303441943023,18.0,95.0
0.2422173907792663,27.0,95.0
0.1921861056403289,36.0,95.0
0.15461893312883887,45.0,95.0
0.060949405104142415,54.0,95.0
0.05435621400274051,63.0,95.0
0.041804053459748275,72.0,95.0
0.007943871680373164,81.0,95.0
0.0,90.0,95.0
0.19690213867077433,0.0,95.0
0.19690213867077433,9.0,95.0
0.2647088550710884,18.0,95.0
0.141293477954572,27.0,95.0
0.2217531988157641,36.0,95.0
0.14272516904200513,45.0,95.0
0.12189881020828483,54.0,95.0
0.05435621400274051,63.0,95.0
0.025082432075848964,72.0,95.0
0.03971935840186582,81.0,95.0
0.0,90.0,95.0
0.19690213867077433,0.0,105.0
0.19690213867077433,9.0,105.0
0.2647088550710884,18.0,105.0
0.141293477954572,27.0,105.0
0.2217531988157641,36.0,105.0
0.14272516904200513,45.0,105.0
0.12189881020828483,54.0,105.0
0.05435621400274051,63.0,105.0
0.025082432075848964,72.0,105.0
0.03971935840186582,81.0,105.0
0.0,90.0,105.0
0.4922553466769358,0.0,105.0
0.4922553466769358,9.0,105.0
0.33088606883886046,18.0,105.0
0.141293477954572,27.0,105.0
0.2069696522280465,36.0,105.0
0.11893764086833761,45.0,105.0
0.07110763928816614,54.0,105.0
0.036237476001827,63.0,105.0
0.025082432075848964,72.0,105.0
0.007943871680373164,81.0,105.0
0.0,90.0,105.0
0.4922553466769358,0.0,115.0
0.4922553466769358,9.0,115.0
0.33088606883886046,18.0,115.0
0.141293477954572,27.0,115.0
0.2069696522280465,36.0,115.0
0.11893764086833761,45.0,115.0
0.07110763928816614,54.0,115.0
0.036237476001827,63.0,115.0
0.025082432075848964,72.0,115.0
0.007943871680373164,81.0,115.0
0.0,90.0,115.0
0.09845106933538716,0.0,115.0
0.09845106933538716,9.0,115.0
0.0661772137677721,18.0,115.0
0.16147826051951086,27.0,115.0
0.14783546587717608,36.0,115.0
0.14272516904200513,45.0,115.0
0.12189881020828483,54.0,115.0
0.05435621400274051,63.0,115.0
0.008360810691949654,72.0,115.0
0.015887743360746328,81.0,115.0
0.0,90.0,115.0
0.09845106933538716,0.0,125.0
0.09845106933538716,9.0,125.0
0.0661772137677721,18.0,125.0
0.16147826051951086,27.0,125.0
0.14783546587717608,36.0,125.0
0.14272516904200513,45.0,125.0
0.12189881020828483,54.0,125.0
0.05435621400274051,63.0,125.0
0.008360810691949654,72.0,125.0
0.015887743360746328,81.0,125.0
0.0,90.0,125.0
0.39380427734154866,0.0,125.0
0.39380427734154866,9.0,125.0
0.1985316413033163,18.0,125.0
0.08073913025975543,27.0,125.0
0.11826837270174086,36.0,125.0
0.13083140495517137,45.0,125.0
0.10158234184023736,54.0,125.0
0.027178107001370255,63.0,125.0
0.016721621383899307,72.0,125.0
0.007943871680373164,81.0,125.0
0.0,90.0,125.0
0.39380427734154866,0.0,135.0
0.39380427734154866,9.0,135.0
0.1985316413033163,18.0,135.0
0.08073913025975543,27.0,135.0
0.11826837270174086,36.0,135.0
0.13083140495517137,45.0,135.0
0.10158234184023736,54.0,135.0
0.027178107001370255,63.0,135.0
0.016721621383899307,72.0,135.0
0.007943871680373164,81.0,135.0
0.0,90.0,135.0
0.19690213867077433,0.0,135.0
0.19690213867077433,9.0,135.0
0.2647088550710884,18.0,135.0
0.20184782564938858,27.0,135.0
0.14783546587717608,36.0,135.0
0.15461893312883887,45.0,135.0
0.08126587347218989,54.0,135.0
0.06341558300319726,63.0,135.0
0.033443242767798614,72.0,135.0
0.03971935840186582,81.0,135.0
0.0,90.0,135.0
0.19690213867077433,0.0,145.0
0.19690213867077433,9.0,145.0
0.2647088550710884,18.0,145.0
0.20184782564938858,27.0,145.0
0.14783546587717608,36.0,145.0
0.15461893312883887,45.0,145.0
0.08126587347218989,54.0,145.0
0.06341558300319726,63.0,145.0
0.033443242767798614,72.0,145.0
0.03971935840186582,81.0,145.0
0.0,90.0,145.0
0.09845106933538716,0.0,145.0
0.09845106933538716,9.0,145.0
0.2977974619549744,18.0,145.0
0.16147826051951086,27.0,145.0
0.1774025590526113,36.0,145.0
0.14272516904200513,45.0,145.0
0.09142410765621362,54.0,145.0
0.036237476001827,63.0,145.0
0.025082432075848964,72.0,145.0
0.007943871680373164,81.0,145.0
0.0,90.0,145.0
0.09845106933538716,0.0,155.0
0.09845106933538716,9.0,155.0
0.2977974619549744,18.0,155.0
0.16147826051951086,27.0,155.0
0.1774025590526113,36.0,155.0
0.14272516904200513,45.0,155.0
0.09142410765621362,54.0,155.0
0.036237476001827,63.0,155.0
0.025082432075848964,72.0,155.0
0.007943871680373164,81.0,155.0
0.0,90.0,155.0
0.2953532080061615,0.0,155.0
0.2953532080061615,9.0,155.0
0.23162024818720234,18.0,155.0
0.30277173847408284,27.0,155.0
0.2217531988157641,36.0,155.0
0.19030022538934016,45.0,155.0
0.11174057602426109,54.0,155.0
0.08153432100411076,63.0,155.0
0.025082432075848964,72.0,155.0
0.03971935840186582,81.0,155.0
0.0,90.0,155.0
0.2953532080061615,0.0,165.0
0.2953532080061615,9.0,165.0
0.23162024818720234,18.0,165.0
0.30277173847408284,27.0,165.0
0.2217531988157641,36.0,165.0
0.19030022538934016,45.0,165.0
0.11174057602426109,54.0,165.0
0.08153432100411076,63.0,165.0
0.025082432075848964,72.0,165.0
0.03971935840186582,81.0,165.0
0.0,90.0,165.0
0.19690213867077433,0.0,165.0
0.19690213867077433,9.0,165.0
0.2647088550710884,18.0,165.0
0.282586955909144,27.0,165.0
0.2217531988157641,36.0,165.0
0.19030022538934016,45.0,165.0
0.15237351276035602,54.0,165.0
0.11777179700593776,63.0,165.0
0.07524729622754689,72.0,165.0
0.007943871680373164,81.0,165.0
0.0,90.0,165.0
0.19690213867077433,0.0,175.0
0.19690213867077433,9.0,175.0
0.2647088550710884,18.0,175.0
0.282586955909144,27.0,175.0
0.2217531988157641,36.0,175.0
0.19030022538934016,45.0,175.0
0.15237351276035602,54.0,175.0
0.11777179700593776,63.0,175.0
0.07524729622754689,72.0,175.0
0.007943871680373164,81.0,175.0
0.0,90.0,175.0
0.2953532080061615,0.0,175.0
0.2953532080061615,9.0,175.0
0.3639746757227465,18.0,175.0
0.30277173847408284,27.0,175.0
0.2513202919911993,36.0,175.0
0.19030022538934016,45.0,175.0
0.09142410765621362,54.0,175.0
0.16306864200822152,63.0,175.0
0.05852567484364758,72.0,175.0
0.0,81.0,175.0
0.007748267195403796,90.0,175.0
0.2953532080061615,0.0,185.0
0.2953532080061615,9.0,185.0
0.3639746757227465,18.0,185.0
0.30277173847408284,27.0,185.0
0.2513202919911993,36.0,185.0
0.19030022538934016,45.0,185.0
0.09142410765621362,54.0,185.0
0.16306864200822152,63.0,185.0
0.05852567484364758,72.0,185.0
0.0,81.0,185.0
0.007748267195403796,90.0,185.0
0.39380427734154866,0.0,185.0
0.39380427734154866,9.0,185.0
0.03308860688388605,18.0,185.0
0.141293477954572,27.0,185.0
0.11826837270174086,36.0,185.0
0.15461893312883887,45.0,185.0
0.060949405104142415,54.0,185.0
0.05435621400274051,63.0,185.0
0.033443242767798614,72.0,185.0
0.015887743360746328,81.0,185.0
0.0,90.0,185.0
0.39380427734154866,0.0,195.0
0.39380427734154866,9.0,195.0
0.03308860688388605,18.0,195.0
0.141293477954572,27.0,195.0
0.11826837270174086,36.0,195.0
0.15461893312883887,45.0,195.0
0.060949405104142415,54.0,195.0
0.05435621400274051,63.0,195.0
0.033443242767798614,72.0,195.0
0.015887743360746328,81.0,195.0
0.0,90.0,195.0
0.09845106933538716,0.0,195.0
0.09845106933538716,9.0,195.0
0.1985316413033163,18.0,195.0
0.282586955909144,27.0,195.0
0.3252380249297874,36.0,195.0
0.14272516904200513,45.0,195.0
0.19300644949645096,54.0,195.0
0.09059369000456752,63.0,195.0
0.033443242767798614,72.0,195.0
0.007943871680373164,81.0,195.0
0.0,90.0,195.0
0.09845106933538716,0.0,205.0
0.09845106933538716,9.0,205.0
0.1985316413033163,18.0,205.0
0.282586955909144,27.0,205.0
0.3252380249297874,36.0,205.0
0.14272516904200513,45.0,205.0
0.19300644949645096,54.0,205.0
0.09059369000456752,63.0,205.0
0.033443242767798614,72.0,205.0
0.007943871680373164,81.0,205.0
0.0,90.0,205.0
0.2953532080061615,0.0,205.0
0.2953532080061615,9.0,205.0
0.23162024818720234,18.0,205.0
0.22203260821432744,27.0,205.0
0.1626190124648937,36.0,205.0
0.16651269721567263,45.0,205.0
0.09142410765621362,54.0,205.0
0.09965305900502426,63.0,205.0
0.041804053459748275,72.0,205.0
0.015887743360746328,81.0,205.0
0.0,90.0,205.0
0.2953532080061615,0.0,215.0
0.2953532080061615,9.0,215.0
0.23162024818720234,18.0,215.0
0.22203260821432744,27.0,215.0
0.1626190124648937,36.0,215.0
0.16651269721567263,45.0,215.0
0.09142410765621362,54.0,215.0
0.09965305900502426,63.0,215.0
0.041804053459748275,72.0,215.0
0.015887743360746328,81.0,215.0
0.0,90.0,215.0
0.0,0.0,215.0
0.0,9.0,215.0
0.23162024818720234,18.0,215.0
0.34314130360396056,27.0,215.0
0.1774025590526113,36.0,215.0
0.08325634860783632,45.0,215.0
0.15237351276035602,54.0,215.0
0.036237476001827,63.0,215.0
0.033443242767798614,72.0,215.0
0.007943871680373164,81.0,215.0
0.0,90.0,215.0
0.0,0.0,225.0
0.0,9.0,225.0
0.23162024818720234,18.0,225.0
0.34314130360396056,27.0,225.0
0.1774025590526113,36.0,225.0
0.08325634860783632,45.0,225.0
0.15237351276035602,54.0,225.0
0.036237476001827,63.0,225.0
0.033443242767798614,72.0,225.0
0.007943871680373164,81.0,225.0
0.0,90.0,225.0
0.39380427734154866,0.0,225.0
0.39380427734154866,9.0,225.0
0.23162024818720234,18.0,225.0
0.2422173907792663,27.0,225.0
0.1626190124648937,36.0,225.0
0.13083140495517137,45.0,225.0
0.09142410765621362,54.0,225.0
0.05435621400274051,63.0,225.0
0.033443242767798614,72.0,225.0
0.015887743360746328,81.0,225.0
0.0,90.0,225.0
0.39380427734154866,0.0,235.0
0.39380427734154866,9.0,235.0
0.23162024818720234,18.0,235.0
0.2422173907792663,27.0,235.0
0.1626190124648937,36.0,235.0
0.13083140495517137,45.0,235.0
0.09142410765621362,54.0,235.0
0.05435621400274051,63.0,235.0
0.033443242767798614,72.0,235.0
0.015887743360746328,81.0,235.0
0.0,90.0,235.0
0.09845106933538716,0.0,235.0
0.09845106933538716,9.0,235.0
0.23162024818720234,18.0,235.0
0.08073913025975543,27.0,235.0
0.14783546587717608,36.0,235.0
0.16651269721567263,45.0,235.0
0.09142410765621362,54.0,235.0
0.072474952003654,63.0,235.0
0.033443242767798614,72.0,235.0
0.015887743360746328,81.0,235.0
0.0,90.0,235.0
0.09845106933538716,0.0,245.0
0.09845106933538716,9.0,245.0
0.23162024818720234,18.0,245.0
0.08073913025975543,27.0,245.0
0.14783546587717608,36.0,245.0
0.16651269721567263,45.0,245.0
0.09142410765621362,54.0,245.0
0.072474952003654,63.0,245.0
0.033443242767798614,72.0,245.0
0.015887743360746328,81.0,245.0
0.0,90.0,245.0
0.4922553466769358,0.0,245.0
0.4922553466769358,9.0,245.0
0.16544303441943023,18.0,245.0
0.18166304308444972,27.0,245.0
0.2513202919911993,36.0,245.0
0.19030022538934016,45.0,245.0
0.07110763928816614,54.0,245.0
0.036237476001827,63.0,245.0
0.0,72.0,245.0
0.015887743360746328,81.0,245.0
0.0,90.0,245.0
0.4922553466769358,0.0,255.0
0.4922553466769358,9.0,255.0
0.16544303441943023,18.0,255.0
0.18166304308444972,27.0,255.0
0.2513202919911993,36.0,255.0
0.19030022538934016,45.0,255.0
0.07110763928816614,54.0,255.0
0.036237476001827,63.0,255.0
0.0,72.0,255.0
0.015887743360746328,81.0,255.0
0.0,90.0,255.0
0.19690213867077433,0.0,255.0
0.19690213867077433,9.0,255.0
0.1985316413033163,18.0,255.0
0.2422173907792663,27.0,255.0
0.1626190124648937,36.0,255.0
0.14272516904200513,45.0,255.0
0.08126587347218989,54.0,255.0
0.04529684500228376,63.0,255.0
0.033443242767798614,72.0,255.0
0.007943871680373164,81.0,255.0
0.015496534390807592,90.0,255.0
0.19690213867077433,0.0,265.0
0.19690213867077433,9.0,265.0
0.1985316413033163,18.0,265.0
0.2422173907792663,27.0,265.0
0.1626190124648937,36.0,265.0
0.14272516904200513,45.0,265.0
0.08126587347218989,54.0,265.0
0.04529684500228376,63.0,265.0
0.033443242767798614,72.0,265.0
0.007943871680373164,81.0,265.0
0.015496534390807592,90.0,265.0
0.19690213867077433,0.0,265.0
0.19690213867077433,9.0,265.0
0.23162024818720234,18.0,265.0
0.2422173907792663,27.0,265.0
0.1774025590526113,36.0,265.0
0.19030022538934016,45.0,265.0
0.13205704439230856,54.0,265.0
0.11777179700593776,63.0,265.0
0.05016486415169793,72.0,265.0
0.031775486721492656,81.0,265.0
0.0,90.0,265.0
0.19690213867077433,0.0,275.0
0.19690213867077433,9.0,275.0
0.23162024818720234,18.0,275.0
0.2422173907792663,27.0,275.0
0.1774025590526113,36.0,275.0
0.19030022538934016,45.0,275.0
0.13205704439230856,54.0,275.0
0.11777179700593776,63.0,275.0
0.05016486415169793,72.0,275.0
0.031775486721492656,81.0,275.0
0.0,90.0,275.0
0.19690213867077433,0.0,275.0
0.19690213867077433,9.0,275.0
0.33088606883886046,18.0,275.0
0.2624021733442051,27.0,275.0
0.14783546587717608,36.0,275.0
0.19030022538934016,45.0,275.0
0.15237351276035602,54.0,275.0
0.15400927300776476,63.0,275.0
0.07524729622754689,72.0,275.0
0.023831615041119494,81.0,275.0
0.030993068781615184,90.0,275.0
0.19690213867077433,0.0,285.0
0.19690213867077433,9.0,285.0
0.33088606883886046,18.0,285.0
0.2624021733442051,27.0,285.0
0.14783546587717608,36.0,285.0
0.19030022538934016,45.0,285.0
0.15237351276035602,54.0,285.0
0.15400927300776476,63.0,285.0
0.07524729622754689,72.0,285.0
0.023831615041119494,81.0,285.0
0.030993068781615184,90.0,285.0
0.19690213867077433,0.0,285.0
0.19690213867077433,9.0,285.0
0.3970632826066326,18.0,285.0
0.5248043466884103,27.0,285.0
0.1626190124648937,36.0,285.0
0.1784064613025064,45.0,285.0
0.20316468368047472,54.0,285.0
0.11777179700593776,63.0,285.0
0.033443242767798614,72.0,285.0
0.06355097344298531,81.0,285.0
0.007748267195403796,90.0,285.0
0.19690213867077433,0.0,295.0
0.19690213867077433,9.0,295.0
0.3970632826066326,18.0,295.0
0.5248043466884103,27.0,295.0
0.1626190124648937,36.0,295.0
0.1784064613025064,45.0,295.0
0.20316468368047472,54.0,295.0
0.11777179700593776,63.0,295.0
0.033443242767798614,72.0,295.0
0.06355097344298531,81.0,295.0
0.007748267195403796,90.0,295.0
0.19690213867077433,0.0,295.0
0.19690213867077433,9.0,295.0
0.23162024818720234,18.0,295.0
0.282586955909144,27.0,295.0
0.2365367454034817,36.0,295.0
0.14272516904200513,45.0,295.0
0.1422152785763323,54.0,295.0
0.24460296301233228,63.0,295.0
0.06688648553559723,72.0,295.0
0.06355097344298531,81.0,295.0
0.007748267195403796,90.0,295.0
0.19690213867077433,0.0,305.0
0.19690213867077433,9.0,305.0
0.23162024818720234,18.0,305.0
0.282586955909144,27.0,305.0
0.2365367454034817,36.0,305.0
0.14272516904200513,45.0,305.0
0.1422152785763323,54.0,305.0
0.24460296301233228,63.0,305.0
0.06688648553559723,72.0,305.0
0.06355097344298531,81.0,305.0
0.007748267195403796,90.0,305.0
0.2953532080061615,0.0,305.0
0.2953532080061615,9.0,305.0
0.2647088550710884,18.0,305.0
0.423880433863716,27.0,305.0
0.1921861056403289,36.0,305.0
0.3687066866918466,45.0,305.0
0.19300644949645096,54.0,305.0
0.289899808014616,63.0,305.0
0.17557702453094273,72.0,305.0
0.1112142035252243,81.0,305.0
0.023244801586211387,90.0,305.0
0.2953532080061615,0.0,315.0
0.2953532080061615,9.0,315.0
0.2647088550710884,18.0,315.0
0.423880433863716,27.0,315.0
0.1921861056403289,36.0,315.0
0.3687066866918466,45.0,315.0
0.19300644949645096,54.0,315.0
0.289899808014616,63.0,315.0
0.17557702453094273,72.0,315.0
0.1112142035252243,81.0,315.0
0.023244801586211387,90.0,315.0
0.39380427734154866,0.0,315.0
0.39380427734154866,9.0,315.0
0.16544303441943023,18.0,315.0
0.3835108687338383,27.0,315.0
0.31045447834206974,36.0,315.0
0.297344102170844,45.0,315.0
0.20316468368047472,54.0,315.0
0.4257903430214673,63.0,315.0
0.1086905389953455,72.0,315.0
0.15093356192709012,81.0,315.0
0.023244801586211387,90.0,315.0
0.39380427734154866,0.0,325.0
0.39380427734154866,9.0,325.0
0.16544303441943023,18.0,325.0
0.3835108687338383,27.0,325.0
0.31045447834206974,36.0,325.0
0.297344102170844,45.0,325.0
0.20316468368047472,54.0,325.0
0.4257903430214673,63.0,325.0
0.1086905389953455,72.0,325.0
0.15093356192709012,81.0,325.0
0.023244801586211387,90.0,325.0
0.19690213867077433,0.0,325.0
0.19690213867077433,9.0,325.0
0.2977974619549744,18.0,325.0
0.2624021733442051,27.0,325.0
0.36958866469294016,36.0,325.0
0.4162817430391816,45.0,325.0
0.538386411753258,54.0,325.0
0.47108718802375105,63.0,325.0
0.23410269937459033,72.0,325.0
0.17476517696820962,81.0,325.0
0.015496534390807592,90.0,325.0
0.19690213867077433,0.0,335.0
0.19690213867077433,9.0,335.0
0.2977974619549744,18.0,335.0
0.2624021733442051,27.0,335.0
0.36958866469294016,36.0,335.0
0.4162817430391816,45.0,335.0
0.538386411753258,54.0,335.0
0.47108718802375105,63.0,335.0
0.23410269937459033,72.0,335.0
0.17476517696820962,81.0,335.0
0.015496534390807592,90.0,335.0
0.19690213867077433,0.0,335.0
0.19690213867077433,9.0,335.0
0.2977974619549744,18.0,335.0
0.30277173847408284,27.0,335.0
0.28088738516663453,36.0,335.0
0.4281755071260154,45.0,335.0
0.4672787724650918,54.0,335.0
0.48920592602466456,63.0,335.0
0.4765662094411303,72.0,335.0
0.26214776545231444,81.0,335.0
0.046489603172422775,90.0,335.0
0.19690213867077433,0.0,345.0
0.19690213867077433,9.0,345.0
0.2977974619549744,18.0,345.0
0.30277173847408284,27.0,345.0
0.28088738516663453,36.0,345.0
0.4281755071260154,45.0,345.0
0.4672787724650918,54.0,345.0
0.48920592602466456,63.0,345.0
0.4765662094411303,72.0,345.0
0.26214776545231444,81.0,345.0
0.046489603172422775,90.0,345.0
0.2953532080061615,0.0,345.0
0.2953532080061615,9.0,345.0
0.33088606883886046,18.0,345.0
0.34314130360396056,27.0,345.0
0.4435063976315282,36.0,345.0
0.4519630352996829,45.0,345.0
0.5282281775692342,54.0,345.0
0.6250964610315158,63.0,345.0
0.5100094522089289,72.0,345.0
0.34953035393641924,81.0,345.0
0.03874133597701898,90.0,345.0
0.2953532080061615,0.0,355.0
0.2953532080061615,9.0,355.0
0.33088606883886046,18.0,355.0
0.34314130360396056,27.0,355.0
0.4435063976315282,36.0,355.0
0.4519630352996829,45.0,355.0
0.5282281775692342,54.0,355.0
0.6250964610315158,63.0,355.0
0.5100094522089289,72.0,355.0
0.34953035393641924,81.0,355.0
0.03874133597701898,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_7923.6_theta_60.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.09689323438442123,0.0,-5.0
0.09689323438442123,9.0,-5.0
0.09769509352912513,18.0,-5.0
0.39730779589617315,27.0,-5.0
0.5237863189517137,36.0,-5.0
0.4331058598840595,45.0,-5.0
0.739814699376043,54.0,-5.0
0.6865334310675094,63.0,-5.0
0.8475369291082947,72.0,-5.0
0.7427263660517958,81.0,-5.0
0.25164687655178714,90.0,-5.0
0.09689323438442123,0.0,5.0
0.09689323438442123,9.0,5.0
0.09769509352912513,18.0,5.0
0.39730779589617315,27.0,5.0
0.5237863189517137,36.0,5.0
0.4331058598840595,45.0,5.0
0.739814699376043,54.0,5.0
0.6865334310675094,63.0,5.0
0.8475369291082947,72.0,5.0
0.7427263660517958,81.0,5.0
0.25164687655178714,90.0,5.0
0.19378646876884245,0.0,5.0
0.19378646876884245,9.0,5.0
0.1628251558818752,18.0,5.0
0.29798084692212984,27.0,5.0
0.2909923994176187,36.0,5.0
0.46822255122601025,45.0,5.0
0.4698823090631624,54.0,5.0
0.8024416726763097,63.0,5.0
0.8310799013586191,72.0,5.0
0.7192718492291075,81.0,5.0
0.22876988777435192,90.0,5.0
0.19378646876884245,0.0,15.0
0.19378646876884245,9.0,15.0
0.1628251558818752,18.0,15.0
0.29798084692212984,27.0,15.0
0.2909923994176187,36.0,15.0
0.46822255122601025,45.0,15.0
0.4698823090631624,54.0,15.0
0.8024416726763097,63.0,15.0
0.8310799013586191,72.0,15.0
0.7192718492291075,81.0,15.0
0.22876988777435192,90.0,15.0
0.0,0.0,15.0
0.0,9.0,15.0
0.1628251558818752,18.0,15.0
0.4171731856909818,27.0,15.0
0.2764427794467378,36.0,15.0
0.46822255122601025,45.0,15.0
0.5698572684383034,54.0,15.0
0.7132814868233864,63.0,15.0
0.6582811099870249,72.0,15.0
0.4534539919053069,81.0,15.0
0.13726193266461115,90.0,15.0
0.0,0.0,25.0
0.0,9.0,25.0
0.1628251558818752,18.0,25.0
0.4171731856909818,27.0,25.0
0.2764427794467378,36.0,25.0
0.46822255122601025,45.0,25.0
0.5698572684383034,54.0,25.0
0.7132814868233864,63.0,25.0
0.6582811099870249,72.0,25.0
0.4534539919053069,81.0,25.0
0.13726193266461115,90.0,25.0
0.3875729375376849,0.0,25.0
0.3875729375376849,9.0,25.0
0.09769509352912513,18.0,25.0
0.4569039652805991,27.0,25.0
0.18914505962145214,36.0,25.0
0.45651698744536,45.0,25.0
0.5598597725007893,54.0,25.0
0.5438771337028322,63.0,25.0
0.6006815128631603,72.0,25.0
0.25799968504957116,81.0,25.0
0.06863096633230557,90.0,25.0
0.3875729375376849,0.0,35.0
0.3875729375376849,9.0,35.0
0.09769509352912513,18.0,35.0
0.4569039652805991,27.0,35.0
0.18914505962145214,36.0,35.0
0.45651698744536,45.0,35.0
0.5598597725007893,54.0,35.0
0.5438771337028322,63.0,35.0
0.6006815128631603,72.0,35.0
0.25799968504957116,81.0,35.0
0.06863096633230557,90.0,35.0
0.19378646876884245,0.0,35.0
0.19378646876884245,9.0,35.0
0.29308528058737543,18.0,35.0
0.21851928774289522,27.0,35.0
0.26189315947585684,36.0,35.0
0.3511669134195077,45.0,35.0
0.41989482937559197,54.0,35.0
0.4636329664352012,63.0,35.0
0.22216987462062093,72.0,35.0
0.21109065140419458,81.0,35.0
0.06100530340649384,90.0,35.0
0.19378646876884245,0.0,45.0
0.19378646876884245,9.0,45.0
0.29308528058737543,18.0,45.0
0.21851928774289522,27.0,45.0
0.26189315947585684,36.0,45.0
0.3511669134195077,45.0,45.0
0.41989482937559197,54.0,45.0
0.4636329664352012,63.0,45.0
0.22216987462062093,72.0,45.0
0.21109065140419458,81.0,45.0
0.06100530340649384,90.0,45.0
0.09689323438442123,0.0,45.0
0.09689323438442123,9.0,45.0
0.3256503117637504,18.0,45.0
0.15892311835846926,27.0,45.0
0.16004581967969028,36.0,45.0
0.3277557858582072,45.0,45.0
0.3699073496880215,54.0,45.0
0.27639657614406227,63.0,45.0
0.22216987462062093,72.0,45.0
0.10163623956498258,81.0,45.0
0.01525132585162346,90.0,45.0
0.09689323438442123,0.0,55.0
0.09689323438442123,9.0,55.0
0.3256503117637504,18.0,55.0
0.15892311835846926,27.0,55.0
0.16004581967969028,36.0,55.0
0.3277557858582072,45.0,55.0
0.3699073496880215,54.0,55.0
0.27639657614406227,63.0,55.0
0.22216987462062093,72.0,55.0
0.10163623956498258,81.0,55.0
0.01525132585162346,90.0,55.0
0.19378646876884245,0.0,55.0
0.19378646876884245,9.0,55.0
0.1628251558818752,18.0,55.0
0.039730779589617314,27.0,55.0
0.18914505962145214,36.0,55.0
0.19899458427105435,45.0,55.0
0.1899524228127678,54.0,55.0
0.16048833453526196,63.0,55.0
0.13988473587224282,72.0,55.0
0.054727205919606,81.0,55.0
0.01525132585162346,90.0,55.0
0.19378646876884245,0.0,65.0
0.19378646876884245,9.0,65.0
0.1628251558818752,18.0,65.0
0.039730779589617314,27.0,65.0
0.18914505962145214,36.0,65.0
0.19899458427105435,45.0,65.0
0.1899524228127678,54.0,65.0
0.16048833453526196,63.0,65.0
0.13988473587224282,72.0,65.0
0.054727205919606,81.0,65.0
0.01525132585162346,90.0,65.0
0.0,0.0,65.0
0.0,9.0,65.0
0.1302601247055002,18.0,65.0
0.09932694897404329,27.0,65.0
0.14549619970880934,36.0,65.0
0.1638778929291036,45.0,65.0
0.1999499187502819,54.0,65.0
0.1159082416088003,63.0,65.0
0.12342770812256719,72.0,65.0
0.031272689096917716,81.0,65.0
0.00762566292581173,90.0,65.0
0.0,0.0,75.0
0.0,9.0,75.0
0.1302601247055002,18.0,75.0
0.09932694897404329,27.0,75.0
0.14549619970880934,36.0,75.0
0.1638778929291036,45.0,75.0
0.1999499187502819,54.0,75.0
0.1159082416088003,63.0,75.0
0.12342770812256719,72.0,75.0
0.031272689096917716,81.0,75.0
0.00762566292581173,90.0,75.0
0.0,0.0,75.0
0.0,9.0,75.0
0.1302601247055002,18.0,75.0
0.15892311835846926,27.0,75.0
0.11639695976704748,36.0,75.0
0.12876120158715282,45.0,75.0
0.10997245531265504,54.0,75.0
0.053496111511753985,63.0,75.0
0.04937108324902687,72.0,75.0
0.015636344548458858,81.0,75.0
0.01525132585162346,90.0,75.0
0.0,0.0,85.0
0.0,9.0,85.0
0.1302601247055002,18.0,85.0
0.15892311835846926,27.0,85.0
0.11639695976704748,36.0,85.0
0.12876120158715282,45.0,85.0
0.10997245531265504,54.0,85.0
0.053496111511753985,63.0,85.0
0.04937108324902687,72.0,85.0
0.015636344548458858,81.0,85.0
0.01525132585162346,90.0,85.0
0.2906797031532637,0.0,85.0
0.2906797031532637,9.0,85.0
0.2279552182346253,18.0,85.0
0.1787885081532779,27.0,85.0
0.07274809985440467,36.0,85.0
0.04682225512260103,45.0,85.0
0.10997245531265504,54.0,85.0
0.035664074341169326,63.0,85.0
0.024685541624513436,72.0,85.0
0.023454516822688287,81.0,85.0
0.0,90.0,85.0
0.2906797031532637,0.0,95.0
0.2906797031532637,9.0,95.0
0.2279552182346253,18.0,95.0
0.1787885081532779,27.0,95.0
0.07274809985440467,36.0,95.0
0.04682225512260103,45.0,95.0
0.10997245531265504,54.0,95.0
0.035664074341169326,63.0,95.0
0.024685541624513436,72.0,95.0
0.023454516822688287,81.0,95.0
0.0,90.0,95.0
0.0,0.0,95.0
0.0,9.0,95.0
0.29308528058737543,18.0,95.0
0.07946155917923463,27.0,95.0
0.08729771982528561,36.0,95.0
0.07023338268390154,45.0,95.0
0.07997996750011276,54.0,95.0
0.04458009292646165,63.0,95.0
0.024685541624513436,72.0,95.0
0.007818172274229429,81.0,95.0
0.0,90.0,95.0
0.0,0.0,105.0
0.0,9.0,105.0
0.29308528058737543,18.0,105.0
0.07946155917923463,27.0,105.0
0.08729771982528561,36.0,105.0
0.07023338268390154,45.0,105.0
0.07997996750011276,54.0,105.0
0.04458009292646165,63.0,105.0
0.024685541624513436,72.0,105.0
0.007818172274229429,81.0,105.0
0.0,90.0,105.0
0.09689323438442123,0.0,105.0
0.09689323438442123,9.0,105.0
0.19539018705825026,18.0,105.0
0.19865389794808658,27.0,105.0
0.17459543965057123,36.0,105.0
0.05852781890325128,45.0,105.0
0.05998497562508457,54.0,105.0
0.08024416726763098,63.0,105.0
0.024685541624513436,72.0,105.0
0.007818172274229429,81.0,105.0
0.0,90.0,105.0
0.09689323438442123,0.0,115.0
0.09689323438442123,9.0,115.0
0.19539018705825026,18.0,115.0
0.19865389794808658,27.0,115.0
0.17459543965057123,36.0,115.0
0.05852781890325128,45.0,115.0
0.05998497562508457,54.0,115.0
0.08024416726763098,63.0,115.0
0.024685541624513436,72.0,115.0
0.007818172274229429,81.0,115.0
0.0,90.0,115.0
0.09689323438442123,0.0,115.0
0.09689323438442123,9.0,115.0
0.03256503117637505,18.0,115.0
0.09932694897404329,27.0,115.0
0.08729771982528561,36.0,115.0
0.09364451024520205,45.0,115.0
0.03998998375005638,54.0,115.0
0.07132814868233865,63.0,115.0
0.008228513874837813,72.0,115.0
0.007818172274229429,81.0,115.0
0.0,90.0,115.0
0.09689323438442123,0.0,125.0
0.09689323438442123,9.0,125.0
0.03256503117637505,18.0,125.0
0.09932694897404329,27.0,125.0
0.08729771982528561,36.0,125.0
0.09364451024520205,45.0,125.0
0.03998998375005638,54.0,125.0
0.07132814868233865,63.0,125.0
0.008228513874837813,72.0,125.0
0.007818172274229429,81.0,125.0
0.0,90.0,125.0
0.19378646876884245,0.0,125.0
0.19378646876884245,9.0,125.0
0.0651300623527501,18.0,125.0
0.1787885081532779,27.0,125.0
0.07274809985440467,36.0,125.0
0.07023338268390154,45.0,125.0
0.08997746343762685,54.0,125.0
0.026748055755876993,63.0,125.0
0.024685541624513436,72.0,125.0
0.0,81.0,125.0
0.00762566292581173,90.0,125.0
0.19378646876884245,0.0,135.0
0.19378646876884245,9.0,135.0
0.0651300623527501,18.0,135.0
0.1787885081532779,27.0,135.0
0.07274809985440467,36.0,135.0
0.07023338268390154,45.0,135.0
0.08997746343762685,54.0,135.0
0.026748055755876993,63.0,135.0
0.024685541624513436,72.0,135.0
0.0,81.0,135.0
0.00762566292581173,90.0,135.0
0.19378646876884245,0.0,135.0
0.19378646876884245,9.0,135.0
0.1628251558818752,18.0,135.0
0.05959616938442597,27.0,135.0
0.04364885991264281,36.0,135.0
0.05852781890325128,45.0,135.0
0.049987479687570474,54.0,135.0
0.008916018585292331,63.0,135.0
0.016457027749675626,72.0,135.0
0.0,81.0,135.0
0.00762566292581173,90.0,135.0
0.19378646876884245,0.0,145.0
0.19378646876884245,9.0,145.0
0.1628251558818752,18.0,145.0
0.05959616938442597,27.0,145.0
0.04364885991264281,36.0,145.0
0.05852781890325128,45.0,145.0
0.049987479687570474,54.0,145.0
0.008916018585292331,63.0,145.0
0.016457027749675626,72.0,145.0
0.0,81.0,145.0
0.00762566292581173,90.0,145.0
0.2906797031532637,0.0,145.0
0.2906797031532637,9.0,145.0
0.03256503117637505,18.0,145.0
0.13905772856366058,27.0,145.0
0.16004581967969028,36.0,145.0
0.05852781890325128,45.0,145.0
0.05998497562508457,54.0,145.0
0.035664074341169326,63.0,145.0
0.03291405549935125,72.0,145.0
0.007818172274229429,81.0,145.0
0.00762566292581173,90.0,145.0
0.2906797031532637,0.0,155.0
0.2906797031532637,9.0,155.0
0.03256503117637505,18.0,155.0
0.13905772856366058,27.0,155.0
0.16004581967969028,36.0,155.0
0.05852781890325128,45.0,155.0
0.05998497562508457,54.0,155.0
0.035664074341169326,63.0,155.0
0.03291405549935125,72.0,155.0
0.007818172274229429,81.0,155.0
0.00762566292581173,90.0,155.0
0.09689323438442123,0.0,155.0
0.09689323438442123,9.0,155.0
0.1628251558818752,18.0,155.0
0.05959616938442597,27.0,155.0
0.08729771982528561,36.0,155.0
0.05852781890325128,45.0,155.0
0.05998497562508457,54.0,155.0
0.08024416726763098,63.0,155.0
0.04937108324902687,72.0,155.0
0.015636344548458858,81.0,155.0
0.0,90.0,155.0
0.09689323438442123,0.0,165.0
0.09689323438442123,9.0,165.0
0.1628251558818752,18.0,165.0
0.05959616938442597,27.0,165.0
0.08729771982528561,36.0,165.0
0.05852781890325128,45.0,165.0
0.05998497562508457,54.0,165.0
0.08024416726763098,63.0,165.0
0.04937108324902687,72.0,165.0
0.015636344548458858,81.0,165.0
0.0,90.0,165.0
0.19378646876884245,0.0,165.0
0.19378646876884245,9.0,165.0
0.2605202494110004,18.0,165.0
0.05959616938442597,27.0,165.0
0.07274809985440467,36.0,165.0
0.05852781890325128,45.0,165.0
0.09997495937514095,54.0,165.0
0.017832037170584663,63.0,165.0
0.04114256937418906,72.0,165.0
0.031272689096917716,81.0,165.0
0.0,90.0,165.0
0.19378646876884245,0.0,175.0
0.19378646876884245,9.0,175.0
0.2605202494110004,18.0,175.0
0.05959616938442597,27.0,175.0
0.07274809985440467,36.0,175.0
0.05852781890325128,45.0,175.0
0.09997495937514095,54.0,175.0
0.017832037170584663,63.0,175.0
0.04114256937418906,72.0,175.0
0.031272689096917716,81.0,175.0
0.0,90.0,175.0
0.2906797031532637,0.0,175.0
0.2906797031532637,9.0,175.0
0.09769509352912513,18.0,175.0
0.11919233876885194,27.0,175.0
0.07274809985440467,36.0,175.0
0.0819389464645518,45.0,175.0
0.029992487812542285,54.0,175.0
0.008916018585292331,63.0,175.0
0.04114256937418906,72.0,175.0
0.023454516822688287,81.0,175.0
0.00762566292581173,90.0,175.0
0.2906797031532637,0.0,185.0
0.2906797031532637,9.0,185.0
0.09769509352912513,18.0,185.0
0.11919233876885194,27.0,185.0
0.07274809985440467,36.0,185.0
0.0819389464645518,45.0,185.0
0.029992487812542285,54.0,185.0
0.008916018585292331,63.0,185.0
0.04114256937418906,72.0,185.0
0.023454516822688287,81.0,185.0
0.00762566292581173,90.0,185.0
0.0,0.0,185.0
0.0,9.0,185.0
0.1628251558818752,18.0,185.0
0.15892311835846926,27.0,185.0
0.16004581967969028,36.0,185.0
0.04682225512260103,45.0,185.0
0.08997746343762685,54.0,185.0
0.035664074341169326,63.0,185.0
0.0658281109987025,72.0,185.0
0.007818172274229429,81.0,185.0
0.0,90.0,185.0
0.0,0.0,195.0
0.0,9.0,195.0
0.1628251558818752,18.0,195.0
0.15892311835846926,27.0,195.0
0.16004581967969028,36.0,195.0
0.04682225512260103,45.0,195.0
0.08997746343762685,54.0,195.0
0.035664074341169326,63.0,195.0
0.0658281109987025,72.0,195.0
0.007818172274229429,81.0,195.0
0.0,90.0,195.0
0.09689323438442123,0.0,195.0
0.09689323438442123,9.0,195.0
0.1302601247055002,18.0,195.0
0.09932694897404329,27.0,195.0
0.07274809985440467,36.0,195.0
0.10535007402585231,45.0,195.0
0.12996744718768322,54.0,195.0
0.053496111511753985,63.0,195.0
0.008228513874837813,72.0,195.0
0.031272689096917716,81.0,195.0
0.0,90.0,195.0
0.09689323438442123,0.0,205.0
0.09689323438442123,9.0,205.0
0.1302601247055002,18.0,205.0
0.09932694897404329,27.0,205.0
0.07274809985440467,36.0,205.0
0.10535007402585231,45.0,205.0
0.12996744718768322,54.0,205.0
0.053496111511753985,63.0,205.0
0.008228513874837813,72.0,205.0
0.031272689096917716,81.0,205.0
0.0,90.0,205.0
0.19378646876884245,0.0,205.0
0.19378646876884245,9.0,205.0
0.2605202494110004,18.0,205.0
0.15892311835846926,27.0,205.0
0.10184733979616654,36.0,205.0
0.0819389464645518,45.0,205.0
0.10997245531265504,54.0,205.0
0.035664074341169326,63.0,205.0
0.024685541624513436,72.0,205.0
0.007818172274229429,81.0,205.0
0.0,90.0,205.0
0.19378646876884245,0.0,215.0
0.19378646876884245,9.0,215.0
0.2605202494110004,18.0,215.0
0.15892311835846926,27.0,215.0
0.10184733979616654,36.0,215.0
0.0819389464645518,45.0,215.0
0.10997245531265504,54.0,215.0
0.035664074341169326,63.0,215.0
0.024685541624513436,72.0,215.0
0.007818172274229429,81.0,215.0
0.0,90.0,215.0
0.09689323438442123,0.0,215.0
0.09689323438442123,9.0,215.0
0.1628251558818752,18.0,215.0
0.11919233876885194,27.0,215.0
0.04364885991264281,36.0,215.0
0.0819389464645518,45.0,215.0
0.03998998375005638,54.0,215.0
0.035664074341169326,63.0,215.0
0.024685541624513436,72.0,215.0
0.015636344548458858,81.0,215.0
0.01525132585162346,90.0,215.0
0.09689323438442123,0.0,225.0
0.09689323438442123,9.0,225.0
0.1628251558818752,18.0,225.0
0.11919233876885194,27.0,225.0
0.04364885991264281,36.0,225.0
0.0819389464645518,45.0,225.0
0.03998998375005638,54.0,225.0
0.035664074341169326,63.0,225.0
0.024685541624513436,72.0,225.0
0.015636344548458858,81.0,225.0
0.01525132585162346,90.0,225.0
0.0,0.0,225.0
0.0,9.0,225.0
0.1302601247055002,18.0,225.0
0.15892311835846926,27.0,225.0
0.11639695976704748,36.0,225.0
0.0819389464645518,45.0,225.0
0.029992487812542285,54.0,225.0
0.08024416726763098,63.0,225.0
0.008228513874837813,72.0,225.0
0.0,81.0,225.0
0.0,90.0,225.0
0.0,0.0,235.0
0.0,9.0,235.0
0.1302601247055002,18.0,235.0
0.15892311835846926,27.0,235.0
0.11639695976704748,36.0,235.0
0.0819389464645518,45.0,235.0
0.029992487812542285,54.0,235.0
0.08024416726763098,63.0,235.0
0.008228513874837813,72.0,235.0
0.0,81.0,235.0
0.0,90.0,235.0
0.09689323438442123,0.0,235.0
0.09689323438442123,9.0,235.0
0.2279552182346253,18.0,235.0
0.07946155917923463,27.0,235.0
0.13094657973792842,36.0,235.0
0.12876120158715282,45.0,235.0
0.03998998375005638,54.0,235.0
0.08024416726763098,63.0,235.0
0.0,72.0,235.0
0.007818172274229429,81.0,235.0
0.0,90.0,235.0
0.09689323438442123,0.0,245.0
0.09689323438442123,9.0,245.0
0.2279552182346253,18.0,245.0
0.07946155917923463,27.0,245.0
0.13094657973792842,36.0,245.0
0.12876120158715282,45.0,245.0
0.03998998375005638,54.0,245.0
0.08024416726763098,63.0,245.0
0.0,72.0,245.0
0.007818172274229429,81.0,245.0
0.0,90.0,245.0
0.19378646876884245,0.0,245.0
0.19378646876884245,9.0,245.0
0.1302601247055002,18.0,245.0
0.19865389794808658,27.0,245.0
0.10184733979616654,36.0,245.0
0.09364451024520205,45.0,245.0
0.11996995125016914,54.0,245.0
0.053496111511753985,63.0,245.0
0.016457027749675626,72.0,245.0
0.007818172274229429,81.0,245.0
0.0,90.0,245.0
0.19378646876884245,0.0,255.0
0.19378646876884245,9.0,255.0
0.1302601247055002,18.0,255.0
0.19865389794808658,27.0,255.0
0.10184733979616654,36.0,255.0
0.09364451024520205,45.0,255.0
0.11996995125016914,54.0,255.0
0.053496111511753985,63.0,255.0
0.016457027749675626,72.0,255.0
0.007818172274229429,81.0,255.0
0.0,90.0,255.0
0.09689323438442123,0.0,255.0
0.09689323438442123,9.0,255.0
0.19539018705825026,18.0,255.0
0.19865389794808658,27.0,255.0
0.11639695976704748,36.0,255.0
0.0819389464645518,45.0,255.0
0.06998247156259867,54.0,255.0
0.08024416726763098,63.0,255.0
0.03291405549935125,72.0,255.0
0.023454516822688287,81.0,255.0
0.00762566292581173,90.0,255.0
0.09689323438442123,0.0,265.0
0.09689323438442123,9.0,265.0
0.19539018705825026,18.0,265.0
0.19865389794808658,27.0,265.0
0.11639695976704748,36.0,265.0
0.0819389464645518,45.0,265.0
0.06998247156259867,54.0,265.0
0.08024416726763098,63.0,265.0
0.03291405549935125,72.0,265.0
0.023454516822688287,81.0,265.0
0.00762566292581173,90.0,265.0
0.09689323438442123,0.0,265.0
0.09689323438442123,9.0,265.0
0.1628251558818752,18.0,265.0
0.11919233876885194,27.0,265.0
0.08729771982528561,36.0,265.0
0.19899458427105435,45.0,265.0
0.05998497562508457,54.0,265.0
0.026748055755876993,63.0,265.0
0.04937108324902687,72.0,265.0
0.007818172274229429,81.0,265.0
0.0,90.0,265.0
0.09689323438442123,0.0,275.0
0.09689323438442123,9.0,275.0
0.1628251558818752,18.0,275.0
0.11919233876885194,27.0,275.0
0.08729771982528561,36.0,275.0
0.19899458427105435,45.0,275.0
0.05998497562508457,54.0,275.0
0.026748055755876993,63.0,275.0
0.04937108324902687,72.0,275.0
0.007818172274229429,81.0,275.0
0.0,90.0,275.0
0.0,0.0,275.0
0.0,9.0,275.0
0.2605202494110004,18.0,275.0
0.19865389794808658,27.0,275.0
0.26189315947585684,36.0,275.0
0.12876120158715282,45.0,275.0
0.08997746343762685,54.0,275.0
0.0891601858529233,63.0,275.0
0.057599597123864685,72.0,275.0
0.031272689096917716,81.0,275.0
0.03050265170324692,90.0,275.0
0.0,0.0,285.0
0.0,9.0,285.0
0.2605202494110004,18.0,285.0
0.19865389794808658,27.0,285.0
0.26189315947585684,36.0,285.0
0.12876120158715282,45.0,285.0
0.08997746343762685,54.0,285.0
0.0891601858529233,63.0,285.0
0.057599597123864685,72.0,285.0
0.031272689096917716,81.0,285.0
0.03050265170324692,90.0,285.0
0.0,0.0,285.0
0.0,9.0,285.0
0.2605202494110004,18.0,285.0
0.05959616938442597,27.0,285.0
0.17459543965057123,36.0,285.0
0.10535007402585231,45.0,285.0
0.11996995125016914,54.0,285.0
0.04458009292646165,63.0,285.0
0.057599597123864685,72.0,285.0
0.031272689096917716,81.0,285.0
0.02287698877743519,90.0,285.0
0.0,0.0,295.0
0.0,9.0,295.0
0.2605202494110004,18.0,295.0
0.05959616938442597,27.0,295.0
0.17459543965057123,36.0,295.0
0.10535007402585231,45.0,295.0
0.11996995125016914,54.0,295.0
0.04458009292646165,63.0,295.0
0.057599597123864685,72.0,295.0
0.031272689096917716,81.0,295.0
0.02287698877743519,90.0,295.0
0.19378646876884245,0.0,295.0
0.19378646876884245,9.0,295.0
0.1628251558818752,18.0,295.0
0.21851928774289522,27.0,295.0
0.17459543965057123,36.0,295.0
0.24581683939365537,45.0,295.0
0.24993739843785237,54.0,295.0
0.13374027877938496,63.0,295.0
0.09874216649805374,72.0,295.0
0.039090861371147145,81.0,295.0
0.02287698877743519,90.0,295.0
0.19378646876884245,0.0,305.0
0.19378646876884245,9.0,305.0
0.1628251558818752,18.0,305.0
0.21851928774289522,27.0,305.0
0.17459543965057123,36.0,305.0
0.24581683939365537,45.0,305.0
0.24993739843785237,54.0,305.0
0.13374027877938496,63.0,305.0
0.09874216649805374,72.0,305.0
0.039090861371147145,81.0,305.0
0.02287698877743519,90.0,305.0
0.2906797031532637,0.0,305.0
0.2906797031532637,9.0,305.0
0.35821534294012547,18.0,305.0
0.11919233876885194,27.0,305.0
0.32009163935938056,36.0,305.0
0.23411127561300513,45.0,305.0
0.1999499187502819,54.0,305.0
0.1426562973646773,63.0,305.0
0.23862690237029657,72.0,305.0
0.07818172274229429,81.0,305.0
0.01525132585162346,90.0,305.0
0.2906797031532637,0.0,315.0
0.2906797031532637,9.0,315.0
0.35821534294012547,18.0,315.0
0.11919233876885194,27.0,315.0
0.32009163935938056,36.0,315.0
0.23411127561300513,45.0,315.0
0.1999499187502819,54.0,315.0
0.1426562973646773,63.0,315.0
0.23862690237029657,72.0,315.0
0.07818172274229429,81.0,315.0
0.01525132585162346,90.0,315.0
0.2906797031532637,0.0,315.0
0.2906797031532637,9.0,315.0
0.1302601247055002,18.0,315.0
0.3774424061013645,27.0,315.0
0.2909923994176187,36.0,315.0
0.2692279669549559,45.0,315.0
0.29992487812542284,54.0,315.0
0.30314463189993923,63.0,315.0
0.27976947174448563,72.0,315.0
0.07818172274229429,81.0,315.0
0.07625662925811731,90.0,315.0
0.2906797031532637,0.0,325.0
0.2906797031532637,9.0,325.0
0.1302601247055002,18.0,325.0
0.3774424061013645,27.0,325.0
0.2909923994176187,36.0,325.0
0.2692279669549559,45.0,325.0
0.29992487812542284,54.0,325.0
0.30314463189993923,63.0,325.0
0.27976947174448563,72.0,325.0
0.07818172274229429,81.0,325.0
0.07625662925811731,90.0,325.0
0.19378646876884245,0.0,325.0
0.19378646876884245,9.0,325.0
0.29308528058737543,18.0,325.0
0.29798084692212984,27.0,325.0
0.39283973921378523,36.0,325.0
0.4331058598840595,45.0,325.0
0.41989482937559197,54.0,325.0
0.6062892637998785,63.0,325.0
0.37851163824253936,72.0,325.0
0.20327247912996516,81.0,325.0
0.04575397755487038,90.0,325.0
0.19378646876884245,0.0,335.0
0.19378646876884245,9.0,335.0
0.29308528058737543,18.0,335.0
0.29798084692212984,27.0,335.0
0.39283973921378523,36.0,335.0
0.4331058598840595,45.0,335.0
0.41989482937559197,54.0,335.0
0.6062892637998785,63.0,335.0
0.37851163824253936,72.0,335.0
0.20327247912996516,81.0,335.0
0.04575397755487038,90.0,335.0
0.2906797031532637,0.0,335.0
0.2906797031532637,9.0,335.0
0.19539018705825026,18.0,335.0
0.3178462367169385,27.0,335.0
0.2909923994176187,36.0,335.0
0.3511669134195077,45.0,335.0
0.6098472521883598,54.0,335.0
0.6419533381410478,63.0,335.0
0.6747381377367007,72.0,335.0
0.5707265760187483,81.0,335.0
0.12201060681298768,90.0,335.0
0.2906797031532637,0.0,345.0
0.2906797031532637,9.0,345.0
0.19539018705825026,18.0,345.0
0.3178462367169385,27.0,345.0
0.2909923994176187,36.0,345.0
0.3511669134195077,45.0,345.0
0.6098472521883598,54.0,345.0
0.6419533381410478,63.0,345.0
0.6747381377367007,72.0,345.0
0.5707265760187483,81.0,345.0
0.12201060681298768,90.0,345.0
0.3875729375376849,0.0,345.0
0.3875729375376849,9.0,345.0
0.2605202494110004,18.0,345.0
0.3377116265117472,27.0,345.0
0.5092366989808327,36.0,345.0
0.503339242567961,45.0,345.0
0.6598347318759302,54.0,345.0
0.7667775983351405,63.0,345.0
0.8804509846076459,72.0,345.0
0.54727205919606,81.0,345.0
0.24402121362597537,90.0,345.0
0.3875729375376849,0.0,355.0
0.3875729375376849,9.0,355.0
0.2605202494110004,18.0,355.0
0.3377116265117472,27.0,355.0
0.5092366989808327,36.0,355.0
0.503339242567961,45.0,355.0
0.6598347318759302,54.0,355.0
0.7667775983351405,63.0,355.0
0.8804509846076459,72.0,355.0
0.54727205919606,81.0,355.0
0.24402121362597537,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_7923.6_theta_70.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.19282295618329193,0.0,-5.0
0.19282295618329193,9.0,-5.0
0.19441870073353554,18.0,-5.0
0.15813294747788023,27.0,-5.0
0.2605910182230247,36.0,-5.0
0.4193050802122798,45.0,-5.0
0.7361363167812585,54.0,-5.0
1.073474230181116,63.0,-5.0
1.5065186645775153,72.0,-5.0
1.5480807137335126,81.0,-5.0
0.6525463179635262,90.0,-5.0
0.19282295618329193,0.0,5.0
0.19282295618329193,9.0,5.0
0.19441870073353554,18.0,5.0
0.15813294747788023,27.0,5.0
0.2605910182230247,36.0,5.0
0.4193050802122798,45.0,5.0
0.7361363167812585,54.0,5.0
1.073474230181116,63.0,5.0
1.5065186645775153,72.0,5.0
1.5480807137335126,81.0,5.0
0.6525463179635262,90.0,5.0
0.0,0.0,5.0
0.0,9.0,5.0
0.12961246715569036,18.0,5.0
0.25696603965155534,27.0,5.0
0.27506829701319274,36.0,5.0
0.6755470736753397,45.0,5.0
0.7162407406520352,54.0,5.0
0.8605537217154401,63.0,5.0
1.350954237257011,72.0,5.0
0.9879711087646035,81.0,5.0
0.37179964628154405,90.0,5.0
0.0,0.0,15.0
0.0,9.0,15.0
0.12961246715569036,18.0,15.0
0.25696603965155534,27.0,15.0
0.27506829701319274,36.0,15.0
0.6755470736753397,45.0,15.0
0.7162407406520352,54.0,15.0
0.8605537217154401,63.0,15.0
1.350954237257011,72.0,15.0
0.9879711087646035,81.0,15.0
0.37179964628154405,90.0,15.0
0.0,0.0,15.0
0.0,9.0,15.0
0.2916280511003033,18.0,15.0
0.31626589495576046,27.0,15.0
0.2461137394328567,36.0,15.0
0.6289576203184197,45.0,15.0
0.7858752571043164,54.0,15.0
0.7363500917771292,63.0,15.0
0.9170113610471833,72.0,15.0
0.5678889050379217,81.0,15.0
0.18210594919912362,90.0,15.0
0.0,0.0,25.0
0.0,9.0,25.0
0.2916280511003033,18.0,25.0
0.31626589495576046,27.0,25.0
0.2461137394328567,36.0,25.0
0.6289576203184197,45.0,25.0
0.7858752571043164,54.0,25.0
0.7363500917771292,63.0,25.0
0.9170113610471833,72.0,25.0
0.5678889050379217,81.0,25.0
0.18210594919912362,90.0,25.0
0.09641147809164596,0.0,25.0
0.09641147809164596,9.0,25.0
0.16201558394461296,18.0,25.0
0.31626589495576046,27.0,25.0
0.20268190306235256,36.0,25.0
0.27953672014151987,45.0,25.0
0.46754603903674524,54.0,25.0
0.6298898375442913,63.0,25.0
0.4748808833994342,72.0,25.0
0.3345099029675429,81.0,25.0
0.11381621824945226,90.0,25.0
0.09641147809164596,0.0,35.0
0.09641147809164596,9.0,35.0
0.16201558394461296,18.0,35.0
0.31626589495576046,27.0,35.0
0.20268190306235256,36.0,35.0
0.27953672014151987,45.0,35.0
0.46754603903674524,54.0,35.0
0.6298898375442913,63.0,35.0
0.4748808833994342,72.0,35.0
0.3345099029675429,81.0,35.0
0.11381621824945226,90.0,35.0
0.38564591236658385,0.0,35.0
0.38564591236658385,9.0,35.0
0.16201558394461296,18.0,35.0
0.19766618434735028,27.0,35.0
0.1737273454820165,36.0,35.0
0.29118408348074987,45.0,35.0
0.29843364193834804,54.0,35.0
0.4080976412258788,63.0,35.0
0.3602544632685363,72.0,35.0
0.1478067013112399,81.0,35.0
0.05311423518307772,90.0,35.0
0.38564591236658385,0.0,45.0
0.38564591236658385,9.0,45.0
0.16201558394461296,18.0,45.0
0.19766618434735028,27.0,45.0
0.1737273454820165,36.0,45.0
0.29118408348074987,45.0,45.0
0.29843364193834804,54.0,45.0
0.4080976412258788,63.0,45.0
0.3602544632685363,72.0,45.0
0.1478067013112399,81.0,45.0
0.05311423518307772,90.0,45.0
0.19282295618329193,0.0,45.0
0.19282295618329193,9.0,45.0
0.09720935036676777,18.0,45.0
0.19766618434735028,27.0,45.0
0.23163646064268864,36.0,45.0
0.17471045008844993,45.0,45.0
0.18900797322762042,54.0,45.0
0.2395355720238854,63.0,45.0
0.14737682588258302,72.0,45.0
0.1166895010351894,81.0,45.0
0.015175495766593635,90.0,45.0
0.19282295618329193,0.0,55.0
0.19282295618329193,9.0,55.0
0.09720935036676777,18.0,55.0
0.19766618434735028,27.0,55.0
0.23163646064268864,36.0,55.0
0.17471045008844993,45.0,55.0
0.18900797322762042,54.0,55.0
0.2395355720238854,63.0,55.0
0.14737682588258302,72.0,55.0
0.1166895010351894,81.0,55.0
0.015175495766593635,90.0,55.0
0.19282295618329193,0.0,55.0
0.19282295618329193,9.0,55.0
0.12961246715569036,18.0,55.0
0.19766618434735028,27.0,55.0
0.1737273454820165,36.0,55.0
0.27953672014151987,45.0,55.0
0.1293212448399508,54.0,55.0
0.13307531779104745,63.0,55.0
0.07368841294129151,72.0,55.0
0.046675800414075756,81.0,55.0
0.007587747883296817,90.0,55.0
0.19282295618329193,0.0,65.0
0.19282295618329193,9.0,65.0
0.12961246715569036,18.0,65.0
0.19766618434735028,27.0,65.0
0.1737273454820165,36.0,65.0
0.27953672014151987,45.0,65.0
0.1293212448399508,54.0,65.0
0.13307531779104745,63.0,65.0
0.07368841294129151,72.0,65.0
0.046675800414075756,81.0,65.0
0.007587747883296817,90.0,65.0
0.19282295618329193,0.0,65.0
0.19282295618329193,9.0,65.0
0.19441870073353554,18.0,65.0
0.19766618434735028,27.0,65.0
0.11581823032134432,36.0,65.0
0.10482627005306995,45.0,65.0
0.0895300925815044,54.0,65.0
0.062101814969155476,63.0,65.0
0.04093800718960639,72.0,65.0
0.031117200276050503,81.0,65.0
0.007587747883296817,90.0,65.0
0.19282295618329193,0.0,75.0
0.19282295618329193,9.0,75.0
0.19441870073353554,18.0,75.0
0.19766618434735028,27.0,75.0
0.11581823032134432,36.0,75.0
0.10482627005306995,45.0,75.0
0.0895300925815044,54.0,75.0
0.062101814969155476,63.0,75.0
0.04093800718960639,72.0,75.0
0.031117200276050503,81.0,75.0
0.007587747883296817,90.0,75.0
0.0,0.0,75.0
0.0,9.0,75.0
0.16201558394461296,18.0,75.0
0.09883309217367514,27.0,75.0
0.11581823032134432,36.0,75.0
0.09317890671383997,45.0,75.0
0.0795823045168928,54.0,75.0
0.02661506355820949,63.0,75.0
0.03275040575168511,72.0,75.0
0.007779300069012626,81.0,75.0
0.0,90.0,75.0
0.0,0.0,85.0
0.0,9.0,85.0
0.16201558394461296,18.0,85.0
0.09883309217367514,27.0,85.0
0.11581823032134432,36.0,85.0
0.09317890671383997,45.0,85.0
0.0795823045168928,54.0,85.0
0.02661506355820949,63.0,85.0
0.03275040575168511,72.0,85.0
0.007779300069012626,81.0,85.0
0.0,90.0,85.0
0.0,0.0,85.0
0.0,9.0,85.0
0.09720935036676777,18.0,85.0
0.09883309217367514,27.0,85.0
0.08686367274100824,36.0,85.0
0.04658945335691998,45.0,85.0
0.049738940323058,54.0,85.0
0.07097350282189197,63.0,85.0
0.008187601437921278,72.0,85.0
0.015558600138025252,81.0,85.0
0.015175495766593635,90.0,85.0
0.0,0.0,95.0
0.0,9.0,95.0
0.09720935036676777,18.0,95.0
0.09883309217367514,27.0,95.0
0.08686367274100824,36.0,95.0
0.04658945335691998,45.0,95.0
0.049738940323058,54.0,95.0
0.07097350282189197,63.0,95.0
0.008187601437921278,72.0,95.0
0.015558600138025252,81.0,95.0
0.015175495766593635,90.0,95.0
0.09641147809164596,0.0,95.0
0.09641147809164596,9.0,95.0
0.09720935036676777,18.0,95.0
0.09883309217367514,27.0,95.0
0.0723863939508402,36.0,95.0
0.04658945335691998,45.0,95.0
0.099477880646116,54.0,95.0
0.01774337570547299,63.0,95.0
0.008187601437921278,72.0,95.0
0.0,81.0,95.0
0.0,90.0,95.0
0.09641147809164596,0.0,105.0
0.09641147809164596,9.0,105.0
0.09720935036676777,18.0,105.0
0.09883309217367514,27.0,105.0
0.0723863939508402,36.0,105.0
0.04658945335691998,45.0,105.0
0.099477880646116,54.0,105.0
0.01774337570547299,63.0,105.0
0.008187601437921278,72.0,105.0
0.0,81.0,105.0
0.0,90.0,105.0
0.19282295618329193,0.0,105.0
0.19282295618329193,9.0,105.0
0.12961246715569036,18.0,105.0
0.07906647373894012,27.0,105.0
0.0,36.0,105.0
0.03494209001768998,45.0,105.0
0.0198955761292232,54.0,105.0
0.07984519067462846,63.0,105.0
0.016375202875842557,72.0,105.0
0.015558600138025252,81.0,105.0
0.0,90.0,105.0
0.19282295618329193,0.0,115.0
0.19282295618329193,9.0,115.0
0.12961246715569036,18.0,115.0
0.07906647373894012,27.0,115.0
0.0,36.0,115.0
0.03494209001768998,45.0,115.0
0.0198955761292232,54.0,115.0
0.07984519067462846,63.0,115.0
0.016375202875842557,72.0,115.0
0.015558600138025252,81.0,115.0
0.0,90.0,115.0
0.09641147809164596,0.0,115.0
0.09641147809164596,9.0,115.0
0.12961246715569036,18.0,115.0
0.05929985530420508,27.0,115.0
0.05790911516067216,36.0,115.0
0.058236816696149975,45.0,115.0
0.0198955761292232,54.0,115.0
0.07097350282189197,63.0,115.0
0.0,72.0,115.0
0.0,81.0,115.0
0.0,90.0,115.0
0.09641147809164596,0.0,125.0
0.09641147809164596,9.0,125.0
0.12961246715569036,18.0,125.0
0.05929985530420508,27.0,125.0
0.05790911516067216,36.0,125.0
0.058236816696149975,45.0,125.0
0.0198955761292232,54.0,125.0
0.07097350282189197,63.0,125.0
0.0,72.0,125.0
0.0,81.0,125.0
0.0,90.0,125.0
0.19282295618329193,0.0,125.0
0.19282295618329193,9.0,125.0
0.16201558394461296,18.0,125.0
0.03953323686947006,27.0,125.0
0.04343183637050412,36.0,125.0
0.02329472667845999,45.0,125.0
0.029843364193834803,54.0,125.0
0.02661506355820949,63.0,125.0
0.008187601437921278,72.0,125.0
0.015558600138025252,81.0,125.0
0.0,90.0,125.0
0.19282295618329193,0.0,135.0
0.19282295618329193,9.0,135.0
0.16201558394461296,18.0,135.0
0.03953323686947006,27.0,135.0
0.04343183637050412,36.0,135.0
0.02329472667845999,45.0,135.0
0.029843364193834803,54.0,135.0
0.02661506355820949,63.0,135.0
0.008187601437921278,72.0,135.0
0.015558600138025252,81.0,135.0
0.0,90.0,135.0
0.0,0.0,135.0
0.0,9.0,135.0
0.03240311678892259,18.0,135.0
0.07906647373894012,27.0,135.0
0.04343183637050412,36.0,135.0
0.011647363339229996,45.0,135.0
0.0397911522584464,54.0,135.0
0.02661506355820949,63.0,135.0
0.008187601437921278,72.0,135.0
0.0,81.0,135.0
0.0,90.0,135.0
0.0,0.0,145.0
0.0,9.0,145.0
0.03240311678892259,18.0,145.0
0.07906647373894012,27.0,145.0
0.04343183637050412,36.0,145.0
0.011647363339229996,45.0,145.0
0.0397911522584464,54.0,145.0
0.02661506355820949,63.0,145.0
0.008187601437921278,72.0,145.0
0.0,81.0,145.0
0.0,90.0,145.0
0.19282295618329193,0.0,145.0
0.19282295618329193,9.0,145.0
0.03240311678892259,18.0,145.0
0.07906647373894012,27.0,145.0
0.0723863939508402,36.0,145.0
0.04658945335691998,45.0,145.0
0.0198955761292232,54.0,145.0
0.01774337570547299,63.0,145.0
0.016375202875842557,72.0,145.0
0.0,81.0,145.0
0.0,90.0,145.0
0.19282295618329193,0.0,155.0
0.19282295618329193,9.0,155.0
0.03240311678892259,18.0,155.0
0.07906647373894012,27.0,155.0
0.0723863939508402,36.0,155.0
0.04658945335691998,45.0,155.0
0.0198955761292232,54.0,155.0
0.01774337570547299,63.0,155.0
0.016375202875842557,72.0,155.0
0.0,81.0,155.0
0.0,90.0,155.0
0.09641147809164596,0.0,155.0
0.09641147809164596,9.0,155.0
0.06480623357784518,18.0,155.0
0.03953323686947006,27.0,155.0
0.02895455758033608,36.0,155.0
0.03494209001768998,45.0,155.0
0.029843364193834803,54.0,155.0
0.02661506355820949,63.0,155.0
0.008187601437921278,72.0,155.0
0.023337900207037878,81.0,155.0
0.0,90.0,155.0
0.09641147809164596,0.0,165.0
0.09641147809164596,9.0,165.0
0.06480623357784518,18.0,165.0
0.03953323686947006,27.0,165.0
0.02895455758033608,36.0,165.0
0.03494209001768998,45.0,165.0
0.029843364193834803,54.0,165.0
0.02661506355820949,63.0,165.0
0.008187601437921278,72.0,165.0
0.023337900207037878,81.0,165.0
0.0,90.0,165.0
0.09641147809164596,0.0,165.0
0.09641147809164596,9.0,165.0
0.06480623357784518,18.0,165.0
0.03953323686947006,27.0,165.0
0.02895455758033608,36.0,165.0
0.058236816696149975,45.0,165.0
0.0198955761292232,54.0,165.0
0.008871687852736496,63.0,165.0
0.016375202875842557,72.0,165.0
0.007779300069012626,81.0,165.0
0.007587747883296817,90.0,165.0
0.09641147809164596,0.0,175.0
0.09641147809164596,9.0,175.0
0.06480623357784518,18.0,175.0
0.03953323686947006,27.0,175.0
0.02895455758033608,36.0,175.0
0.058236816696149975,45.0,175.0
0.0198955761292232,54.0,175.0
0.008871687852736496,63.0,175.0
0.016375202875842557,72.0,175.0
0.007779300069012626,81.0,175.0
0.007587747883296817,90.0,175.0
0.19282295618329193,0.0,175.0
0.19282295618329193,9.0,175.0
0.03240311678892259,18.0,175.0
0.03953323686947006,27.0,175.0
0.05790911516067216,36.0,175.0
0.02329472667845999,45.0,175.0
0.0198955761292232,54.0,175.0
0.01774337570547299,63.0,175.0
0.03275040575168511,72.0,175.0
0.007779300069012626,81.0,175.0
0.0,90.0,175.0
0.19282295618329193,0.0,185.0
0.19282295618329193,9.0,185.0
0.03240311678892259,18.0,185.0
0.03953323686947006,27.0,185.0
0.05790911516067216,36.0,185.0
0.02329472667845999,45.0,185.0
0.0198955761292232,54.0,185.0
0.01774337570547299,63.0,185.0
0.03275040575168511,72.0,185.0
0.007779300069012626,81.0,185.0
0.0,90.0,185.0
0.0,0.0,185.0
0.0,9.0,185.0
0.12961246715569036,18.0,185.0
0.03953323686947006,27.0,185.0
0.0723863939508402,36.0,185.0
0.06988418003537997,45.0,185.0
0.049738940323058,54.0,185.0
0.062101814969155476,63.0,185.0
0.04093800718960639,72.0,185.0
0.007779300069012626,81.0,185.0
0.0,90.0,185.0
0.0,0.0,195.0
0.0,9.0,195.0
0.12961246715569036,18.0,195.0
0.03953323686947006,27.0,195.0
0.0723863939508402,36.0,195.0
0.06988418003537997,45.0,195.0
0.049738940323058,54.0,195.0
0.062101814969155476,63.0,195.0
0.04093800718960639,72.0,195.0
0.007779300069012626,81.0,195.0
0.0,90.0,195.0
0.0,0.0,195.0
0.0,9.0,195.0
0.12961246715569036,18.0,195.0
0.03953323686947006,27.0,195.0
0.04343183637050412,36.0,195.0
0.058236816696149975,45.0,195.0
0.0397911522584464,54.0,195.0
0.03548675141094598,63.0,195.0
0.008187601437921278,72.0,195.0
0.007779300069012626,81.0,195.0
0.0,90.0,195.0
0.0,0.0,205.0
0.0,9.0,205.0
0.12961246715569036,18.0,205.0
0.03953323686947006,27.0,205.0
0.04343183637050412,36.0,205.0
0.058236816696149975,45.0,205.0
0.0397911522584464,54.0,205.0
0.03548675141094598,63.0,205.0
0.008187601437921278,72.0,205.0
0.007779300069012626,81.0,205.0
0.0,90.0,205.0
0.19282295618329193,0.0,205.0
0.19282295618329193,9.0,205.0
0.0,18.0,205.0
0.01976661843473503,27.0,205.0
0.01447727879016804,36.0,205.0
0.08153154337460997,45.0,205.0
0.059686728387669606,54.0,205.0
0.02661506355820949,63.0,205.0
0.04093800718960639,72.0,205.0
0.007779300069012626,81.0,205.0
0.007587747883296817,90.0,205.0
0.19282295618329193,0.0,215.0
0.19282295618329193,9.0,215.0
0.0,18.0,215.0
0.01976661843473503,27.0,215.0
0.01447727879016804,36.0,215.0
0.08153154337460997,45.0,215.0
0.059686728387669606,54.0,215.0
0.02661506355820949,63.0,215.0
0.04093800718960639,72.0,215.0
0.007779300069012626,81.0,215.0
0.007587747883296817,90.0,215.0
0.09641147809164596,0.0,215.0
0.09641147809164596,9.0,215.0
0.0,18.0,215.0
0.07906647373894012,27.0,215.0
0.05790911516067216,36.0,215.0
0.03494209001768998,45.0,215.0
0.0099477880646116,54.0,215.0
0.01774337570547299,63.0,215.0
0.016375202875842557,72.0,215.0
0.0,81.0,215.0
0.0,90.0,215.0
0.09641147809164596,0.0,225.0
0.09641147809164596,9.0,225.0
0.0,18.0,225.0
0.07906647373894012,27.0,225.0
0.05790911516067216,36.0,225.0
0.03494209001768998,45.0,225.0
0.0099477880646116,54.0,225.0
0.01774337570547299,63.0,225.0
0.016375202875842557,72.0,225.0
0.0,81.0,225.0
0.0,90.0,225.0
0.0,0.0,225.0
0.0,9.0,225.0
0.03240311678892259,18.0,225.0
0.07906647373894012,27.0,225.0
0.0723863939508402,36.0,225.0
0.011647363339229996,45.0,225.0
0.0397911522584464,54.0,225.0
0.02661506355820949,63.0,225.0
0.008187601437921278,72.0,225.0
0.015558600138025252,81.0,225.0
0.007587747883296817,90.0,225.0
0.0,0.0,235.0
0.0,9.0,235.0
0.03240311678892259,18.0,235.0
0.07906647373894012,27.0,235.0
0.0723863939508402,36.0,235.0
0.011647363339229996,45.0,235.0
0.0397911522584464,54.0,235.0
0.02661506355820949,63.0,235.0
0.008187601437921278,72.0,235.0
0.015558600138025252,81.0,235.0
0.007587747883296817,90.0,235.0
0.09641147809164596,0.0,235.0
0.09641147809164596,9.0,235.0
0.19441870073353554,18.0,235.0
0.01976661843473503,27.0,235.0
0.0,36.0,235.0
0.058236816696149975,45.0,235.0
0.0397911522584464,54.0,235.0
0.05323012711641898,63.0,235.0
0.008187601437921278,72.0,235.0
0.007779300069012626,81.0,235.0
0.0,90.0,235.0
0.09641147809164596,0.0,245.0
0.09641147809164596,9.0,245.0
0.19441870073353554,18.0,245.0
0.01976661843473503,27.0,245.0
0.0,36.0,245.0
0.058236816696149975,45.0,245.0
0.0397911522584464,54.0,245.0
0.05323012711641898,63.0,245.0
0.008187601437921278,72.0,245.0
0.007779300069012626,81.0,245.0
0.0,90.0,245.0
0.19282295618329193,0.0,245.0
0.19282295618329193,9.0,245.0
0.03240311678892259,18.0,245.0
0.01976661843473503,27.0,245.0
0.02895455758033608,36.0,245.0
0.04658945335691998,45.0,245.0
0.049738940323058,54.0,245.0
0.008871687852736496,63.0,245.0
0.02456280431376384,72.0,245.0
0.0,81.0,245.0
0.0,90.0,245.0
0.19282295618329193,0.0,255.0
0.19282295618329193,9.0,255.0
0.03240311678892259,18.0,255.0
0.01976661843473503,27.0,255.0
0.02895455758033608,36.0,255.0
0.04658945335691998,45.0,255.0
0.049738940323058,54.0,255.0
0.008871687852736496,63.0,255.0
0.02456280431376384,72.0,255.0
0.0,81.0,255.0
0.0,90.0,255.0
0.0,0.0,255.0
0.0,9.0,255.0
0.16201558394461296,18.0,255.0
0.07906647373894012,27.0,255.0
0.02895455758033608,36.0,255.0
0.06988418003537997,45.0,255.0
0.049738940323058,54.0,255.0
0.05323012711641898,63.0,255.0
0.008187601437921278,72.0,255.0
0.0,81.0,255.0
0.0,90.0,255.0
0.0,0.0,265.0
0.0,9.0,265.0
0.16201558394461296,18.0,265.0
0.07906647373894012,27.0,265.0
0.02895455758033608,36.0,265.0
0.06988418003537997,45.0,265.0
0.049738940323058,54.0,265.0
0.05323012711641898,63.0,265.0
0.008187601437921278,72.0,265.0
0.0,81.0,265.0
0.0,90.0,265.0
0.19282295618329193,0.0,265.0
0.19282295618329193,9.0,265.0
0.06480623357784518,18.0,265.0
0.05929985530420508,27.0,265.0
0.04343183637050412,36.0,265.0
0.02329472667845999,45.0,265.0
0.0696345164522812,54.0,265.0
0.062101814969155476,63.0,265.0
0.0,72.0,265.0
0.007779300069012626,81.0,265.0
0.0,90.0,265.0
0.19282295618329193,0.0,275.0
0.19282295618329193,9.0,275.0
0.06480623357784518,18.0,275.0
0.05929985530420508,27.0,275.0
0.04343183637050412,36.0,275.0
0.02329472667845999,45.0,275.0
0.0696345164522812,54.0,275.0
0.062101814969155476,63.0,275.0
0.0,72.0,275.0
0.007779300069012626,81.0,275.0
0.0,90.0,275.0
0.09641147809164596,0.0,275.0
0.09641147809164596,9.0,275.0
0.12961246715569036,18.0,275.0
0.11859971060841017,27.0,275.0
0.02895455758033608,36.0,275.0
0.06988418003537997,45.0,275.0
0.029843364193834803,54.0,275.0
0.03548675141094598,63.0,275.0
0.057313210065448955,72.0,275.0
0.015558600138025252,81.0,275.0
0.0,90.0,275.0
0.09641147809164596,0.0,285.0
0.09641147809164596,9.0,285.0
0.12961246715569036,18.0,285.0
0.11859971060841017,27.0,285.0
0.02895455758033608,36.0,285.0
0.06988418003537997,45.0,285.0
0.029843364193834803,54.0,285.0
0.03548675141094598,63.0,285.0
0.057313210065448955,72.0,285.0
0.015558600138025252,81.0,285.0
0.0,90.0,285.0
0.19282295618329193,0.0,285.0
0.19282295618329193,9.0,285.0
0.03240311678892259,18.0,285.0
0.07906647373894012,27.0,285.0
0.1447727879016804,36.0,285.0
0.18635781342767993,45.0,285.0
0.11937345677533921,54.0,285.0
0.07097350282189197,63.0,285.0
0.06550081150337023,72.0,285.0
0.007779300069012626,81.0,285.0
0.007587747883296817,90.0,285.0
0.19282295618329193,0.0,295.0
0.19282295618329193,9.0,295.0
0.03240311678892259,18.0,295.0
0.07906647373894012,27.0,295.0
0.1447727879016804,36.0,295.0
0.18635781342767993,45.0,295.0
0.11937345677533921,54.0,295.0
0.07097350282189197,63.0,295.0
0.06550081150337023,72.0,295.0
0.007779300069012626,81.0,295.0
0.007587747883296817,90.0,295.0
0.0,0.0,295.0
0.0,9.0,295.0
0.12961246715569036,18.0,295.0
0.03953323686947006,27.0,295.0
0.05790911516067216,36.0,295.0
0.058236816696149975,45.0,295.0
0.18900797322762042,54.0,295.0
0.14194700564378393,63.0,295.0
0.04912560862752768,72.0,295.0
0.03889650034506313,81.0,295.0
0.015175495766593635,90.0,295.0
0.0,0.0,305.0
0.0,9.0,305.0
0.12961246715569036,18.0,305.0
0.03953323686947006,27.0,305.0
0.05790911516067216,36.0,305.0
0.058236816696149975,45.0,305.0
0.18900797322762042,54.0,305.0
0.14194700564378393,63.0,305.0
0.04912560862752768,72.0,305.0
0.03889650034506313,81.0,305.0
0.015175495766593635,90.0,305.0
0.0,0.0,305.0
0.0,9.0,305.0
0.06480623357784518,18.0,305.0
0.1383663290431452,27.0,305.0
0.21715918185252062,36.0,305.0
0.18635781342767993,45.0,305.0
0.14921682096917402,54.0,305.0
0.07984519067462846,63.0,305.0
0.13100162300674045,72.0,305.0
0.07001370062111363,81.0,305.0
0.007587747883296817,90.0,305.0
0.0,0.0,315.0
0.0,9.0,315.0
0.06480623357784518,18.0,315.0
0.1383663290431452,27.0,315.0
0.21715918185252062,36.0,315.0
0.18635781342767993,45.0,315.0
0.14921682096917402,54.0,315.0
0.07984519067462846,63.0,315.0
0.13100162300674045,72.0,315.0
0.07001370062111363,81.0,315.0
0.007587747883296817,90.0,315.0
0.09641147809164596,0.0,315.0
0.09641147809164596,9.0,315.0
0.09720935036676777,18.0,315.0
0.17789956591261524,27.0,315.0
0.2461137394328567,36.0,315.0
0.33777353683766986,45.0,315.0
0.3282770061321828,54.0,315.0
0.3105090748457774,63.0,315.0
0.20469003594803198,72.0,315.0
0.2022618017943283,81.0,315.0
0.06070198306637454,90.0,315.0
0.09641147809164596,0.0,325.0
0.09641147809164596,9.0,325.0
0.09720935036676777,18.0,325.0
0.17789956591261524,27.0,325.0
0.2461137394328567,36.0,325.0
0.33777353683766986,45.0,325.0
0.3282770061321828,54.0,325.0
0.3105090748457774,63.0,325.0
0.20469003594803198,72.0,325.0
0.2022618017943283,81.0,325.0
0.06070198306637454,90.0,325.0
0.09641147809164596,0.0,325.0
0.09641147809164596,9.0,325.0
0.16201558394461296,18.0,325.0
0.2767326580862904,27.0,325.0
0.361931969754201,36.0,325.0
0.38436299019458986,45.0,325.0
0.348172582261406,54.0,325.0
0.4080976412258788,63.0,325.0
0.3684420647064576,72.0,325.0
0.21782040193235352,81.0,325.0
0.07587747883296818,90.0,325.0
0.09641147809164596,0.0,335.0
0.09641147809164596,9.0,335.0
0.16201558394461296,18.0,335.0
0.2767326580862904,27.0,335.0
0.361931969754201,36.0,335.0
0.38436299019458986,45.0,335.0
0.348172582261406,54.0,335.0
0.4080976412258788,63.0,335.0
0.3684420647064576,72.0,335.0
0.21782040193235352,81.0,335.0
0.07587747883296818,90.0,335.0
0.09641147809164596,0.0,335.0
0.09641147809164596,9.0,335.0
0.16201558394461296,18.0,335.0
0.23719942121682033,27.0,335.0
0.347454690964033,36.0,335.0
0.4775418969084298,45.0,335.0
0.6267106480705308,54.0,335.0
0.7274784039243927,63.0,335.0
0.8023849409162853,72.0,335.0
0.645681905728048,81.0,335.0
0.27315892379868545,90.0,335.0
0.09641147809164596,0.0,345.0
0.09641147809164596,9.0,345.0
0.16201558394461296,18.0,345.0
0.23719942121682033,27.0,345.0
0.347454690964033,36.0,345.0
0.4775418969084298,45.0,345.0
0.6267106480705308,54.0,345.0
0.7274784039243927,63.0,345.0
0.8023849409162853,72.0,345.0
0.645681905728048,81.0,345.0
0.27315892379868545,90.0,345.0
0.19282295618329193,0.0,345.0
0.19282295618329193,9.0,345.0
0.19441870073353554,18.0,345.0
0.2964992765210254,27.0,345.0
0.3908865273345371,36.0,345.0
0.6056628936399597,45.0,345.0
0.8157186212981512,54.0,345.0
1.0113724152119605,63.0,345.0
0.9251989624851045,72.0,345.0
1.1046606097997929,81.0,345.0
0.417326133581325,90.0,345.0
0.19282295618329193,0.0,355.0
0.19282295618329193,9.0,355.0
0.19441870073353554,18.0,355.0
0.2964992765210254,27.0,355.0
0.3908865273345371,36.0,355.0
0.6056628936399597,45.0,355.0
0.8157186212981512,54.0,355.0
1.0113724152119605,63.0,355.0
0.9251989624851045,72.0,355.0
1.1046606097997929,81.0,355.0
0.417326133581325,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/nbr_angular_dist/Normed_number_of_particles_MicroScatteringData_v_mag_9319.4_theta_70.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.09556020631383473,0.0,-5.0
0.09556020631383473,9.0,-5.0
0.12846804496109188,18.0,-5.0
0.2742892280456928,27.0,-5.0
0.31568791454683875,36.0,-5.0
0.42714731930659916,45.0,-5.0
0.7887962708481346,54.0,-5.0
1.1431361076941844,63.0,-5.0
1.3227952769934086,72.0,-5.0
1.4804375431539627,81.0,-5.0
0.7069506260926758,90.0,-5.0
0.09556020631383473,0.0,5.0
0.09556020631383473,9.0,5.0
0.12846804496109188,18.0,5.0
0.2742892280456928,27.0,5.0
0.31568791454683875,36.0,5.0
0.42714731930659916,45.0,5.0
0.7887962708481346,54.0,5.0
1.1431361076941844,63.0,5.0
1.3227952769934086,72.0,5.0
1.4804375431539627,81.0,5.0
0.7069506260926758,90.0,5.0
0.19112041262766946,0.0,5.0
0.19112041262766946,9.0,5.0
0.03211701124027297,18.0,5.0
0.23510505261059378,27.0,5.0
0.27263956256317895,36.0,5.0
0.42714731930659916,45.0,5.0
0.8676758979329481,54.0,5.0
1.0112357875756246,63.0,5.0
1.3227952769934086,72.0,5.0
1.2182767282204485,81.0,5.0
0.338433810363515,90.0,5.0
0.19112041262766946,0.0,15.0
0.19112041262766946,9.0,15.0
0.03211701124027297,18.0,15.0
0.23510505261059378,27.0,15.0
0.27263956256317895,36.0,15.0
0.42714731930659916,45.0,15.0
0.8676758979329481,54.0,15.0
1.0112357875756246,63.0,15.0
1.3227952769934086,72.0,15.0
1.2182767282204485,81.0,15.0
0.338433810363515,90.0,15.0
0.09556020631383473,0.0,15.0
0.09556020631383473,9.0,15.0
0.19270206744163781,18.0,15.0
0.23510505261059378,27.0,15.0
0.38743516785293847,36.0,15.0
0.48486993002370715,45.0,15.0
0.6901967369921178,54.0,15.0
0.7914019207113585,63.0,15.0
0.9089145461549802,72.0,15.0
0.5551640786827361,81.0,15.0
0.14289427548681746,90.0,15.0
0.09556020631383473,0.0,25.0
0.09556020631383473,9.0,25.0
0.19270206744163781,18.0,25.0
0.23510505261059378,27.0,25.0
0.38743516785293847,36.0,25.0
0.48486993002370715,45.0,25.0
0.6901967369921178,54.0,25.0
0.7914019207113585,63.0,25.0
0.9089145461549802,72.0,25.0
0.5551640786827361,81.0,25.0
0.14289427548681746,90.0,25.0
0.09556020631383473,0.0,25.0
0.09556020631383473,9.0,25.0
0.19270206744163781,18.0,25.0
0.15673670174039586,27.0,25.0
0.258290111901959,36.0,25.0
0.46178088573686393,45.0,25.0
0.3943981354240673,54.0,25.0
0.5100145711250976,63.0,25.0
0.5112644322121763,72.0,25.0
0.2930032637492218,81.0,25.0
0.12033202146258312,90.0,25.0
0.09556020631383473,0.0,35.0
0.09556020631383473,9.0,35.0
0.19270206744163781,18.0,35.0
0.15673670174039586,27.0,35.0
0.258290111901959,36.0,35.0
0.46178088573686393,45.0,35.0
0.3943981354240673,54.0,35.0
0.5100145711250976,63.0,35.0
0.5112644322121763,72.0,35.0
0.2930032637492218,81.0,35.0
0.12033202146258312,90.0,35.0
0.2866806189415042,0.0,35.0
0.2866806189415042,9.0,35.0
0.03211701124027297,18.0,35.0
0.2155129648930443,27.0,35.0
0.18654285859585926,36.0,35.0
0.3347911421592264,45.0,35.0
0.3056585549536522,54.0,35.0
0.28138734958626077,63.0,35.0
0.3164970294646806,72.0,35.0
0.2236077539138798,81.0,35.0
0.022562254024234334,90.0,35.0
0.2866806189415042,0.0,45.0
0.2866806189415042,9.0,45.0
0.03211701124027297,18.0,45.0
0.2155129648930443,27.0,45.0
0.18654285859585926,36.0,45.0
0.3347911421592264,45.0,45.0
0.3056585549536522,54.0,45.0
0.28138734958626077,63.0,45.0
0.3164970294646806,72.0,45.0
0.2236077539138798,81.0,45.0
0.022562254024234334,90.0,45.0
0.2866806189415042,0.0,45.0
0.2866806189415042,9.0,45.0
0.06423402248054594,18.0,45.0
0.07836835087019793,27.0,45.0
0.18654285859585926,36.0,45.0
0.2655240092986968,45.0,45.0
0.23663888125444038,54.0,45.0
0.18466044816598365,63.0,45.0
0.17042147740405877,72.0,45.0
0.06168489763141512,81.0,45.0
0.007520751341411445,90.0,45.0
0.2866806189415042,0.0,55.0
0.2866806189415042,9.0,55.0
0.06423402248054594,18.0,55.0
0.07836835087019793,27.0,55.0
0.18654285859585926,36.0,55.0
0.2655240092986968,45.0,55.0
0.23663888125444038,54.0,55.0
0.18466044816598365,63.0,55.0
0.17042147740405877,72.0,55.0
0.06168489763141512,81.0,55.0
0.007520751341411445,90.0,55.0
0.0,0.0,55.0
0.0,9.0,55.0
0.12846804496109188,18.0,55.0
0.2546971403281433,27.0,55.0
0.18654285859585926,36.0,55.0
0.2539794871552752,45.0,55.0
0.13803934739842355,54.0,55.0
0.06155348272199455,63.0,55.0
0.06492246758249859,72.0,55.0
0.07710612203926889,81.0,55.0
0.0,90.0,55.0
0.0,0.0,65.0
0.0,9.0,65.0
0.12846804496109188,18.0,65.0
0.2546971403281433,27.0,65.0
0.18654285859585926,36.0,65.0
0.2539794871552752,45.0,65.0
0.13803934739842355,54.0,65.0
0.06155348272199455,63.0,65.0
0.06492246758249859,72.0,65.0
0.07710612203926889,81.0,65.0
0.0,90.0,65.0
0.19112041262766946,0.0,65.0
0.19112041262766946,9.0,65.0
0.06423402248054594,18.0,65.0
0.09796043858774742,27.0,65.0
0.14349450661219942,36.0,65.0
0.09235617714737279,45.0,65.0
0.10845948724161851,54.0,65.0
0.07914019207113585,63.0,65.0
0.04869185068687394,72.0,65.0
0.046263673223561334,81.0,65.0
0.0,90.0,65.0
0.19112041262766946,0.0,75.0
0.19112041262766946,9.0,75.0
0.06423402248054594,18.0,75.0
0.09796043858774742,27.0,75.0
0.14349450661219942,36.0,75.0
0.09235617714737279,45.0,75.0
0.10845948724161851,54.0,75.0
0.07914019207113585,63.0,75.0
0.04869185068687394,72.0,75.0
0.046263673223561334,81.0,75.0
0.0,90.0,75.0
0.19112041262766946,0.0,75.0
0.19112041262766946,9.0,75.0
0.06423402248054594,18.0,75.0
0.058776263152648445,27.0,75.0
0.05739780264487977,36.0,75.0
0.034633566430264794,45.0,75.0
0.07887962708481347,54.0,75.0
0.052760128047423895,63.0,75.0
0.02434592534343697,72.0,75.0
0.05397428542748823,81.0,75.0
0.0,90.0,75.0
0.19112041262766946,0.0,85.0
0.19112041262766946,9.0,85.0
0.06423402248054594,18.0,85.0
0.058776263152648445,27.0,85.0
0.05739780264487977,36.0,85.0
0.034633566430264794,45.0,85.0
0.07887962708481347,54.0,85.0
0.052760128047423895,63.0,85.0
0.02434592534343697,72.0,85.0
0.05397428542748823,81.0,85.0
0.0,90.0,85.0
0.0,0.0,85.0
0.0,9.0,85.0
0.16058505620136485,18.0,85.0
0.07836835087019793,27.0,85.0
0.05739780264487977,36.0,85.0
0.0808116550039512,45.0,85.0
0.06901967369921178,54.0,85.0
0.035173418698282596,63.0,85.0
0.02434592534343697,72.0,85.0
0.01542122440785378,81.0,85.0
0.01504150268282289,90.0,85.0
0.0,0.0,95.0
0.0,9.0,95.0
0.16058505620136485,18.0,95.0
0.07836835087019793,27.0,95.0
0.05739780264487977,36.0,95.0
0.0808116550039512,45.0,95.0
0.06901967369921178,54.0,95.0
0.035173418698282596,63.0,95.0
0.02434592534343697,72.0,95.0
0.01542122440785378,81.0,95.0
0.01504150268282289,90.0,95.0
0.09556020631383473,0.0,95.0
0.09556020631383473,9.0,95.0
0.12846804496109188,18.0,95.0
0.019592087717549483,27.0,95.0
0.1291450559509795,36.0,95.0
0.06926713286052959,45.0,95.0
0.049299766928008415,54.0,95.0
0.017586709349141298,63.0,95.0
0.008115308447812324,72.0,95.0
0.01542122440785378,81.0,95.0
0.0,90.0,95.0
0.09556020631383473,0.0,105.0
0.09556020631383473,9.0,105.0
0.12846804496109188,18.0,105.0
0.019592087717549483,27.0,105.0
0.1291450559509795,36.0,105.0
0.06926713286052959,45.0,105.0
0.049299766928008415,54.0,105.0
0.017586709349141298,63.0,105.0
0.008115308447812324,72.0,105.0
0.01542122440785378,81.0,105.0
0.0,90.0,105.0
0.19112041262766946,0.0,105.0
0.19112041262766946,9.0,105.0
0.12846804496109188,18.0,105.0
0.09796043858774742,27.0,105.0
0.1004461546285396,36.0,105.0
0.023089044286843198,45.0,105.0
0.009859953385601684,54.0,105.0
0.04396677337285325,63.0,105.0
0.016230616895624647,72.0,105.0
0.0,81.0,105.0
0.007520751341411445,90.0,105.0
0.19112041262766946,0.0,115.0
0.19112041262766946,9.0,115.0
0.12846804496109188,18.0,115.0
0.09796043858774742,27.0,115.0
0.1004461546285396,36.0,115.0
0.023089044286843198,45.0,115.0
0.009859953385601684,54.0,115.0
0.04396677337285325,63.0,115.0
0.016230616895624647,72.0,115.0
0.0,81.0,115.0
0.007520751341411445,90.0,115.0
0.19112041262766946,0.0,115.0
0.19112041262766946,9.0,115.0
0.12846804496109188,18.0,115.0
0.07836835087019793,27.0,115.0
0.08609670396731967,36.0,115.0
0.023089044286843198,45.0,115.0
0.049299766928008415,54.0,115.0
0.026380064023711947,63.0,115.0
0.02434592534343697,72.0,115.0
0.0,81.0,115.0
0.007520751341411445,90.0,115.0
0.19112041262766946,0.0,125.0
0.19112041262766946,9.0,125.0
0.12846804496109188,18.0,125.0
0.07836835087019793,27.0,125.0
0.08609670396731967,36.0,125.0
0.023089044286843198,45.0,125.0
0.049299766928008415,54.0,125.0
0.026380064023711947,63.0,125.0
0.02434592534343697,72.0,125.0
0.0,81.0,125.0
0.007520751341411445,90.0,125.0
0.09556020631383473,0.0,125.0
0.09556020631383473,9.0,125.0
0.06423402248054594,18.0,125.0
0.1371446140228464,27.0,125.0
0.11479560528975954,36.0,125.0
0.034633566430264794,45.0,125.0
0.009859953385601684,54.0,125.0
0.035173418698282596,63.0,125.0
0.008115308447812324,72.0,125.0
0.00771061220392689,81.0,125.0
0.0,90.0,125.0
0.09556020631383473,0.0,135.0
0.09556020631383473,9.0,135.0
0.06423402248054594,18.0,135.0
0.1371446140228464,27.0,135.0
0.11479560528975954,36.0,135.0
0.034633566430264794,45.0,135.0
0.009859953385601684,54.0,135.0
0.035173418698282596,63.0,135.0
0.008115308447812324,72.0,135.0
0.00771061220392689,81.0,135.0
0.0,90.0,135.0
0.09556020631383473,0.0,135.0
0.09556020631383473,9.0,135.0
0.06423402248054594,18.0,135.0
0.11755252630529689,27.0,135.0
0.028698901322439886,36.0,135.0
0.011544522143421599,45.0,135.0
0.019719906771203367,54.0,135.0
0.017586709349141298,63.0,135.0
0.0,72.0,135.0
0.0,81.0,135.0
0.007520751341411445,90.0,135.0
0.09556020631383473,0.0,145.0
0.09556020631383473,9.0,145.0
0.06423402248054594,18.0,145.0
0.11755252630529689,27.0,145.0
0.028698901322439886,36.0,145.0
0.011544522143421599,45.0,145.0
0.019719906771203367,54.0,145.0
0.017586709349141298,63.0,145.0
0.0,72.0,145.0
0.0,81.0,145.0
0.007520751341411445,90.0,145.0
0.09556020631383473,0.0,145.0
0.09556020631383473,9.0,145.0
0.06423402248054594,18.0,145.0
0.09796043858774742,27.0,145.0
0.04304835198365983,36.0,145.0
0.034633566430264794,45.0,145.0
0.039439813542406735,54.0,145.0
0.017586709349141298,63.0,145.0
0.032461233791249294,72.0,145.0
0.00771061220392689,81.0,145.0
0.0,90.0,145.0
0.09556020631383473,0.0,155.0
0.09556020631383473,9.0,155.0
0.06423402248054594,18.0,155.0
0.09796043858774742,27.0,155.0
0.04304835198365983,36.0,155.0
0.034633566430264794,45.0,155.0
0.039439813542406735,54.0,155.0
0.017586709349141298,63.0,155.0
0.032461233791249294,72.0,155.0
0.00771061220392689,81.0,155.0
0.0,90.0,155.0
0.09556020631383473,0.0,155.0
0.09556020631383473,9.0,155.0
0.03211701124027297,18.0,155.0
0.019592087717549483,27.0,155.0
0.014349450661219943,36.0,155.0
0.011544522143421599,45.0,155.0
0.059159720313610095,54.0,155.0
0.008793354674570649,63.0,155.0
0.0,72.0,155.0
0.00771061220392689,81.0,155.0
0.0,90.0,155.0
0.09556020631383473,0.0,165.0
0.09556020631383473,9.0,165.0
0.03211701124027297,18.0,165.0
0.019592087717549483,27.0,165.0
0.014349450661219943,36.0,165.0
0.011544522143421599,45.0,165.0
0.059159720313610095,54.0,165.0
0.008793354674570649,63.0,165.0
0.0,72.0,165.0
0.00771061220392689,81.0,165.0
0.0,90.0,165.0
0.0,0.0,165.0
0.0,9.0,165.0
0.06423402248054594,18.0,165.0
0.039184175435098965,27.0,165.0
0.014349450661219943,36.0,165.0
0.05772261071710799,45.0,165.0
0.049299766928008415,54.0,165.0
0.008793354674570649,63.0,165.0
0.016230616895624647,72.0,165.0
0.00771061220392689,81.0,165.0
0.0,90.0,165.0
0.0,0.0,175.0
0.0,9.0,175.0
0.06423402248054594,18.0,175.0
0.039184175435098965,27.0,175.0
0.014349450661219943,36.0,175.0
0.05772261071710799,45.0,175.0
0.049299766928008415,54.0,175.0
0.008793354674570649,63.0,175.0
0.016230616895624647,72.0,175.0
0.00771061220392689,81.0,175.0
0.0,90.0,175.0
0.09556020631383473,0.0,175.0
0.09556020631383473,9.0,175.0
0.03211701124027297,18.0,175.0
0.09796043858774742,27.0,175.0
0.04304835198365983,36.0,175.0
0.046178088573686396,45.0,175.0
0.09859953385601683,54.0,175.0
0.026380064023711947,63.0,175.0
0.016230616895624647,72.0,175.0
0.00771061220392689,81.0,175.0
0.0,90.0,175.0
0.09556020631383473,0.0,185.0
0.09556020631383473,9.0,185.0
0.03211701124027297,18.0,185.0
0.09796043858774742,27.0,185.0
0.04304835198365983,36.0,185.0
0.046178088573686396,45.0,185.0
0.09859953385601683,54.0,185.0
0.026380064023711947,63.0,185.0
0.016230616895624647,72.0,185.0
0.00771061220392689,81.0,185.0
0.0,90.0,185.0
0.0,0.0,185.0
0.0,9.0,185.0
0.03211701124027297,18.0,185.0
0.058776263152648445,27.0,185.0
0.04304835198365983,36.0,185.0
0.023089044286843198,45.0,185.0
0.009859953385601684,54.0,185.0
0.035173418698282596,63.0,185.0
0.016230616895624647,72.0,185.0
0.0,81.0,185.0
0.007520751341411445,90.0,185.0
0.0,0.0,195.0
0.0,9.0,195.0
0.03211701124027297,18.0,195.0
0.058776263152648445,27.0,195.0
0.04304835198365983,36.0,195.0
0.023089044286843198,45.0,195.0
0.009859953385601684,54.0,195.0
0.035173418698282596,63.0,195.0
0.016230616895624647,72.0,195.0
0.0,81.0,195.0
0.007520751341411445,90.0,195.0
0.19112041262766946,0.0,195.0
0.19112041262766946,9.0,195.0
0.03211701124027297,18.0,195.0
0.09796043858774742,27.0,195.0
0.07174725330609971,36.0,195.0
0.011544522143421599,45.0,195.0
0.029579860156805048,54.0,195.0
0.008793354674570649,63.0,195.0
0.016230616895624647,72.0,195.0
0.01542122440785378,81.0,195.0
0.0,90.0,195.0
0.19112041262766946,0.0,205.0
0.19112041262766946,9.0,205.0
0.03211701124027297,18.0,205.0
0.09796043858774742,27.0,205.0
0.07174725330609971,36.0,205.0
0.011544522143421599,45.0,205.0
0.029579860156805048,54.0,205.0
0.008793354674570649,63.0,205.0
0.016230616895624647,72.0,205.0
0.01542122440785378,81.0,205.0
0.0,90.0,205.0
0.09556020631383473,0.0,205.0
0.09556020631383473,9.0,205.0
0.03211701124027297,18.0,205.0
0.15673670174039586,27.0,205.0
0.07174725330609971,36.0,205.0
0.05772261071710799,45.0,205.0
0.019719906771203367,54.0,205.0
0.04396677337285325,63.0,205.0
0.02434592534343697,72.0,205.0
0.01542122440785378,81.0,205.0
0.0,90.0,205.0
0.09556020631383473,0.0,215.0
0.09556020631383473,9.0,215.0
0.03211701124027297,18.0,215.0
0.15673670174039586,27.0,215.0
0.07174725330609971,36.0,215.0
0.05772261071710799,45.0,215.0
0.019719906771203367,54.0,215.0
0.04396677337285325,63.0,215.0
0.02434592534343697,72.0,215.0
0.01542122440785378,81.0,215.0
0.0,90.0,215.0
0.0,0.0,215.0
0.0,9.0,215.0
0.03211701124027297,18.0,215.0
0.09796043858774742,27.0,215.0
0.07174725330609971,36.0,215.0
0.023089044286843198,45.0,215.0
0.049299766928008415,54.0,215.0
0.035173418698282596,63.0,215.0
0.02434592534343697,72.0,215.0
0.0,81.0,215.0
0.0,90.0,215.0
0.0,0.0,225.0
0.0,9.0,225.0
0.03211701124027297,18.0,225.0
0.09796043858774742,27.0,225.0
0.07174725330609971,36.0,225.0
0.023089044286843198,45.0,225.0
0.049299766928008415,54.0,225.0
0.035173418698282596,63.0,225.0
0.02434592534343697,72.0,225.0
0.0,81.0,225.0
0.0,90.0,225.0
0.19112041262766946,0.0,225.0
0.19112041262766946,9.0,225.0
0.06423402248054594,18.0,225.0
0.07836835087019793,27.0,225.0
0.04304835198365983,36.0,225.0
0.011544522143421599,45.0,225.0
0.029579860156805048,54.0,225.0
0.026380064023711947,63.0,225.0
0.016230616895624647,72.0,225.0
0.0,81.0,225.0
0.007520751341411445,90.0,225.0
0.19112041262766946,0.0,235.0
0.19112041262766946,9.0,235.0
0.06423402248054594,18.0,235.0
0.07836835087019793,27.0,235.0
0.04304835198365983,36.0,235.0
0.011544522143421599,45.0,235.0
0.029579860156805048,54.0,235.0
0.026380064023711947,63.0,235.0
0.016230616895624647,72.0,235.0
0.0,81.0,235.0
0.007520751341411445,90.0,235.0
0.0,0.0,235.0
0.0,9.0,235.0
0.12846804496109188,18.0,235.0
0.039184175435098965,27.0,235.0
0.1004461546285396,36.0,235.0
0.046178088573686396,45.0,235.0
0.029579860156805048,54.0,235.0
0.0,63.0,235.0
0.008115308447812324,72.0,235.0
0.01542122440785378,81.0,235.0
0.0,90.0,235.0
0.0,0.0,245.0
0.0,9.0,245.0
0.12846804496109188,18.0,245.0
0.039184175435098965,27.0,245.0
0.1004461546285396,36.0,245.0
0.046178088573686396,45.0,245.0
0.029579860156805048,54.0,245.0
0.0,63.0,245.0
0.008115308447812324,72.0,245.0
0.01542122440785378,81.0,245.0
0.0,90.0,245.0
0.19112041262766946,0.0,245.0
0.19112041262766946,9.0,245.0
0.19270206744163781,18.0,245.0
0.019592087717549483,27.0,245.0
0.028698901322439886,36.0,245.0
0.06926713286052959,45.0,245.0
0.019719906771203367,54.0,245.0
0.017586709349141298,63.0,245.0
0.008115308447812324,72.0,245.0
0.0,81.0,245.0
0.0,90.0,245.0
0.19112041262766946,0.0,255.0
0.19112041262766946,9.0,255.0
0.19270206744163781,18.0,255.0
0.019592087717549483,27.0,255.0
0.028698901322439886,36.0,255.0
0.06926713286052959,45.0,255.0
0.019719906771203367,54.0,255.0
0.017586709349141298,63.0,255.0
0.008115308447812324,72.0,255.0
0.0,81.0,255.0
0.0,90.0,255.0
0.09556020631383473,0.0,255.0
0.09556020631383473,9.0,255.0
0.16058505620136485,18.0,255.0
0.019592087717549483,27.0,255.0
0.04304835198365983,36.0,255.0
0.011544522143421599,45.0,255.0
0.0,54.0,255.0
0.035173418698282596,63.0,255.0
0.0,72.0,255.0
0.0,81.0,255.0
0.0,90.0,255.0
0.09556020631383473,0.0,265.0
0.09556020631383473,9.0,265.0
0.16058505620136485,18.0,265.0
0.019592087717549483,27.0,265.0
0.04304835198365983,36.0,265.0
0.011544522143421599,45.0,265.0
0.0,54.0,265.0
0.035173418698282596,63.0,265.0
0.0,72.0,265.0
0.0,81.0,265.0
0.0,90.0,265.0
0.09556020631383473,0.0,265.0
0.09556020631383473,9.0,265.0
0.06423402248054594,18.0,265.0
0.09796043858774742,27.0,265.0
0.05739780264487977,36.0,265.0
0.05772261071710799,45.0,265.0
0.039439813542406735,54.0,265.0
0.017586709349141298,63.0,265.0
0.008115308447812324,72.0,265.0
0.01542122440785378,81.0,265.0
0.007520751341411445,90.0,265.0
0.09556020631383473,0.0,275.0
0.09556020631383473,9.0,275.0
0.06423402248054594,18.0,275.0
0.09796043858774742,27.0,275.0
0.05739780264487977,36.0,275.0
0.05772261071710799,45.0,275.0
0.039439813542406735,54.0,275.0
0.017586709349141298,63.0,275.0
0.008115308447812324,72.0,275.0
0.01542122440785378,81.0,275.0
0.007520751341411445,90.0,275.0
0.09556020631383473,0.0,275.0
0.09556020631383473,9.0,275.0
0.09635103372081891,18.0,275.0
0.15673670174039586,27.0,275.0
0.08609670396731967,36.0,275.0
0.05772261071710799,45.0,275.0
0.009859953385601684,54.0,275.0
0.07914019207113585,63.0,275.0
0.056807159134686265,72.0,275.0
0.01542122440785378,81.0,275.0
0.007520751341411445,90.0,275.0
0.09556020631383473,0.0,285.0
0.09556020631383473,9.0,285.0
0.09635103372081891,18.0,285.0
0.15673670174039586,27.0,285.0
0.08609670396731967,36.0,285.0
0.05772261071710799,45.0,285.0
0.009859953385601684,54.0,285.0
0.07914019207113585,63.0,285.0
0.056807159134686265,72.0,285.0
0.01542122440785378,81.0,285.0
0.007520751341411445,90.0,285.0
0.0,0.0,285.0
0.0,9.0,285.0
0.12846804496109188,18.0,285.0
0.07836835087019793,27.0,285.0
0.028698901322439886,36.0,285.0
0.11544522143421598,45.0,285.0
0.06901967369921178,54.0,285.0
0.052760128047423895,63.0,285.0
0.02434592534343697,72.0,285.0
0.00771061220392689,81.0,285.0
0.0,90.0,285.0
0.0,0.0,295.0
0.0,9.0,295.0
0.12846804496109188,18.0,295.0
0.07836835087019793,27.0,295.0
0.028698901322439886,36.0,295.0
0.11544522143421598,45.0,295.0
0.06901967369921178,54.0,295.0
0.052760128047423895,63.0,295.0
0.02434592534343697,72.0,295.0
0.00771061220392689,81.0,295.0
0.0,90.0,295.0
0.09556020631383473,0.0,295.0
0.09556020631383473,9.0,295.0
0.03211701124027297,18.0,295.0
0.07836835087019793,27.0,295.0
0.11479560528975954,36.0,295.0
0.20780139858158878,45.0,295.0
0.18733911432643197,54.0,295.0
0.10552025609484779,63.0,295.0
0.08926839292593555,72.0,295.0
0.08481673424319579,81.0,295.0
0.022562254024234334,90.0,295.0
0.09556020631383473,0.0,305.0
0.09556020631383473,9.0,305.0
0.03211701124027297,18.0,305.0
0.07836835087019793,27.0,305.0
0.11479560528975954,36.0,305.0
0.20780139858158878,45.0,305.0
0.18733911432643197,54.0,305.0
0.10552025609484779,63.0,305.0
0.08926839292593555,72.0,305.0
0.08481673424319579,81.0,305.0
0.022562254024234334,90.0,305.0
0.09556020631383473,0.0,305.0
0.09556020631383473,9.0,305.0
0.16058505620136485,18.0,305.0
0.058776263152648445,27.0,305.0
0.1004461546285396,36.0,305.0
0.1962568764381672,45.0,305.0
0.20705902109763535,54.0,305.0
0.18466044816598365,63.0,305.0
0.1460755520606218,72.0,305.0
0.08481673424319579,81.0,305.0
0.03008300536564578,90.0,305.0
0.09556020631383473,0.0,315.0
0.09556020631383473,9.0,315.0
0.16058505620136485,18.0,315.0
0.058776263152648445,27.0,315.0
0.1004461546285396,36.0,315.0
0.1962568764381672,45.0,315.0
0.20705902109763535,54.0,315.0
0.18466044816598365,63.0,315.0
0.1460755520606218,72.0,315.0
0.08481673424319579,81.0,315.0
0.03008300536564578,90.0,315.0
0.2866806189415042,0.0,315.0
0.2866806189415042,9.0,315.0
0.06423402248054594,18.0,315.0
0.17632878945794533,27.0,315.0
0.2295912105795191,36.0,315.0
0.30015757572896157,45.0,315.0
0.2859386481824488,54.0,315.0
0.36052754165739664,63.0,315.0
0.275920487225619,72.0,315.0
0.1465016318746109,81.0,315.0
0.03008300536564578,90.0,315.0
0.2866806189415042,0.0,325.0
0.2866806189415042,9.0,325.0
0.06423402248054594,18.0,325.0
0.17632878945794533,27.0,325.0
0.2295912105795191,36.0,325.0
0.30015757572896157,45.0,325.0
0.2859386481824488,54.0,325.0
0.36052754165739664,63.0,325.0
0.275920487225619,72.0,325.0
0.1465016318746109,81.0,325.0
0.03008300536564578,90.0,325.0
0.09556020631383473,0.0,325.0
0.09556020631383473,9.0,325.0
0.12846804496109188,18.0,325.0
0.15673670174039586,27.0,325.0
0.258290111901959,36.0,325.0
0.30015757572896157,45.0,325.0
0.4141180421952707,54.0,325.0
0.4484610884031031,63.0,325.0
0.3489582632559299,72.0,325.0
0.2390289783217336,81.0,325.0
0.04512450804846867,90.0,325.0
0.09556020631383473,0.0,335.0
0.09556020631383473,9.0,335.0
0.12846804496109188,18.0,335.0
0.15673670174039586,27.0,335.0
0.258290111901959,36.0,335.0
0.30015757572896157,45.0,335.0
0.4141180421952707,54.0,335.0
0.4484610884031031,63.0,335.0
0.3489582632559299,72.0,335.0
0.2390289783217336,81.0,335.0
0.04512450804846867,90.0,335.0
0.2866806189415042,0.0,335.0
0.2866806189415042,9.0,335.0
0.06423402248054594,18.0,335.0
0.17632878945794533,27.0,335.0
0.34438681586927866,36.0,335.0
0.48486993002370715,45.0,335.0
0.6014571565217026,54.0,335.0
0.7650218566876466,63.0,335.0
0.7709543025421707,72.0,335.0
0.5860065274984436,81.0,335.0
0.2331432915837548,90.0,335.0
0.2866806189415042,0.0,345.0
0.2866806189415042,9.0,345.0
0.06423402248054594,18.0,345.0
0.17632878945794533,27.0,345.0
0.34438681586927866,36.0,345.0
0.48486993002370715,45.0,345.0
0.6014571565217026,54.0,345.0
0.7650218566876466,63.0,345.0
0.7709543025421707,72.0,345.0
0.5860065274984436,81.0,345.0
0.2331432915837548,90.0,345.0
0.3822408252553389,0.0,345.0
0.3822408252553389,9.0,345.0
0.09635103372081891,18.0,345.0
0.2742892280456928,27.0,345.0
0.35873626653049856,36.0,345.0
0.519503496453972,45.0,345.0
0.8183761310049397,54.0,345.0
1.1695161717178963,63.0,345.0
1.2659881178587225,72.0,345.0
1.0949069329576182,81.0,345.0
0.5038903398745668,90.0,345.0
0.3822408252553389,0.0,355.0
0.3822408252553389,9.0,355.0
0.09635103372081891,18.0,355.0
0.2742892280456928,27.0,355.0
0.35873626653049856,36.0,355.0
0.519503496453972,45.0,355.0
0.8183761310049397,54.0,355.0
1.1695161717178963,63.0,355.0
1.2659881178587225,72.0,355.0
1.0949069329576182,81.0,355.0
0.5038903398745668,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/velo_dist/Relative_velocity_distribution_MicroScatteringData_v_mag_7923.6_theta_30.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.3503145463997127,0.0,-5.0
0.3503145463997127,9.0,-5.0
0.37355298445642654,18.0,-5.0
0.3870769091310049,27.0,-5.0
0.3868394956075632,36.0,-5.0
0.4567129118301578,45.0,-5.0
0.45104740185135284,54.0,-5.0
0.47665285804657254,63.0,-5.0
0.4923635303111754,72.0,-5.0
0.5337657087736806,81.0,-5.0
0.6428907036674779,90.0,-5.0
0.3503145463997127,0.0,5.0
0.3503145463997127,9.0,5.0
0.37355298445642654,18.0,5.0
0.3870769091310049,27.0,5.0
0.3868394956075632,36.0,5.0
0.4567129118301578,45.0,5.0
0.45104740185135284,54.0,5.0
0.47665285804657254,63.0,5.0
0.4923635303111754,72.0,5.0
0.5337657087736806,81.0,5.0
0.6428907036674779,90.0,5.0
0.342538796195164,0.0,5.0
0.342538796195164,9.0,5.0
0.3270383638192369,18.0,5.0
0.3407657857068344,27.0,5.0
0.3751506062395026,36.0,5.0
0.3977673579498214,45.0,5.0
0.4749709196980334,54.0,5.0
0.48906271886113206,63.0,5.0
0.5335339859714305,72.0,5.0
0.60482541256285,81.0,5.0
0.5952793712863769,90.0,5.0
0.342538796195164,0.0,15.0
0.342538796195164,9.0,15.0
0.3270383638192369,18.0,15.0
0.3407657857068344,27.0,15.0
0.3751506062395026,36.0,15.0
0.3977673579498214,45.0,15.0
0.4749709196980334,54.0,15.0
0.48906271886113206,63.0,15.0
0.5335339859714305,72.0,15.0
0.60482541256285,81.0,15.0
0.5952793712863769,90.0,15.0
0.2710320417092737,0.0,15.0
0.2710320417092737,9.0,15.0
0.4145948604317099,18.0,15.0
0.4145877990262748,27.0,15.0
0.37934664049069194,36.0,15.0
0.4085605944995181,45.0,15.0
0.43467817760809985,54.0,15.0
0.4957130886277478,63.0,15.0
0.544305856202388,72.0,15.0
0.5904754693731753,81.0,15.0
0.682087543092709,90.0,15.0
0.2710320417092737,0.0,25.0
0.2710320417092737,9.0,25.0
0.4145948604317099,18.0,25.0
0.4145877990262748,27.0,25.0
0.37934664049069194,36.0,25.0
0.4085605944995181,45.0,25.0
0.43467817760809985,54.0,25.0
0.4957130886277478,63.0,25.0
0.544305856202388,72.0,25.0
0.5904754693731753,81.0,25.0
0.682087543092709,90.0,25.0
0.3279172999552887,0.0,25.0
0.3279172999552887,9.0,25.0
0.4272597292869288,18.0,25.0
0.3561018524482138,27.0,25.0
0.3958233792194841,36.0,25.0
0.43046703578727513,45.0,25.0
0.43391434871595014,54.0,25.0
0.5546803592858597,63.0,25.0
0.5124254296112981,72.0,25.0
0.5889670905437185,81.0,25.0
0.5662724474881932,90.0,25.0
0.3279172999552887,0.0,35.0
0.3279172999552887,9.0,35.0
0.4272597292869288,18.0,35.0
0.3561018524482138,27.0,35.0
0.3958233792194841,36.0,35.0
0.43046703578727513,45.0,35.0
0.43391434871595014,54.0,35.0
0.5546803592858597,63.0,35.0
0.5124254296112981,72.0,35.0
0.5889670905437185,81.0,35.0
0.5662724474881932,90.0,35.0
0.3513499271675231,0.0,35.0
0.3513499271675231,9.0,35.0
0.3062803720417303,18.0,35.0
0.37495260712954137,27.0,35.0
0.3889607129046827,36.0,35.0
0.37424078224903656,45.0,35.0
0.40575844036367564,54.0,35.0
0.45335657118293965,63.0,35.0
0.5364713589091767,72.0,35.0
0.6700975695458289,81.0,35.0
0.48089797356373337,90.0,35.0
0.3513499271675231,0.0,45.0
0.3513499271675231,9.0,45.0
0.3062803720417303,18.0,45.0
0.37495260712954137,27.0,45.0
0.3889607129046827,36.0,45.0
0.37424078224903656,45.0,45.0
0.40575844036367564,54.0,45.0
0.45335657118293965,63.0,45.0
0.5364713589091767,72.0,45.0
0.6700975695458289,81.0,45.0
0.48089797356373337,90.0,45.0
0.3728328170119014,0.0,45.0
0.3728328170119014,9.0,45.0
0.38613886353504284,18.0,45.0
0.3865732447479557,27.0,45.0
0.36404138682288345,36.0,45.0
0.3559798036863758,45.0,45.0
0.4047270163017458,54.0,45.0
0.40001427467454603,63.0,45.0
0.42398039819153527,72.0,45.0
0.27196163383273514,81.0,45.0
0.32045593914177384,90.0,45.0
0.3728328170119014,0.0,55.0
0.3728328170119014,9.0,55.0
0.38613886353504284,18.0,55.0
0.3865732447479557,27.0,55.0
0.36404138682288345,36.0,55.0
0.3559798036863758,45.0,55.0
0.4047270163017458,54.0,55.0
0.40001427467454603,63.0,55.0
0.42398039819153527,72.0,55.0
0.27196163383273514,81.0,55.0
0.32045593914177384,90.0,55.0
0.4093056014134517,0.0,55.0
0.4093056014134517,9.0,55.0
0.36961225028793654,18.0,55.0
0.36959360484221593,27.0,55.0
0.3534275800211189,36.0,55.0
0.377753650857308,45.0,55.0
0.37393601226862583,54.0,55.0
0.37789823559573155,63.0,55.0
0.31415207834470915,72.0,55.0
0.30835427968660595,81.0,55.0
0.0,90.0,55.0
0.4093056014134517,0.0,65.0
0.4093056014134517,9.0,65.0
0.36961225028793654,18.0,65.0
0.36959360484221593,27.0,65.0
0.3534275800211189,36.0,65.0
0.377753650857308,45.0,65.0
0.37393601226862583,54.0,65.0
0.37789823559573155,63.0,65.0
0.31415207834470915,72.0,65.0
0.30835427968660595,81.0,65.0
0.0,90.0,65.0
0.3101351375864885,0.0,65.0
0.3101351375864885,9.0,65.0
0.29512367401509393,18.0,65.0
0.3160530014360116,27.0,65.0
0.3723253847606501,36.0,65.0
0.3961422327064454,45.0,65.0
0.37963903697379847,54.0,65.0
0.3759801142059822,63.0,65.0
0.41441246161201295,72.0,65.0
0.4217766338829144,81.0,65.0
0.6041485651588752,90.0,65.0
0.3101351375864885,0.0,75.0
0.3101351375864885,9.0,75.0
0.29512367401509393,18.0,75.0
0.3160530014360116,27.0,75.0
0.3723253847606501,36.0,75.0
0.3961422327064454,45.0,75.0
0.37963903697379847,54.0,75.0
0.3759801142059822,63.0,75.0
0.41441246161201295,72.0,75.0
0.4217766338829144,81.0,75.0
0.6041485651588752,90.0,75.0
0.336571641071694,0.0,75.0
0.336571641071694,9.0,75.0
0.3505357164867557,18.0,75.0
0.3813501360159333,27.0,75.0
0.3560250421340736,36.0,75.0
0.38833450641332573,45.0,75.0
0.38708903125108224,54.0,75.0
0.3818401427166437,63.0,75.0
0.30521558829607787,72.0,75.0
0.2219353472298127,81.0,75.0
0.20902874958270182,90.0,75.0
0.336571641071694,0.0,85.0
0.336571641071694,9.0,85.0
0.3505357164867557,18.0,85.0
0.3813501360159333,27.0,85.0
0.3560250421340736,36.0,85.0
0.38833450641332573,45.0,85.0
0.38708903125108224,54.0,85.0
0.3818401427166437,63.0,85.0
0.30521558829607787,72.0,85.0
0.2219353472298127,81.0,85.0
0.20902874958270182,90.0,85.0
0.41633870550555235,0.0,85.0
0.41633870550555235,9.0,85.0
0.3573569673729538,18.0,85.0
0.27475361245442353,27.0,85.0
0.3287091712278722,36.0,85.0
0.3378879780924759,45.0,85.0
0.2924020662344779,54.0,85.0
0.35934494725450583,63.0,85.0
0.37366256726315417,72.0,85.0
0.4308658870797086,81.0,85.0
0.2574761138767604,90.0,85.0
0.41633870550555235,0.0,95.0
0.41633870550555235,9.0,95.0
0.3573569673729538,18.0,95.0
0.27475361245442353,27.0,95.0
0.3287091712278722,36.0,95.0
0.3378879780924759,45.0,95.0
0.2924020662344779,54.0,95.0
0.35934494725450583,63.0,95.0
0.37366256726315417,72.0,95.0
0.4308658870797086,81.0,95.0
0.2574761138767604,90.0,95.0
0.3582790545763615,0.0,95.0
0.3582790545763615,9.0,95.0
0.39955115225655463,18.0,95.0
0.3861118507293404,27.0,95.0
0.3250069630184171,36.0,95.0
0.3433554018468715,45.0,95.0
0.3370027329271287,54.0,95.0
0.3760500733471043,63.0,95.0
0.0,72.0,95.0
0.3828408435114708,81.0,95.0
0.0,90.0,95.0
0.3582790545763615,0.0,105.0
0.3582790545763615,9.0,105.0
0.39955115225655463,18.0,105.0
0.3861118507293404,27.0,105.0
0.3250069630184171,36.0,105.0
0.3433554018468715,45.0,105.0
0.3370027329271287,54.0,105.0
0.3760500733471043,63.0,105.0
0.0,72.0,105.0
0.3828408435114708,81.0,105.0
0.0,90.0,105.0
0.2766847492830785,0.0,105.0
0.2766847492830785,9.0,105.0
0.3568083600009139,18.0,105.0
0.3680275926234777,27.0,105.0
0.3499698147063508,36.0,105.0
0.3534775246497723,45.0,105.0
0.2754457072470856,54.0,105.0
0.37311961036149605,63.0,105.0
0.1920829811304801,72.0,105.0
0.14106736634272452,81.0,105.0
0.33190470618312273,90.0,105.0
0.2766847492830785,0.0,115.0
0.2766847492830785,9.0,115.0
0.3568083600009139,18.0,115.0
0.3680275926234777,27.0,115.0
0.3499698147063508,36.0,115.0
0.3534775246497723,45.0,115.0
0.2754457072470856,54.0,115.0
0.37311961036149605,63.0,115.0
0.1920829811304801,72.0,115.0
0.14106736634272452,81.0,115.0
0.33190470618312273,90.0,115.0
0.41192422403649387,0.0,115.0
0.41192422403649387,9.0,115.0
0.3380530484852755,18.0,115.0
0.32353592599303077,27.0,115.0
0.3846809805511442,36.0,115.0
0.2988035234639172,45.0,115.0
0.3126959849099478,54.0,115.0
0.32305409822189285,63.0,115.0
0.29500824444417706,72.0,115.0
0.190741545196021,81.0,115.0
0.0,90.0,115.0
0.41192422403649387,0.0,125.0
0.41192422403649387,9.0,125.0
0.3380530484852755,18.0,125.0
0.32353592599303077,27.0,125.0
0.3846809805511442,36.0,125.0
0.2988035234639172,45.0,125.0
0.3126959849099478,54.0,125.0
0.32305409822189285,63.0,125.0
0.29500824444417706,72.0,125.0
0.190741545196021,81.0,125.0
0.0,90.0,125.0
0.2761955127365918,0.0,125.0
0.2761955127365918,9.0,125.0
0.33375011304112,18.0,125.0
0.30868296023159125,27.0,125.0
0.32776021417442364,36.0,125.0
0.3030204187018206,45.0,125.0
0.3241261375415924,54.0,125.0
0.3122042140288325,63.0,125.0
0.26673824419447795,72.0,125.0
0.0,81.0,125.0
0.15562344249437554,90.0,125.0
0.2761955127365918,0.0,135.0
0.2761955127365918,9.0,135.0
0.33375011304112,18.0,135.0
0.30868296023159125,27.0,135.0
0.32776021417442364,36.0,135.0
0.3030204187018206,45.0,135.0
0.3241261375415924,54.0,135.0
0.3122042140288325,63.0,135.0
0.26673824419447795,72.0,135.0
0.0,81.0,135.0
0.15562344249437554,90.0,135.0
0.3874450826291279,0.0,135.0
0.3874450826291279,9.0,135.0
0.37032294979807917,18.0,135.0
0.328926662898153,27.0,135.0
0.3377719662511284,36.0,135.0
0.3404078752560358,45.0,135.0
0.3341179422420791,54.0,135.0
0.3207530968422014,63.0,135.0
0.32807338938401565,72.0,135.0
0.2847504890481758,81.0,135.0
0.1281078876683663,90.0,135.0
0.3874450826291279,0.0,145.0
0.3874450826291279,9.0,145.0
0.37032294979807917,18.0,145.0
0.328926662898153,27.0,145.0
0.3377719662511284,36.0,145.0
0.3404078752560358,45.0,145.0
0.3341179422420791,54.0,145.0
0.3207530968422014,63.0,145.0
0.32807338938401565,72.0,145.0
0.2847504890481758,81.0,145.0
0.1281078876683663,90.0,145.0
0.2667370007862007,0.0,145.0
0.2667370007862007,9.0,145.0
0.34175567187420036,18.0,145.0
0.3151941902984789,27.0,145.0
0.34979334609429763,36.0,145.0
0.30624592669101564,45.0,145.0
0.3170735304562199,54.0,145.0
0.31258899330374124,63.0,145.0
0.2596947527182407,72.0,145.0
0.2358684851702017,81.0,145.0
0.17528340775085363,90.0,145.0
0.2667370007862007,0.0,155.0
0.2667370007862007,9.0,155.0
0.34175567187420036,18.0,155.0
0.3151941902984789,27.0,155.0
0.34979334609429763,36.0,155.0
0.30624592669101564,45.0,155.0
0.3170735304562199,54.0,155.0
0.31258899330374124,63.0,155.0
0.2596947527182407,72.0,155.0
0.2358684851702017,81.0,155.0
0.17528340775085363,90.0,155.0
0.36121339071716774,0.0,155.0
0.36121339071716774,9.0,155.0
0.35090762100133716,18.0,155.0
0.3095998528544546,27.0,155.0
0.3554069449846755,36.0,155.0
0.32360126808202716,45.0,155.0
0.33787189787280175,54.0,155.0
0.3173604842976157,63.0,155.0
0.27951524182578624,72.0,155.0
0.23315061180302346,81.0,155.0
0.0,90.0,155.0
0.36121339071716774,0.0,165.0
0.36121339071716774,9.0,165.0
0.35090762100133716,18.0,165.0
0.3095998528544546,27.0,165.0
0.3554069449846755,36.0,165.0
0.32360126808202716,45.0,165.0
0.33787189787280175,54.0,165.0
0.3173604842976157,63.0,165.0
0.27951524182578624,72.0,165.0
0.23315061180302346,81.0,165.0
0.0,90.0,165.0
0.3723289003498662,0.0,165.0
0.3723289003498662,9.0,165.0
0.36413698049680615,18.0,165.0
0.3327366960241253,27.0,165.0
0.341586496127398,36.0,165.0
0.3133046980907039,45.0,165.0
0.3328215195447473,54.0,165.0
0.3141583743596759,63.0,165.0
0.3270357143198983,72.0,165.0
0.17519853926032644,81.0,165.0
0.3613894473109591,90.0,165.0
0.3723289003498662,0.0,175.0
0.3723289003498662,9.0,175.0
0.36413698049680615,18.0,175.0
0.3327366960241253,27.0,175.0
0.341586496127398,36.0,175.0
0.3133046980907039,45.0,175.0
0.3328215195447473,54.0,175.0
0.3141583743596759,63.0,175.0
0.3270357143198983,72.0,175.0
0.17519853926032644,81.0,175.0
0.3613894473109591,90.0,175.0
0.3287620851794933,0.0,175.0
0.3287620851794933,9.0,175.0
0.32943066117024755,18.0,175.0
0.3388802476948591,27.0,175.0
0.3409868320914856,36.0,175.0
0.3100145366012952,45.0,175.0
0.3117197881357261,54.0,175.0
0.3094243297865434,63.0,175.0
0.24166210424509274,72.0,175.0
0.276012986329337,81.0,175.0
0.0,90.0,175.0
0.3287620851794933,0.0,185.0
0.3287620851794933,9.0,185.0
0.32943066117024755,18.0,185.0
0.3388802476948591,27.0,185.0
0.3409868320914856,36.0,185.0
0.3100145366012952,45.0,185.0
0.3117197881357261,54.0,185.0
0.3094243297865434,63.0,185.0
0.24166210424509274,72.0,185.0
0.276012986329337,81.0,185.0
0.0,90.0,185.0
0.47888148179422624,0.0,185.0
0.47888148179422624,9.0,185.0
0.31386561913117816,18.0,185.0
0.3482797507007697,27.0,185.0
0.34574230683260815,36.0,185.0
0.3577628002056524,45.0,185.0
0.254224075695309,54.0,185.0
0.29165726611294596,63.0,185.0
0.33918730423256926,72.0,185.0
0.12629251027889152,81.0,185.0
0.11642882929782607,90.0,185.0
0.47888148179422624,0.0,195.0
0.47888148179422624,9.0,195.0
0.31386561913117816,18.0,195.0
0.3482797507007697,27.0,195.0
0.34574230683260815,36.0,195.0
0.3577628002056524,45.0,195.0
0.254224075695309,54.0,195.0
0.29165726611294596,63.0,195.0
0.33918730423256926,72.0,195.0
0.12629251027889152,81.0,195.0
0.11642882929782607,90.0,195.0
0.2820002493895799,0.0,195.0
0.2820002493895799,9.0,195.0
0.372272835462106,18.0,195.0
0.3522595231185289,27.0,195.0
0.35340225811598935,36.0,195.0
0.3123621643532366,45.0,195.0
0.2724013124966969,54.0,195.0
0.217811868220859,63.0,195.0
0.24760139867174563,72.0,195.0
0.17504925197801502,81.0,195.0
0.0,90.0,195.0
0.2820002493895799,0.0,205.0
0.2820002493895799,9.0,205.0
0.372272835462106,18.0,205.0
0.3522595231185289,27.0,205.0
0.35340225811598935,36.0,205.0
0.3123621643532366,45.0,205.0
0.2724013124966969,54.0,205.0
0.217811868220859,63.0,205.0
0.24760139867174563,72.0,205.0
0.17504925197801502,81.0,205.0
0.0,90.0,205.0
0.20799828232208778,0.0,205.0
0.20799828232208778,9.0,205.0
0.3401304651238651,18.0,205.0
0.363905681130971,27.0,205.0
0.35197130448892466,36.0,205.0
0.32776159013240197,45.0,205.0
0.30981967724591986,54.0,205.0
0.34077630634874234,63.0,205.0
0.2083729388796888,72.0,205.0
0.0,81.0,205.0
0.23848861997905652,90.0,205.0
0.20799828232208778,0.0,215.0
0.20799828232208778,9.0,215.0
0.3401304651238651,18.0,215.0
0.363905681130971,27.0,215.0
0.35197130448892466,36.0,215.0
0.32776159013240197,45.0,215.0
0.30981967724591986,54.0,215.0
0.34077630634874234,63.0,215.0
0.2083729388796888,72.0,215.0
0.0,81.0,215.0
0.23848861997905652,90.0,215.0
0.2787298633150626,0.0,215.0
0.2787298633150626,9.0,215.0
0.38184516659597084,18.0,215.0
0.30306870746736464,27.0,215.0
0.30790906762184495,36.0,215.0
0.34266177988191365,45.0,215.0
0.29725445102755277,54.0,215.0
0.3914974305176989,63.0,215.0
0.2643766333130459,72.0,215.0
0.4654278808927793,81.0,215.0
0.18356301329581368,90.0,215.0
0.2787298633150626,0.0,225.0
0.2787298633150626,9.0,225.0
0.38184516659597084,18.0,225.0
0.30306870746736464,27.0,225.0
0.30790906762184495,36.0,225.0
0.34266177988191365,45.0,225.0
0.29725445102755277,54.0,225.0
0.3914974305176989,63.0,225.0
0.2643766333130459,72.0,225.0
0.4654278808927793,81.0,225.0
0.18356301329581368,90.0,225.0
0.3966868559980759,0.0,225.0
0.3966868559980759,9.0,225.0
0.36626097333956376,18.0,225.0
0.3398481805737917,27.0,225.0
0.34070199883003616,36.0,225.0
0.3182317319009089,45.0,225.0
0.3865480083832919,54.0,225.0
0.3549326877630612,63.0,225.0
0.3590991867320645,72.0,225.0
0.2485850764992193,81.0,225.0
0.30923600998369455,90.0,225.0
0.3966868559980759,0.0,235.0
0.3966868559980759,9.0,235.0
0.36626097333956376,18.0,235.0
0.3398481805737917,27.0,235.0
0.34070199883003616,36.0,235.0
0.3182317319009089,45.0,235.0
0.3865480083832919,54.0,235.0
0.3549326877630612,63.0,235.0
0.3590991867320645,72.0,235.0
0.2485850764992193,81.0,235.0
0.30923600998369455,90.0,235.0
0.47266911381897164,0.0,235.0
0.47266911381897164,9.0,235.0
0.3147957920118962,18.0,235.0
0.3888247098856379,27.0,235.0
0.3327265427686945,36.0,235.0
0.32842227677999636,45.0,235.0
0.3568408655783571,54.0,235.0
0.4075206306060136,63.0,235.0
0.2957866813447807,72.0,235.0
0.3854076444468364,81.0,235.0
0.31384986148739036,90.0,235.0
0.47266911381897164,0.0,245.0
0.47266911381897164,9.0,245.0
0.3147957920118962,18.0,245.0
0.3888247098856379,27.0,245.0
0.3327265427686945,36.0,245.0
0.32842227677999636,45.0,245.0
0.3568408655783571,54.0,245.0
0.4075206306060136,63.0,245.0
0.2957866813447807,72.0,245.0
0.3854076444468364,81.0,245.0
0.31384986148739036,90.0,245.0
0.41448648083901474,0.0,245.0
0.41448648083901474,9.0,245.0
0.34816220991354324,18.0,245.0
0.3723436912157012,27.0,245.0
0.3497355240925462,36.0,245.0
0.35150093674346305,45.0,245.0
0.36989764681462445,54.0,245.0
0.2962110607124644,63.0,245.0
0.40853346093698883,72.0,245.0
0.22227855730501309,81.0,245.0
0.21754395633041831,90.0,245.0
0.41448648083901474,0.0,255.0
0.41448648083901474,9.0,255.0
0.34816220991354324,18.0,255.0
0.3723436912157012,27.0,255.0
0.3497355240925462,36.0,255.0
0.35150093674346305,45.0,255.0
0.36989764681462445,54.0,255.0
0.2962110607124644,63.0,255.0
0.40853346093698883,72.0,255.0
0.22227855730501309,81.0,255.0
0.21754395633041831,90.0,255.0
0.25802125605629445,0.0,255.0
0.25802125605629445,9.0,255.0
0.30619285074938063,18.0,255.0
0.3090698561713498,27.0,255.0
0.32939126811871194,36.0,255.0
0.388805738390305,45.0,255.0
0.29135493903631204,54.0,255.0
0.33685913884387103,63.0,255.0
0.350719276801374,72.0,255.0
0.29272931994014306,81.0,255.0
0.17701721909415774,90.0,255.0
0.25802125605629445,0.0,265.0
0.25802125605629445,9.0,265.0
0.30619285074938063,18.0,265.0
0.3090698561713498,27.0,265.0
0.32939126811871194,36.0,265.0
0.388805738390305,45.0,265.0
0.29135493903631204,54.0,265.0
0.33685913884387103,63.0,265.0
0.350719276801374,72.0,265.0
0.29272931994014306,81.0,265.0
0.17701721909415774,90.0,265.0
0.3566471678244979,0.0,265.0
0.3566471678244979,9.0,265.0
0.3124118319947961,18.0,265.0
0.37375165153885376,27.0,265.0
0.3271586300241945,36.0,265.0
0.3249754836304543,45.0,265.0
0.3229601302167816,54.0,265.0
0.31965954816493114,63.0,265.0
0.37421060353339375,72.0,265.0
0.333959587654954,81.0,265.0
0.0,90.0,265.0
0.3566471678244979,0.0,275.0
0.3566471678244979,9.0,275.0
0.3124118319947961,18.0,275.0
0.37375165153885376,27.0,275.0
0.3271586300241945,36.0,275.0
0.3249754836304543,45.0,275.0
0.3229601302167816,54.0,275.0
0.31965954816493114,63.0,275.0
0.37421060353339375,72.0,275.0
0.333959587654954,81.0,275.0
0.0,90.0,275.0
0.35720794503770376,0.0,275.0
0.35720794503770376,9.0,275.0
0.343909123074155,18.0,275.0
0.37080072631271876,27.0,275.0
0.3643874553082591,36.0,275.0
0.41552606451495194,45.0,275.0
0.3353524836048322,54.0,275.0
0.3106587598703506,63.0,275.0
0.3052678203836773,72.0,275.0
0.409430488299962,81.0,275.0
0.1686310716126312,90.0,275.0
0.35720794503770376,0.0,285.0
0.35720794503770376,9.0,285.0
0.343909123074155,18.0,285.0
0.37080072631271876,27.0,285.0
0.3643874553082591,36.0,285.0
0.41552606451495194,45.0,285.0
0.3353524836048322,54.0,285.0
0.3106587598703506,63.0,285.0
0.3052678203836773,72.0,285.0
0.409430488299962,81.0,285.0
0.1686310716126312,90.0,285.0
0.2812560241822155,0.0,285.0
0.2812560241822155,9.0,285.0
0.41752202803938976,18.0,285.0
0.34387016441690044,27.0,285.0
0.3806533181572375,36.0,285.0
0.3877389577239059,45.0,285.0
0.39804834450476656,54.0,285.0
0.38416695232354453,63.0,285.0
0.3819207651903998,72.0,285.0
0.3761177904634021,81.0,285.0
0.487005807184263,90.0,285.0
0.2812560241822155,0.0,295.0
0.2812560241822155,9.0,295.0
0.41752202803938976,18.0,295.0
0.34387016441690044,27.0,295.0
0.3806533181572375,36.0,295.0
0.3877389577239059,45.0,295.0
0.39804834450476656,54.0,295.0
0.38416695232354453,63.0,295.0
0.3819207651903998,72.0,295.0
0.3761177904634021,81.0,295.0
0.487005807184263,90.0,295.0
0.4367428853238359,0.0,295.0
0.4367428853238359,9.0,295.0
0.32265675454393045,18.0,295.0
0.32525913229798975,27.0,295.0
0.34998211915559757,36.0,295.0
0.3634475080465864,45.0,295.0
0.3757980709791197,54.0,295.0
0.3838490677888991,63.0,295.0
0.340172093173166,72.0,295.0
0.47004342296408885,81.0,295.0
0.341018673656719,90.0,295.0
0.4367428853238359,0.0,305.0
0.4367428853238359,9.0,305.0
0.32265675454393045,18.0,305.0
0.32525913229798975,27.0,305.0
0.34998211915559757,36.0,305.0
0.3634475080465864,45.0,305.0
0.3757980709791197,54.0,305.0
0.3838490677888991,63.0,305.0
0.340172093173166,72.0,305.0
0.47004342296408885,81.0,305.0
0.341018673656719,90.0,305.0
0.313230355702964,0.0,305.0
0.313230355702964,9.0,305.0
0.3381959972923928,18.0,305.0
0.4151949220085359,27.0,305.0
0.3826901260204243,36.0,305.0
0.38947674028598356,45.0,305.0
0.37855716655831395,54.0,305.0
0.36771055634759137,63.0,305.0
0.42855197788322397,72.0,305.0
0.5354164716260945,81.0,305.0
0.3413015431939163,90.0,305.0
0.313230355702964,0.0,315.0
0.313230355702964,9.0,315.0
0.3381959972923928,18.0,315.0
0.4151949220085359,27.0,315.0
0.3826901260204243,36.0,315.0
0.38947674028598356,45.0,315.0
0.37855716655831395,54.0,315.0
0.36771055634759137,63.0,315.0
0.42855197788322397,72.0,315.0
0.5354164716260945,81.0,315.0
0.3413015431939163,90.0,315.0
0.32056202455346294,0.0,315.0
0.32056202455346294,9.0,315.0
0.36541847236856745,18.0,315.0
0.3901766816535666,27.0,315.0
0.371705838014642,36.0,315.0
0.39526084979172565,45.0,315.0
0.4018370849165894,54.0,315.0
0.4113479294307694,63.0,315.0
0.47910714351138883,72.0,315.0
0.45114978343911644,81.0,315.0
0.5041486741204707,90.0,315.0
0.32056202455346294,0.0,325.0
0.32056202455346294,9.0,325.0
0.36541847236856745,18.0,325.0
0.3901766816535666,27.0,325.0
0.371705838014642,36.0,325.0
0.39526084979172565,45.0,325.0
0.4018370849165894,54.0,325.0
0.4113479294307694,63.0,325.0
0.47910714351138883,72.0,325.0
0.45114978343911644,81.0,325.0
0.5041486741204707,90.0,325.0
0.3122725464475128,0.0,325.0
0.3122725464475128,9.0,325.0
0.3433245474232673,18.0,325.0
0.4206158032723238,27.0,325.0
0.3748636018542829,36.0,325.0
0.41260066716564214,45.0,325.0
0.4236903546375374,54.0,325.0
0.4585076367908851,63.0,325.0
0.4437348801581238,72.0,325.0
0.4529976610040711,81.0,325.0
0.5209741987054288,90.0,325.0
0.3122725464475128,0.0,335.0
0.3122725464475128,9.0,335.0
0.3433245474232673,18.0,335.0
0.4206158032723238,27.0,335.0
0.3748636018542829,36.0,335.0
0.41260066716564214,45.0,335.0
0.4236903546375374,54.0,335.0
0.4585076367908851,63.0,335.0
0.4437348801581238,72.0,335.0
0.4529976610040711,81.0,335.0
0.5209741987054288,90.0,335.0
0.3441229209262377,0.0,335.0
0.3441229209262377,9.0,335.0
0.35095440134205724,18.0,335.0
0.3417120200455727,27.0,335.0
0.4375239566689861,36.0,335.0
0.4020957584090469,45.0,335.0
0.41131867252542414,54.0,335.0
0.5107820458470104,63.0,335.0
0.4675954424644049,72.0,335.0
0.4838429945939986,81.0,335.0
0.4429682490510492,90.0,335.0
0.3441229209262377,0.0,345.0
0.3441229209262377,9.0,345.0
0.35095440134205724,18.0,345.0
0.3417120200455727,27.0,345.0
0.4375239566689861,36.0,345.0
0.4020957584090469,45.0,345.0
0.41131867252542414,54.0,345.0
0.5107820458470104,63.0,345.0
0.4675954424644049,72.0,345.0
0.4838429945939986,81.0,345.0
0.4429682490510492,90.0,345.0
0.30307027792116026,0.0,345.0
0.30307027792116026,9.0,345.0
0.368657348489598,18.0,345.0
0.35823327057710974,27.0,345.0
0.40172936537090737,36.0,345.0
0.40873081197215705,45.0,345.0
0.424764828651307,54.0,345.0
0.4823723109670628,63.0,345.0
0.49215609384111747,72.0,345.0
0.5238279186962211,81.0,345.0
0.5058190076962807,90.0,345.0
0.30307027792116026,0.0,355.0
0.30307027792116026,9.0,355.0
0.368657348489598,18.0,355.0
0.35823327057710974,27.0,355.0
0.40172936537090737,36.0,355.0
0.40873081197215705,45.0,355.0
0.424764828651307,54.0,355.0
0.4823723109670628,63.0,355.0
0.49215609384111747,72.0,355.0
0.5238279186962211,81.0,355.0
0.5058190076962807,90.0,355.0


==> sections/results/data_and_model_evaluation/md_results/tikzpictures/velo_dist/Relative_velocity_distribution_MicroScatteringData_v_mag_7923.6_theta_70.0_psi_0.0.csv <==
z,polar_vertices,azi_vertices
0.3393881528167512,0.0,-5.0
0.3393881528167512,9.0,-5.0
0.5112400189166912,18.0,-5.0
0.5641576236693994,27.0,-5.0
0.5723746070322614,36.0,-5.0
0.6079558135116911,45.0,-5.0
0.6870339624020145,54.0,-5.0
0.7812650154255303,63.0,-5.0
0.8335208620604273,72.0,-5.0
0.8888867381684931,81.0,-5.0
0.9190615928804016,90.0,-5.0
0.3393881528167512,0.0,5.0
0.3393881528167512,9.0,5.0
0.5112400189166912,18.0,5.0
0.5641576236693994,27.0,5.0
0.5723746070322614,36.0,5.0
0.6079558135116911,45.0,5.0
0.6870339624020145,54.0,5.0
0.7812650154255303,63.0,5.0
0.8335208620604273,72.0,5.0
0.8888867381684931,81.0,5.0
0.9190615928804016,90.0,5.0
0.0,0.0,5.0
0.0,9.0,5.0
0.49994937708464987,18.0,5.0
0.5188160332460036,27.0,5.0
0.5370424251149988,36.0,5.0
0.6291701011976354,45.0,5.0
0.673310685094779,54.0,5.0
0.7430587671432354,63.0,5.0
0.8258203914803305,72.0,5.0
0.8858125734351531,81.0,5.0
0.8877259271049052,90.0,5.0
0.0,0.0,15.0
0.0,9.0,15.0
0.49994937708464987,18.0,15.0
0.5188160332460036,27.0,15.0
0.5370424251149988,36.0,15.0
0.6291701011976354,45.0,15.0
0.673310685094779,54.0,15.0
0.7430587671432354,63.0,15.0
0.8258203914803305,72.0,15.0
0.8858125734351531,81.0,15.0
0.8877259271049052,90.0,15.0
0.0,0.0,15.0
0.0,9.0,15.0
0.35826425295710507,18.0,15.0
0.5484572666436006,27.0,15.0
0.5506811585772371,36.0,15.0
0.6159818002798403,45.0,15.0
0.6814791332800232,54.0,15.0
0.7302325050983887,63.0,15.0
0.8055624936456972,72.0,15.0
0.817562444075542,81.0,15.0
0.8672543149253112,90.0,15.0
0.0,0.0,25.0
0.0,9.0,25.0
0.35826425295710507,18.0,25.0
0.5484572666436006,27.0,25.0
0.5506811585772371,36.0,25.0
0.6159818002798403,45.0,25.0
0.6814791332800232,54.0,25.0
0.7302325050983887,63.0,25.0
0.8055624936456972,72.0,25.0
0.817562444075542,81.0,25.0
0.8672543149253112,90.0,25.0
0.37970668563162036,0.0,25.0
0.37970668563162036,9.0,25.0
0.5479253506210039,18.0,25.0
0.516818727818988,27.0,25.0
0.5732295308083196,36.0,25.0
0.6090706710555401,45.0,25.0
0.6343457872155625,54.0,25.0
0.6921831266712117,63.0,25.0
0.7443983756251479,72.0,25.0
0.70915821170736,81.0,25.0
0.7275947955750357,90.0,25.0
0.37970668563162036,0.0,35.0
0.37970668563162036,9.0,35.0
0.5479253506210039,18.0,35.0
0.516818727818988,27.0,35.0
0.5732295308083196,36.0,35.0
0.6090706710555401,45.0,35.0
0.6343457872155625,54.0,35.0
0.6921831266712117,63.0,35.0
0.7443983756251479,72.0,35.0
0.70915821170736,81.0,35.0
0.7275947955750357,90.0,35.0
0.45425735719213345,0.0,35.0
0.45425735719213345,9.0,35.0
0.5200636401800831,18.0,35.0
0.4918067459086761,27.0,35.0
0.5564077839014031,36.0,35.0
0.5522487461810982,45.0,35.0
0.6416055120940103,54.0,35.0
0.6485144979531091,63.0,35.0
0.6655824540035626,72.0,35.0
0.685246121062067,81.0,35.0
0.627833712144496,90.0,35.0
0.45425735719213345,0.0,45.0
0.45425735719213345,9.0,45.0
0.5200636401800831,18.0,45.0
0.4918067459086761,27.0,45.0
0.5564077839014031,36.0,45.0
0.5522487461810982,45.0,45.0
0.6416055120940103,54.0,45.0
0.6485144979531091,63.0,45.0
0.6655824540035626,72.0,45.0
0.685246121062067,81.0,45.0
0.627833712144496,90.0,45.0
0.6187752272241791,0.0,45.0
0.6187752272241791,9.0,45.0
0.28804343504827473,18.0,45.0
0.41553229188530616,27.0,45.0
0.4701217408274294,36.0,45.0
0.5772811406991336,45.0,45.0
0.5908828664721354,54.0,45.0
0.5711058760295946,63.0,45.0
0.6175022809259217,72.0,45.0
0.6012086647920116,81.0,45.0
0.6890896645131341,90.0,45.0
0.6187752272241791,0.0,55.0
0.6187752272241791,9.0,55.0
0.28804343504827473,18.0,55.0
0.41553229188530616,27.0,55.0
0.4701217408274294,36.0,55.0
0.5772811406991336,45.0,55.0
0.5908828664721354,54.0,55.0
0.5711058760295946,63.0,55.0
0.6175022809259217,72.0,55.0
0.6012086647920116,81.0,55.0
0.6890896645131341,90.0,55.0
0.2673976496157806,0.0,55.0
0.2673976496157806,9.0,55.0
0.4071143711875568,18.0,55.0
0.47048021828882836,27.0,55.0
0.46245135496014234,36.0,55.0
0.4520110915276886,45.0,55.0
0.4877513713767909,54.0,55.0
0.48778842593309846,63.0,55.0
0.5167499801641777,72.0,55.0
0.6168713851711601,81.0,55.0
0.3554412719696149,90.0,55.0
0.2673976496157806,0.0,65.0
0.2673976496157806,9.0,65.0
0.4071143711875568,18.0,65.0
0.47048021828882836,27.0,65.0
0.46245135496014234,36.0,65.0
0.4520110915276886,45.0,65.0
0.4877513713767909,54.0,65.0
0.48778842593309846,63.0,65.0
0.5167499801641777,72.0,65.0
0.6168713851711601,81.0,65.0
0.3554412719696149,90.0,65.0
0.5302326044572159,0.0,65.0
0.5302326044572159,9.0,65.0
0.570181429724365,18.0,65.0
0.46621967140446496,27.0,65.0
0.4923660830025296,36.0,65.0
0.4846403464898075,45.0,65.0
0.44686535747759143,54.0,65.0
0.5517874376979459,63.0,65.0
0.41744768542677235,72.0,65.0
0.4892403175977919,81.0,65.0
0.7504467149451812,90.0,65.0
0.5302326044572159,0.0,75.0
0.5302326044572159,9.0,75.0
0.570181429724365,18.0,75.0
0.46621967140446496,27.0,75.0
0.4923660830025296,36.0,75.0
0.4846403464898075,45.0,75.0
0.44686535747759143,54.0,75.0
0.5517874376979459,63.0,75.0
0.41744768542677235,72.0,75.0
0.4892403175977919,81.0,75.0
0.7504467149451812,90.0,75.0
0.0,0.0,75.0
0.0,9.0,75.0
0.4898601767307288,18.0,75.0
0.4530016073107359,27.0,75.0
0.3716882542362782,36.0,75.0
0.5020188597214164,45.0,75.0
0.4190932379183093,54.0,75.0
0.2980217741423384,63.0,75.0
0.40714942940057564,72.0,75.0
0.6488669922970263,81.0,75.0
0.0,90.0,75.0
0.0,0.0,85.0
0.0,9.0,85.0
0.4898601767307288,18.0,85.0
0.4530016073107359,27.0,85.0
0.3716882542362782,36.0,85.0
0.5020188597214164,45.0,85.0
0.4190932379183093,54.0,85.0
0.2980217741423384,63.0,85.0
0.40714942940057564,72.0,85.0
0.6488669922970263,81.0,85.0
0.0,90.0,85.0
0.0,0.0,85.0
0.0,9.0,85.0
0.43569349150857906,18.0,85.0
0.5097344523411337,27.0,85.0
0.3564187683401418,36.0,85.0
0.2811263983504812,45.0,85.0
0.3104664755781068,54.0,85.0
0.3382273402513594,63.0,85.0
0.22808117657603685,72.0,85.0
0.24113530594124555,81.0,85.0
0.26298838011120834,90.0,85.0
0.0,0.0,95.0
0.0,9.0,95.0
0.43569349150857906,18.0,95.0
0.5097344523411337,27.0,95.0
0.3564187683401418,36.0,95.0
0.2811263983504812,45.0,95.0
0.3104664755781068,54.0,95.0
0.3382273402513594,63.0,95.0
0.22808117657603685,72.0,95.0
0.24113530594124555,81.0,95.0
0.26298838011120834,90.0,95.0
0.35552383578167496,0.0,95.0
0.35552383578167496,9.0,95.0
0.40016715920643514,18.0,95.0
0.36727723481652247,27.0,95.0
0.3973766649881918,36.0,95.0
0.3353952094960315,45.0,95.0
0.36705745926836153,54.0,95.0
0.3256576541227611,63.0,95.0
0.30615776089434465,72.0,95.0
0.0,81.0,95.0
0.0,90.0,95.0
0.35552383578167496,0.0,105.0
0.35552383578167496,9.0,105.0
0.40016715920643514,18.0,105.0
0.36727723481652247,27.0,105.0
0.3973766649881918,36.0,105.0
0.3353952094960315,45.0,105.0
0.36705745926836153,54.0,105.0
0.3256576541227611,63.0,105.0
0.30615776089434465,72.0,105.0
0.0,81.0,105.0
0.0,90.0,105.0
0.5300955939776406,0.0,105.0
0.5300955939776406,9.0,105.0
0.31312422759684955,18.0,105.0
0.4114967290930203,27.0,105.0
0.0,36.0,105.0
0.40509252419235714,45.0,105.0
0.25534750589811145,54.0,105.0
0.3310695885020907,63.0,105.0
0.2285495500362544,72.0,105.0
0.391261456733782,81.0,105.0
0.0,90.0,105.0
0.5300955939776406,0.0,115.0
0.5300955939776406,9.0,115.0
0.31312422759684955,18.0,115.0
0.4114967290930203,27.0,115.0
0.0,36.0,115.0
0.40509252419235714,45.0,115.0
0.25534750589811145,54.0,115.0
0.3310695885020907,63.0,115.0
0.2285495500362544,72.0,115.0
0.391261456733782,81.0,115.0
0.0,90.0,115.0
0.22679257550857493,0.0,115.0
0.22679257550857493,9.0,115.0
0.3743485150409407,18.0,115.0
0.2945069204741336,27.0,115.0
0.44057955854921393,36.0,115.0
0.23328400926972892,45.0,115.0
0.24908953200205008,54.0,115.0
0.3668919725374058,63.0,115.0
0.0,72.0,115.0
0.0,81.0,115.0
0.0,90.0,115.0
0.22679257550857493,0.0,125.0
0.22679257550857493,9.0,125.0
0.3743485150409407,18.0,125.0
0.2945069204741336,27.0,125.0
0.44057955854921393,36.0,125.0
0.23328400926972892,45.0,125.0
0.24908953200205008,54.0,125.0
0.3668919725374058,63.0,125.0
0.0,72.0,125.0
0.0,81.0,125.0
0.0,90.0,125.0
0.4112904389250631,0.0,125.0
0.4112904389250631,9.0,125.0
0.3973176545386194,18.0,125.0
0.3858513367430909,27.0,125.0
0.36957668470275606,36.0,125.0
0.20201573296015674,45.0,125.0
0.27383239942207577,54.0,125.0
0.3445440662046192,63.0,125.0
0.3037751661376815,72.0,125.0
0.34864824726806837,81.0,125.0
0.0,90.0,125.0
0.4112904389250631,0.0,135.0
0.4112904389250631,9.0,135.0
0.3973176545386194,18.0,135.0
0.3858513367430909,27.0,135.0
0.36957668470275606,36.0,135.0
0.20201573296015674,45.0,135.0
0.27383239942207577,54.0,135.0
0.3445440662046192,63.0,135.0
0.3037751661376815,72.0,135.0
0.34864824726806837,81.0,135.0
0.0,90.0,135.0
0.0,0.0,135.0
0.0,9.0,135.0
0.19608278699388798,18.0,135.0
0.3609659644317616,27.0,135.0
0.2880757938770829,36.0,135.0
0.3318161359319449,45.0,135.0
0.33942294857125027,54.0,135.0
0.25947848568759957,63.0,135.0
0.15999054529329798,72.0,135.0
0.0,81.0,135.0
0.0,90.0,135.0
0.0,0.0,145.0
0.0,9.0,145.0
0.19608278699388798,18.0,145.0
0.3609659644317616,27.0,145.0
0.2880757938770829,36.0,145.0
0.3318161359319449,45.0,145.0
0.33942294857125027,54.0,145.0
0.25947848568759957,63.0,145.0
0.15999054529329798,72.0,145.0
0.0,81.0,145.0
0.0,90.0,145.0
0.31963608293520773,0.0,145.0
0.31963608293520773,9.0,145.0
0.41574227441453054,18.0,145.0
0.30841521827926005,27.0,145.0
0.3475733401265975,36.0,145.0
0.3196700411862308,45.0,145.0
0.4442894912985085,54.0,145.0
0.14038029727981496,63.0,145.0
0.31424054932396045,72.0,145.0
0.0,81.0,145.0
0.0,90.0,145.0
0.31963608293520773,0.0,155.0
0.31963608293520773,9.0,155.0
0.41574227441453054,18.0,155.0
0.30841521827926005,27.0,155.0
0.3475733401265975,36.0,155.0
0.3196700411862308,45.0,155.0
0.4442894912985085,54.0,155.0
0.14038029727981496,63.0,155.0
0.31424054932396045,72.0,155.0
0.0,81.0,155.0
0.0,90.0,155.0
0.25621201922935133,0.0,155.0
0.25621201922935133,9.0,155.0
0.3425718610199999,18.0,155.0
0.23395011724675788,27.0,155.0
0.2852449969964369,36.0,155.0
0.22895520189906468,45.0,155.0
0.3635228964957979,54.0,155.0
0.31475516369365936,63.0,155.0
0.14544950985433072,72.0,155.0
0.2511947673845193,81.0,155.0
0.0,90.0,155.0
0.25621201922935133,0.0,165.0
0.25621201922935133,9.0,165.0
0.3425718610199999,18.0,165.0
0.23395011724675788,27.0,165.0
0.2852449969964369,36.0,165.0
0.22895520189906468,45.0,165.0
0.3635228964957979,54.0,165.0
0.31475516369365936,63.0,165.0
0.14544950985433072,72.0,165.0
0.2511947673845193,81.0,165.0
0.0,90.0,165.0
0.29288708903711097,0.0,165.0
0.29288708903711097,9.0,165.0
0.5215682912325654,18.0,165.0
0.5012116344825415,27.0,165.0
0.2666122332927953,36.0,165.0
0.3199563989650954,45.0,165.0
0.22461304758045983,54.0,165.0
0.39821759612450824,63.0,165.0
0.1760932398639087,72.0,165.0
0.16940623052409895,81.0,165.0
0.3149460052347587,90.0,165.0
0.29288708903711097,0.0,175.0
0.29288708903711097,9.0,175.0
0.5215682912325654,18.0,175.0
0.5012116344825415,27.0,175.0
0.2666122332927953,36.0,175.0
0.3199563989650954,45.0,175.0
0.22461304758045983,54.0,175.0
0.39821759612450824,63.0,175.0
0.1760932398639087,72.0,175.0
0.16940623052409895,81.0,175.0
0.3149460052347587,90.0,175.0
0.32783028452805507,0.0,175.0
0.32783028452805507,9.0,175.0
0.5450465012387846,18.0,175.0
0.4135769100670904,27.0,175.0
0.3851898311850807,36.0,175.0
0.42236854441995325,45.0,175.0
0.20631919737909246,54.0,175.0
0.4071897536487594,63.0,175.0
0.318694383896301,72.0,175.0
0.42830664609757546,81.0,175.0
0.0,90.0,175.0
0.32783028452805507,0.0,185.0
0.32783028452805507,9.0,185.0
0.5450465012387846,18.0,185.0
0.4135769100670904,27.0,185.0
0.3851898311850807,36.0,185.0
0.42236854441995325,45.0,185.0
0.20631919737909246,54.0,185.0
0.4071897536487594,63.0,185.0
0.318694383896301,72.0,185.0
0.42830664609757546,81.0,185.0
0.0,90.0,185.0
0.0,0.0,185.0
0.0,9.0,185.0
0.4319382660932429,18.0,185.0
0.34774792163121643,27.0,185.0
0.36095013185113317,36.0,185.0
0.333913153027368,45.0,185.0
0.2762280368655207,54.0,185.0
0.2539669922584041,63.0,185.0
0.31044492317030226,72.0,185.0
0.2768789684176552,81.0,185.0
0.0,90.0,185.0
0.0,0.0,195.0
0.0,9.0,195.0
0.4319382660932429,18.0,195.0
0.34774792163121643,27.0,195.0
0.36095013185113317,36.0,195.0
0.333913153027368,45.0,195.0
0.2762280368655207,54.0,195.0
0.2539669922584041,63.0,195.0
0.31044492317030226,72.0,195.0
0.2768789684176552,81.0,195.0
0.0,90.0,195.0
0.0,0.0,195.0
0.0,9.0,195.0
0.4720763332812289,18.0,195.0
0.33579308050457357,27.0,195.0
0.22050817851529161,36.0,195.0
0.4030118743021582,45.0,195.0
0.2903284250764326,54.0,195.0
0.3046626385575418,63.0,195.0
0.32151990574394707,72.0,195.0
0.2945527129039386,81.0,195.0
0.0,90.0,195.0
0.0,0.0,205.0
0.0,9.0,205.0
0.4720763332812289,18.0,205.0
0.33579308050457357,27.0,205.0
0.22050817851529161,36.0,205.0
0.4030118743021582,45.0,205.0
0.2903284250764326,54.0,205.0
0.3046626385575418,63.0,205.0
0.32151990574394707,72.0,205.0
0.2945527129039386,81.0,205.0
0.0,90.0,205.0
0.43555288333085934,0.0,205.0
0.43555288333085934,9.0,205.0
0.0,18.0,205.0
0.4283090777470137,27.0,205.0
0.2984749161795288,36.0,205.0
0.2742117483717703,45.0,205.0
0.29415897929538387,54.0,205.0
0.23514929491184441,63.0,205.0
0.31784756476692255,72.0,205.0
0.34514344690083404,81.0,205.0
0.3864483691009434,90.0,205.0
0.43555288333085934,0.0,215.0
0.43555288333085934,9.0,215.0
0.0,18.0,215.0
0.4283090777470137,27.0,215.0
0.2984749161795288,36.0,215.0
0.2742117483717703,45.0,215.0
0.29415897929538387,54.0,215.0
0.23514929491184441,63.0,215.0
0.31784756476692255,72.0,215.0
0.34514344690083404,81.0,215.0
0.3864483691009434,90.0,215.0
0.26007551941501705,0.0,215.0
0.26007551941501705,9.0,215.0
0.0,18.0,215.0
0.3240355894474965,27.0,215.0
0.33824986812606406,36.0,215.0
0.28497009362556325,45.0,215.0
0.3577414870313325,54.0,215.0
0.3382150145725069,63.0,215.0
0.2760360567470826,72.0,215.0
0.0,81.0,215.0
0.0,90.0,215.0
0.26007551941501705,0.0,225.0
0.26007551941501705,9.0,225.0
0.0,18.0,225.0
0.3240355894474965,27.0,225.0
0.33824986812606406,36.0,225.0
0.28497009362556325,45.0,225.0
0.3577414870313325,54.0,225.0
0.3382150145725069,63.0,225.0
0.2760360567470826,72.0,225.0
0.0,81.0,225.0
0.0,90.0,225.0
0.0,0.0,225.0
0.0,9.0,225.0
0.5742855521474058,18.0,225.0
0.41827711517849087,27.0,225.0
0.37021461434417846,36.0,225.0
0.25469845949799863,45.0,225.0
0.3217899178961206,54.0,225.0
0.4779263065930694,63.0,225.0
0.35025052482164903,72.0,225.0
0.3038822280519376,81.0,225.0
0.19144201907858424,90.0,225.0
0.0,0.0,235.0
0.0,9.0,235.0
0.5742855521474058,18.0,235.0
0.41827711517849087,27.0,235.0
0.37021461434417846,36.0,235.0
0.25469845949799863,45.0,235.0
0.3217899178961206,54.0,235.0
0.4779263065930694,63.0,235.0
0.35025052482164903,72.0,235.0
0.3038822280519376,81.0,235.0
0.19144201907858424,90.0,235.0
0.5469232437770365,0.0,235.0
0.5469232437770365,9.0,235.0
0.3255662905103528,18.0,235.0
0.41100638940659234,27.0,235.0
0.0,36.0,235.0
0.2819637980319631,45.0,235.0
0.38764262524654686,54.0,235.0
0.35891040572477756,63.0,235.0
0.43013258354710954,72.0,235.0
0.23015163858216098,81.0,235.0
0.0,90.0,235.0
0.5469232437770365,0.0,245.0
0.5469232437770365,9.0,245.0
0.3255662905103528,18.0,245.0
0.41100638940659234,27.0,245.0
0.0,36.0,245.0
0.2819637980319631,45.0,245.0
0.38764262524654686,54.0,245.0
0.35891040572477756,63.0,245.0
0.43013258354710954,72.0,245.0
0.23015163858216098,81.0,245.0
0.0,90.0,245.0
0.43624893191814984,0.0,245.0
0.43624893191814984,9.0,245.0
0.2863105596997639,18.0,245.0
0.20554096567842806,27.0,245.0
0.28141819689086084,36.0,245.0
0.31673776639815804,45.0,245.0
0.4855037550940977,54.0,245.0
0.4081822891777639,63.0,245.0
0.2726931636880917,72.0,245.0
0.0,81.0,245.0
0.0,90.0,245.0
0.43624893191814984,0.0,255.0
0.43624893191814984,9.0,255.0
0.2863105596997639,18.0,255.0
0.20554096567842806,27.0,255.0
0.28141819689086084,36.0,255.0
0.31673776639815804,45.0,255.0
0.4855037550940977,54.0,255.0
0.4081822891777639,63.0,255.0
0.2726931636880917,72.0,255.0
0.0,81.0,255.0
0.0,90.0,255.0
0.0,0.0,255.0
0.0,9.0,255.0
0.38615947094874375,18.0,255.0
0.4726802879718043,27.0,255.0
0.3858826331653866,36.0,255.0
0.2995197020003738,45.0,255.0
0.34965021116236134,54.0,255.0
0.33207970585828367,63.0,255.0
0.417992141119826,72.0,255.0
0.0,81.0,255.0
0.0,90.0,255.0
0.0,0.0,265.0
0.0,9.0,265.0
0.38615947094874375,18.0,265.0
0.4726802879718043,27.0,265.0
0.3858826331653866,36.0,265.0
0.2995197020003738,45.0,265.0
0.34965021116236134,54.0,265.0
0.33207970585828367,63.0,265.0
0.417992141119826,72.0,265.0
0.0,81.0,265.0
0.0,90.0,265.0
0.43757172480618883,0.0,265.0
0.43757172480618883,9.0,265.0
0.5457785509296521,18.0,265.0
0.2751018245443707,27.0,265.0
0.41840835297558077,36.0,265.0
0.32513275109493833,45.0,265.0
0.4774708369957561,54.0,265.0
0.42716512511052557,63.0,265.0
0.0,72.0,265.0
0.570154147150337,81.0,265.0
0.0,90.0,265.0
0.43757172480618883,0.0,275.0
0.43757172480618883,9.0,275.0
0.5457785509296521,18.0,275.0
0.2751018245443707,27.0,275.0
0.41840835297558077,36.0,275.0
0.32513275109493833,45.0,275.0
0.4774708369957561,54.0,275.0
0.42716512511052557,63.0,275.0
0.0,72.0,275.0
0.570154147150337,81.0,275.0
0.0,90.0,275.0
0.35243499955324337,0.0,275.0
0.35243499955324337,9.0,275.0
0.41593162782404,18.0,275.0
0.439622131698268,27.0,275.0
0.4655816881099941,36.0,275.0
0.4713450173479748,45.0,275.0
0.42377094383185826,54.0,275.0
0.31834591141013796,63.0,275.0
0.49469344964313927,72.0,275.0
0.39845048025297286,81.0,275.0
0.0,90.0,275.0
0.35243499955324337,0.0,285.0
0.35243499955324337,9.0,285.0
0.41593162782404,18.0,285.0
0.439622131698268,27.0,285.0
0.4655816881099941,36.0,285.0
0.4713450173479748,45.0,285.0
0.42377094383185826,54.0,285.0
0.31834591141013796,63.0,285.0
0.49469344964313927,72.0,285.0
0.39845048025297286,81.0,285.0
0.0,90.0,285.0
0.5536468479055914,0.0,285.0
0.5536468479055914,9.0,285.0
0.44478689010340894,18.0,285.0
0.4325770567710654,27.0,285.0
0.39149865548717133,36.0,285.0
0.5166247622196025,45.0,285.0
0.44616750015200773,54.0,285.0
0.48253228906786166,63.0,285.0
0.4844290760296563,72.0,285.0
0.7450198124287287,81.0,285.0
0.4295632050544962,90.0,285.0
0.5536468479055914,0.0,295.0
0.5536468479055914,9.0,295.0
0.44478689010340894,18.0,295.0
0.4325770567710654,27.0,295.0
0.39149865548717133,36.0,295.0
0.5166247622196025,45.0,295.0
0.44616750015200773,54.0,295.0
0.48253228906786166,63.0,295.0
0.4844290760296563,72.0,295.0
0.7450198124287287,81.0,295.0
0.4295632050544962,90.0,295.0
0.0,0.0,295.0
0.0,9.0,295.0
0.44970059132541146,18.0,295.0
0.2637397635748465,27.0,295.0
0.3968270356381766,36.0,295.0
0.4974779273522753,45.0,295.0
0.4322049362663367,54.0,295.0
0.4747480876385626,63.0,295.0
0.4670597770849334,72.0,295.0
0.44407534771383383,81.0,295.0
0.574861919037172,90.0,295.0
0.0,0.0,305.0
0.0,9.0,305.0
0.44970059132541146,18.0,305.0
0.2637397635748465,27.0,305.0
0.3968270356381766,36.0,305.0
0.4974779273522753,45.0,305.0
0.4322049362663367,54.0,305.0
0.4747480876385626,63.0,305.0
0.4670597770849334,72.0,305.0
0.44407534771383383,81.0,305.0
0.574861919037172,90.0,305.0
0.0,0.0,305.0
0.0,9.0,305.0
0.5430383036564168,18.0,305.0
0.52069471902937,27.0,305.0
0.5016020529645104,36.0,305.0
0.5523175391581663,45.0,305.0
0.5151040200027623,54.0,305.0
0.5359628516210436,63.0,305.0
0.5689116440706583,72.0,305.0
0.6074792656156572,81.0,305.0
0.15644300196838887,90.0,305.0
0.0,0.0,315.0
0.0,9.0,315.0
0.5430383036564168,18.0,315.0
0.52069471902937,27.0,315.0
0.5016020529645104,36.0,315.0
0.5523175391581663,45.0,315.0
0.5151040200027623,54.0,315.0
0.5359628516210436,63.0,315.0
0.5689116440706583,72.0,315.0
0.6074792656156572,81.0,315.0
0.15644300196838887,90.0,315.0
0.23496834261221172,0.0,315.0
0.23496834261221172,9.0,315.0
0.41776978429643624,18.0,315.0
0.47326460830094214,27.0,315.0
0.5474903821967171,36.0,315.0
0.5412435921891224,45.0,315.0
0.5640497234173691,54.0,315.0
0.6414688641543881,63.0,315.0
0.6230647175112307,72.0,315.0
0.676711735165939,81.0,315.0
0.6194775054245938,90.0,315.0
0.23496834261221172,0.0,325.0
0.23496834261221172,9.0,325.0
0.41776978429643624,18.0,325.0
0.47326460830094214,27.0,325.0
0.5474903821967171,36.0,325.0
0.5412435921891224,45.0,325.0
0.5640497234173691,54.0,325.0
0.6414688641543881,63.0,325.0
0.6230647175112307,72.0,325.0
0.676711735165939,81.0,325.0
0.6194775054245938,90.0,325.0
0.46194494964722843,0.0,325.0
0.46194494964722843,9.0,325.0
0.36953210774012535,18.0,325.0
0.4742466468756583,27.0,325.0
0.550155235390655,36.0,325.0
0.531413521355649,45.0,325.0
0.6188039663736015,54.0,325.0
0.6617680770385829,63.0,325.0
0.7384253802427887,72.0,325.0
0.7519621861778775,81.0,325.0
0.8410468777019674,90.0,325.0
0.46194494964722843,0.0,335.0
0.46194494964722843,9.0,335.0
0.36953210774012535,18.0,335.0
0.4742466468756583,27.0,335.0
0.550155235390655,36.0,335.0
0.531413521355649,45.0,335.0
0.6188039663736015,54.0,335.0
0.6617680770385829,63.0,335.0
0.7384253802427887,72.0,335.0
0.7519621861778775,81.0,335.0
0.8410468777019674,90.0,335.0
0.37924698075993674,0.0,335.0
0.37924698075993674,9.0,335.0
0.5054073374735218,18.0,335.0
0.5381867682846853,27.0,335.0
0.517887098346588,36.0,335.0
0.5754738885612427,45.0,335.0
0.7022014311340862,54.0,335.0
0.7484381841938006,63.0,335.0
0.7659656910924365,72.0,335.0
0.8354440990769553,81.0,335.0
0.852013337897559,90.0,335.0
0.37924698075993674,0.0,345.0
0.37924698075993674,9.0,345.0
0.5054073374735218,18.0,345.0
0.5381867682846853,27.0,345.0
0.517887098346588,36.0,345.0
0.5754738885612427,45.0,345.0
0.7022014311340862,54.0,345.0
0.7484381841938006,63.0,345.0
0.7659656910924365,72.0,345.0
0.8354440990769553,81.0,345.0
0.852013337897559,90.0,345.0
0.5634059937429268,0.0,345.0
0.5634059937429268,9.0,345.0
0.5075804180173076,18.0,345.0
0.5200132191489696,27.0,345.0
0.5663537924537714,36.0,345.0
0.6473957751251993,45.0,345.0
0.6767083821530655,54.0,345.0
0.7526243872965357,63.0,345.0
0.8247098095309658,72.0,345.0
0.8612860723697244,81.0,345.0
0.9002879144485062,90.0,345.0
0.5634059937429268,0.0,355.0
0.5634059937429268,9.0,355.0
0.5075804180173076,18.0,355.0
0.5200132191489696,27.0,355.0
0.5663537924537714,36.0,355.0
0.6473957751251993,45.0,355.0
0.6767083821530655,54.0,355.0
0.7526243872965357,63.0,355.0
0.8247098095309658,72.0,355.0
0.8612860723697244,81.0,355.0
0.9002879144485062,90.0,355.0


==> sections/results/data_and_model_evaluation/validation_cvae/tikzpictures/cVAE_losses.csv <==
epochs,train_loss,val_loss
1,67.73855590820312,61.59685516357422
2,60.53282165527344,59.825435638427734
3,59.580322265625,58.335208892822266
4,59.033546447753906,59.13627243041992
5,58.77009582519531,57.884788513183594
6,58.456016540527344,58.5876579284668
7,58.415958404541016,58.007286071777344
8,58.357666015625,58.251644134521484
9,58.2557487487793,59.07902526855469
10,58.17411804199219,58.12834930419922
11,58.12812042236328,58.209712982177734
12,58.13461685180664,58.87220001220703
13,58.12380599975586,58.45428466796875
14,58.11273956298828,58.08087921142578
15,58.034549713134766,58.910125732421875
16,58.031280517578125,58.86122512817383
17,57.977779388427734,57.87989807128906
18,58.05078125,59.11487579345703
19,58.0383186340332,57.925907135009766
20,57.97468948364258,57.629173278808594
21,57.03427505493164,57.01121520996094
22,57.02189636230469,57.01567459106445
23,57.07817840576172,56.930328369140625
24,57.07756042480469,57.026580810546875
25,57.02012634277344,56.90521240234375
26,56.996334075927734,57.05048370361328
27,56.996742248535156,56.97343444824219
28,56.980072021484375,56.93461608886719
29,57.01493453979492,57.08844757080078
30,57.02531051635742,56.81439208984375
31,56.978172302246094,57.11228561401367
32,56.98923110961914,56.85807418823242
33,57.03324890136719,57.002437591552734
34,56.978492736816406,56.95804214477539
35,57.02618408203125,56.915245056152344
36,56.9360466003418,56.953365325927734
37,57.046939849853516,57.027225494384766
38,56.94904327392578,57.05464553833008
39,57.00962448120117,56.88783645629883
40,56.96546173095703,56.907928466796875
41,56.88224411010742,56.809669494628906
42,56.88926315307617,56.8192253112793
43,56.94126892089844,56.88799285888672
44,56.87385940551758,56.909969329833984
45,56.854068756103516,56.83656311035156
46,56.925113677978516,56.81589889526367
47,56.869300842285156,56.87928771972656
48,56.86567687988281,56.8253173828125
49,56.86824417114258,56.86793518066406
50,56.87006759643555,56.91099166870117
51,56.90848922729492,56.98652648925781
52,56.90236282348633,57.03506088256836
53,56.88039016723633,57.000370025634766
54,56.890281677246094,56.89299774169922
55,56.864498138427734,56.95207214355469
56,56.83872604370117,56.980281829833984
57,56.891361236572266,56.85074234008789
58,56.89356994628906,56.93929672241211
59,56.886993408203125,56.89537811279297
60,56.88950729370117,56.83285140991211
61,56.88964080810547,56.88225555419922
62,56.770545959472656,56.85660171508789
63,56.89044952392578,56.81045913696289
64,56.79904556274414,56.80667495727539
65,56.87187957763672,56.962764739990234
66,56.84353256225586,56.867454528808594
67,56.82685852050781,56.92499923706055
68,56.8942985534668,56.752288818359375
69,56.87613296508789,56.84661102294922
70,56.88829040527344,56.87607955932617
71,56.83476638793945,56.884456634521484
72,56.860694885253906,56.94281005859375
73,56.82151412963867,56.80410385131836
74,56.8627815246582,56.92552947998047
75,56.88374328613281,56.85166549682617
76,56.87627029418945,56.78892517089844
77,56.84785842895508,56.95588302612305
78,56.88520050048828,56.797603607177734
79,56.90938949584961,56.65825271606445
80,56.883995056152344,56.9567756652832
81,56.861534118652344,56.93600082397461
82,56.90105438232422,56.77177810668945
83,56.83431625366211,56.88188171386719
84,56.8991813659668,56.769657135009766
85,56.823001861572266,56.884849548339844
86,56.878204345703125,56.793949127197266
87,56.88948059082031,56.73533630371094
88,56.80818557739258,56.86457061767578
89,56.870018005371094,56.78593444824219
90,56.836734771728516,56.80840301513672
91,56.893558502197266,56.914127349853516
92,56.867462158203125,56.78498458862305
93,56.87897872924805,56.8374137878418
94,56.8785400390625,56.740760803222656
95,56.8385009765625,56.83132553100586
96,56.907005310058594,56.87077713012695
97,56.90497970581055,56.956260681152344
98,56.8481559753418,56.82442092895508
99,56.843055725097656,56.86701583862305
100,56.87343978881836,56.87624740600586

